OCCUQ: Exploring Efficient Uncertainty Quantification for 3D Occupancy Prediction

Autonomous driving has the potential to significantly enhance productivity and provide numerous societal benefits. Ensuring robustness in these safety-critical systems is essential, particularly when vehicles must navigate adverse weather conditions and sensor corruptions that may not have been encountered during training. Current methods often overlook uncertainties arising from adversarial conditions or distributional shifts, limiting their real-world applicability. We propose an efficient adaptation of an uncertainty estimation technique for 3D occupancy prediction. Our method dynamically calibrates model confidence using epistemic uncertainty estimates. Our evaluation under various camera corruption scenarios, such as fog or missing cameras, demonstrates that our approach effectively quantifies epistemic uncertainty by assigning higher uncertainty values to unseen data. We introduce region-specific corruptions to simulate defects affecting only a single camera and validate our findings through both scene-level and region-level assessments. Our results show superior performance in Out-of-Distribution (OoD) detection and confidence calibration compared to common baselines such as Deep Ensembles and MC-Dropout. Our approach consistently demonstrates reliable uncertainty measures, indicating its potential for enhancing the robustness of autonomous driving systems in real-world scenarios. Code and dataset are available at https://github.com/ika-rwth-aachen/OCCUQ .

==> data/de5/mi_per_sample_clean.csv <==
4.852294921875000000e-03
5.561828613281250000e-03
5.611419677734375000e-03
6.019592285156250000e-03
6.595611572265625000e-03
7.667541503906250000e-03
7.694244384765625000e-03
6.752014160156250000e-03
7.019042968750000000e-03
7.144927978515625000e-03
8.560180664062500000e-03
9.216308593750000000e-03
1.087951660156250000e-02
1.129150390625000000e-02
1.126861572265625000e-02
1.195526123046875000e-02
1.179504394531250000e-02
1.166534423828125000e-02
1.174163818359375000e-02
1.245117187500000000e-02
2.526855468750000000e-02
2.680969238281250000e-02
2.662658691406250000e-02
3.268432617187500000e-02
3.558349609375000000e-02
3.112792968750000000e-02
3.216552734375000000e-02
2.688598632812500000e-02
2.436828613281250000e-02
2.171325683593750000e-02
2.075195312500000000e-02
2.009582519531250000e-02
2.125549316406250000e-02
1.786804199218750000e-02
1.721191406250000000e-02
1.927185058593750000e-02
2.203369140625000000e-02
2.128601074218750000e-02
2.203369140625000000e-02
1.931762695312500000e-02
2.131652832031250000e-02
1.820373535156250000e-02
1.679992675781250000e-02
1.635742187500000000e-02
1.429748535156250000e-02
1.342010498046875000e-02
1.472473144531250000e-02
1.460266113281250000e-02
1.314544677734375000e-02
1.177978515625000000e-02
1.299285888671875000e-02
1.126861572265625000e-02
1.132202148437500000e-02
1.163482666015625000e-02
1.233673095703125000e-02
1.221466064453125000e-02
1.287078857421875000e-02
1.144409179687500000e-02
1.231384277343750000e-02
9.986877441406250000e-03
1.098632812500000000e-02
1.129150390625000000e-02
1.239776611328125000e-02
1.216888427734375000e-02
1.235961914062500000e-02
1.232147216796875000e-02
1.254272460937500000e-02
1.203918457031250000e-02
1.240539550781250000e-02
1.210021972656250000e-02
1.182556152343750000e-02
1.148986816406250000e-02
1.226043701171875000e-02
1.215362548828125000e-02
1.336669921875000000e-02
1.298522949218750000e-02
1.304626464843750000e-02
1.324462890625000000e-02
1.195526123046875000e-02
1.332855224609375000e-02
1.251220703125000000e-02
1.212310791015625000e-02
1.336669921875000000e-02
1.407623291015625000e-02
1.814270019531250000e-02
1.817321777343750000e-02
1.748657226562500000e-02
1.882934570312500000e-02
2.027893066406250000e-02
1.853942871093750000e-02
1.936340332031250000e-02
1.573181152343750000e-02
1.623535156250000000e-02
2.041625976562500000e-02
1.853942871093750000e-02
1.963806152343750000e-02
1.760864257812500000e-02
1.812744140625000000e-02
2.148437500000000000e-02
1.866149902343750000e-02
1.831054687500000000e-02
1.861572265625000000e-02
1.945495605468750000e-02
1.892089843750000000e-02
1.997375488281250000e-02
2.035522460937500000e-02
2.117919921875000000e-02
2.394104003906250000e-02
2.229309082031250000e-02
2.201843261718750000e-02
2.149963378906250000e-02
1.997375488281250000e-02
2.122497558593750000e-02
2.108764648437500000e-02
1.799011230468750000e-02
1.757812500000000000e-02
1.530456542968750000e-02
1.515197753906250000e-02
1.296997070312500000e-02
1.296997070312500000e-02
1.064300537109375000e-02
9.178161621093750000e-03
8.537292480468750000e-03
8.995056152343750000e-03
8.071899414062500000e-03
9.460449218750000000e-03
1.042175292968750000e-02
1.071166992187500000e-02
1.213836669921875000e-02
1.373291015625000000e-02
1.444244384765625000e-02
1.248931884765625000e-02
1.197052001953125000e-02
1.144409179687500000e-02
9.849548339843750000e-03
8.583068847656250000e-03
6.076812744140625000e-03
6.748199462890625000e-03
1.122283935546875000e-02
1.188659667968750000e-02
1.334381103515625000e-02
1.425170898437500000e-02
1.419830322265625000e-02
1.529693603515625000e-02
1.844787597656250000e-02
2.033996582031250000e-02
2.018737792968750000e-02
1.470184326171875000e-02
1.661682128906250000e-02
1.847839355468750000e-02
1.651000976562500000e-02
1.783752441406250000e-02
1.561737060546875000e-02
1.594543457031250000e-02
1.488494873046875000e-02
1.884460449218750000e-02
1.997375488281250000e-02
2.285766601562500000e-02
2.252197265625000000e-02
2.307128906250000000e-02
2.349853515625000000e-02
2.304077148437500000e-02
2.397155761718750000e-02
2.421569824218750000e-02
2.320861816406250000e-02
2.314758300781250000e-02
2.368164062500000000e-02
2.294921875000000000e-02
2.270507812500000000e-02
2.221679687500000000e-02
2.288818359375000000e-02
2.267456054687500000e-02
2.302551269531250000e-02
2.314758300781250000e-02
2.317810058593750000e-02
2.330017089843750000e-02
2.384948730468750000e-02
2.273559570312500000e-02
2.262878417968750000e-02
2.357482910156250000e-02
2.304077148437500000e-02
2.233886718750000000e-02
2.049255371093750000e-02
2.001953125000000000e-02
2.024841308593750000e-02
2.127075195312500000e-02
2.304077148437500000e-02
2.230834960937500000e-02
1.963806152343750000e-02
2.085876464843750000e-02
1.954650878906250000e-02
1.824951171875000000e-02
1.928710937500000000e-02
1.632690429687500000e-02
1.538085937500000000e-02
1.454162597656250000e-02
1.066589355468750000e-02
1.986694335937500000e-02
2.107238769531250000e-02
2.403259277343750000e-02
2.526855468750000000e-02
2.369689941406250000e-02
1.841735839843750000e-02
1.806640625000000000e-02
1.808166503906250000e-02
1.951599121093750000e-02
1.893615722656250000e-02
1.652526855468750000e-02
1.412200927734375000e-02
1.338958740234375000e-02
8.781433105468750000e-03
8.468627929687500000e-03
7.949829101562500000e-03
8.293151855468750000e-03
8.728027343750000000e-03
9.628295898437500000e-03
9.597778320312500000e-03
1.719665527343750000e-02
1.693725585937500000e-02
1.586914062500000000e-02
1.788330078125000000e-02
2.035522460937500000e-02
2.020263671875000000e-02
1.947021484375000000e-02
1.971435546875000000e-02
1.997375488281250000e-02
1.887512207031250000e-02
1.966857910156250000e-02
2.226257324218750000e-02
1.994323730468750000e-02
2.006530761718750000e-02
2.061462402343750000e-02
1.551055908203125000e-02
1.773071289062500000e-02
1.651000976562500000e-02
1.411437988281250000e-02
1.460266113281250000e-02
1.245880126953125000e-02
1.286315917968750000e-02
1.297760009765625000e-02
1.274108886718750000e-02
1.363372802734375000e-02
1.436614990234375000e-02
1.551055908203125000e-02
1.434326171875000000e-02
1.644897460937500000e-02
1.708984375000000000e-02
1.449584960937500000e-02
1.589965820312500000e-02
1.506805419921875000e-02
1.368713378906250000e-02
1.242828369140625000e-02
1.216888427734375000e-02
1.297760009765625000e-02
1.574707031250000000e-02
1.528167724609375000e-02
1.577758789062500000e-02
1.483917236328125000e-02
1.551055908203125000e-02
1.693725585937500000e-02
1.661682128906250000e-02
1.698303222656250000e-02
1.391601562500000000e-02
1.174163818359375000e-02
1.320648193359375000e-02
1.126098632812500000e-02
1.095581054687500000e-02
1.144409179687500000e-02
1.031494140625000000e-02
1.122283935546875000e-02
1.117706298828125000e-02
1.091003417968750000e-02
1.122283935546875000e-02
1.111602783203125000e-02
1.199340820312500000e-02
1.330566406250000000e-02
1.516723632812500000e-02
1.484680175781250000e-02
1.453399658203125000e-02
1.494598388671875000e-02
1.626586914062500000e-02
1.699829101562500000e-02
1.716613769531250000e-02
1.649475097656250000e-02
1.519775390625000000e-02
1.408386230468750000e-02
1.503753662109375000e-02
1.762390136718750000e-02
1.867675781250000000e-02
2.014160156250000000e-02
2.191162109375000000e-02
2.020263671875000000e-02
2.207946777343750000e-02
2.267456054687500000e-02
2.224731445312500000e-02
2.270507812500000000e-02
2.239990234375000000e-02
2.343750000000000000e-02
2.214050292968750000e-02
2.304077148437500000e-02
2.236938476562500000e-02
2.148437500000000000e-02
2.233886718750000000e-02
2.313232421875000000e-02
2.325439453125000000e-02
2.249145507812500000e-02
2.496337890625000000e-02
2.264404296875000000e-02
1.976013183593750000e-02
2.238464355468750000e-02
2.413940429687500000e-02
2.307128906250000000e-02
2.253723144531250000e-02
2.430725097656250000e-02
2.128601074218750000e-02
2.282714843750000000e-02
1.838684082031250000e-02
1.885986328125000000e-02
2.011108398437500000e-02
1.956176757812500000e-02
1.835632324218750000e-02
2.043151855468750000e-02
1.969909667968750000e-02
1.980590820312500000e-02
1.974487304687500000e-02
2.008056640625000000e-02
2.143859863281250000e-02
2.099609375000000000e-02
2.301025390625000000e-02
2.270507812500000000e-02
2.185058593750000000e-02
1.907348632812500000e-02
2.052307128906250000e-02
1.879882812500000000e-02
1.910400390625000000e-02
1.739501953125000000e-02
1.435089111328125000e-02
1.348876953125000000e-02
1.313781738281250000e-02
1.454925537109375000e-02
1.768493652343750000e-02
1.530456542968750000e-02
1.669311523437500000e-02
2.032470703125000000e-02
1.870727539062500000e-02
1.776123046875000000e-02
1.777648925781250000e-02
1.815795898437500000e-02
1.737976074218750000e-02
2.012634277343750000e-02
2.593994140625000000e-02
2.429199218750000000e-02
2.732849121093750000e-02
2.705383300781250000e-02
2.250671386718750000e-02
2.307128906250000000e-02
2.363586425781250000e-02
1.826477050781250000e-02
1.760864257812500000e-02
1.994323730468750000e-02
2.020263671875000000e-02
1.980590820312500000e-02
2.037048339843750000e-02
1.791381835937500000e-02
1.802062988281250000e-02
1.622009277343750000e-02
1.727294921875000000e-02
1.852416992187500000e-02
1.812744140625000000e-02
2.108764648437500000e-02
1.837158203125000000e-02
1.654052734375000000e-02
1.567077636718750000e-02
1.321411132812500000e-02
1.707458496093750000e-02
1.228332519531250000e-02
1.779174804687500000e-02
2.015686035156250000e-02
2.182006835937500000e-02
2.194213867187500000e-02
2.127075195312500000e-02
2.113342285156250000e-02
2.139282226562500000e-02
2.156066894531250000e-02
2.009582519531250000e-02
1.782226562500000000e-02
2.061462402343750000e-02
2.699279785156250000e-02
2.793884277343750000e-02
2.442932128906250000e-02
2.507019042968750000e-02
2.418518066406250000e-02
2.754211425781250000e-02
2.754211425781250000e-02
2.951049804687500000e-02
2.102661132812500000e-02
2.226257324218750000e-02
2.026367187500000000e-02
2.000427246093750000e-02
2.243041992187500000e-02
2.281188964843750000e-02
1.924133300781250000e-02
2.366638183593750000e-02
2.377319335937500000e-02
2.554321289062500000e-02
2.554321289062500000e-02
2.337646484375000000e-02
2.340698242187500000e-02
2.435302734375000000e-02
2.316284179687500000e-02
1.982116699218750000e-02
1.979064941406250000e-02
2.011108398437500000e-02
2.009582519531250000e-02
2.023315429687500000e-02
3.549194335937500000e-02
3.427124023437500000e-02
3.833007812500000000e-02
3.509521484375000000e-02
3.250122070312500000e-02
3.088378906250000000e-02
2.931213378906250000e-02
2.804565429687500000e-02
2.731323242187500000e-02
2.580261230468750000e-02
2.476501464843750000e-02
2.323913574218750000e-02
2.229309082031250000e-02
2.412414550781250000e-02
2.560424804687500000e-02
2.934265136718750000e-02
2.716064453125000000e-02
2.886962890625000000e-02
2.717590332031250000e-02
2.204895019531250000e-02
2.313232421875000000e-02
2.172851562500000000e-02
2.261352539062500000e-02
2.252197265625000000e-02
2.235412597656250000e-02
2.250671386718750000e-02
1.953125000000000000e-02
1.733398437500000000e-02
2.117919921875000000e-02
1.802062988281250000e-02
1.681518554687500000e-02
1.791381835937500000e-02
2.070617675781250000e-02
1.992797851562500000e-02
1.895141601562500000e-02
1.957702636718750000e-02
1.812744140625000000e-02
1.783752441406250000e-02
2.236938476562500000e-02
2.679443359375000000e-02
2.909851074218750000e-02
2.989196777343750000e-02
3.118896484375000000e-02
3.552246093750000000e-02
3.497314453125000000e-02
3.228759765625000000e-02
2.935791015625000000e-02
3.207397460937500000e-02
3.161621093750000000e-02
3.092956542968750000e-02
2.783203125000000000e-02
2.798461914062500000e-02
2.514648437500000000e-02
2.867126464843750000e-02
2.586364746093750000e-02
2.394104003906250000e-02
2.154541015625000000e-02
2.304077148437500000e-02
2.487182617187500000e-02
2.397155761718750000e-02
1.562500000000000000e-02
1.583862304687500000e-02
1.567077636718750000e-02
1.593017578125000000e-02
1.617431640625000000e-02
1.675415039062500000e-02
1.690673828125000000e-02
1.658630371093750000e-02
1.615905761718750000e-02
1.651000976562500000e-02
1.643371582031250000e-02
1.583862304687500000e-02
1.561737060546875000e-02
1.546478271484375000e-02
1.523590087890625000e-02
1.548767089843750000e-02
1.535034179687500000e-02
1.542663574218750000e-02
1.556396484375000000e-02
1.535034179687500000e-02
1.560211181640625000e-02
1.538848876953125000e-02
1.567077636718750000e-02
1.553344726562500000e-02
1.528167724609375000e-02
1.515960693359375000e-02
1.509094238281250000e-02
1.503753662109375000e-02
1.545715332031250000e-02
1.531219482421875000e-02
1.511383056640625000e-02
1.532745361328125000e-02
1.452636718750000000e-02
1.464080810546875000e-02
1.476287841796875000e-02
1.492309570312500000e-02
1.458740234375000000e-02
1.479339599609375000e-02
1.480865478515625000e-02
1.449584960937500000e-02
1.522064208984375000e-02
1.545715332031250000e-02
1.603698730468750000e-02
1.597595214843750000e-02
1.721191406250000000e-02
2.239990234375000000e-02
1.953125000000000000e-02
2.064514160156250000e-02
2.024841308593750000e-02
2.131652832031250000e-02
2.076721191406250000e-02
2.128601074218750000e-02
2.075195312500000000e-02
2.134704589843750000e-02
2.140808105468750000e-02
1.551818847656250000e-02
1.296997070312500000e-02
1.339721679687500000e-02
1.445770263671875000e-02
1.415252685546875000e-02
1.493835449218750000e-02
2.239990234375000000e-02
2.033996582031250000e-02
2.297973632812500000e-02
1.957702636718750000e-02
1.914978027343750000e-02
2.090454101562500000e-02
2.101135253906250000e-02
1.945495605468750000e-02
2.073669433593750000e-02
2.279663085937500000e-02
2.555847167968750000e-02
2.514648437500000000e-02
2.337646484375000000e-02
2.357482910156250000e-02
2.168273925781250000e-02
2.304077148437500000e-02
2.247619628906250000e-02
2.091979980468750000e-02
2.726745605468750000e-02
2.354431152343750000e-02
2.258300781250000000e-02
2.072143554687500000e-02
2.018737792968750000e-02
2.027893066406250000e-02
2.105712890625000000e-02
2.226257324218750000e-02
2.195739746093750000e-02
2.540588378906250000e-02
2.580261230468750000e-02
2.336120605468750000e-02
2.246093750000000000e-02
2.165222167968750000e-02
2.053833007812500000e-02
2.116394042968750000e-02
2.609252929687500000e-02
2.758789062500000000e-02
2.677917480468750000e-02
2.426147460937500000e-02
2.507019042968750000e-02
2.510070800781250000e-02
2.679443359375000000e-02
2.838134765625000000e-02
2.809143066406250000e-02
2.806091308593750000e-02
3.114318847656250000e-02
2.769470214843750000e-02
2.938842773437500000e-02
2.902221679687500000e-02
2.745056152343750000e-02
2.830505371093750000e-02
2.699279785156250000e-02
2.267456054687500000e-02
2.464294433593750000e-02
2.154541015625000000e-02
2.183532714843750000e-02
2.082824707031250000e-02
2.572631835937500000e-02
2.333068847656250000e-02
2.278137207031250000e-02
2.143859863281250000e-02
2.107238769531250000e-02
2.375793457031250000e-02
2.299499511718750000e-02
2.114868164062500000e-02
2.149963378906250000e-02
2.200317382812500000e-02
1.870727539062500000e-02
2.021789550781250000e-02
2.027893066406250000e-02
2.040100097656250000e-02
2.171325683593750000e-02
1.992797851562500000e-02
2.000427246093750000e-02
2.127075195312500000e-02
2.033996582031250000e-02
2.204895019531250000e-02
1.823425292968750000e-02
1.826477050781250000e-02
1.776123046875000000e-02
1.608276367187500000e-02
1.466369628906250000e-02
1.695251464843750000e-02
1.644897460937500000e-02
1.789855957031250000e-02
1.821899414062500000e-02
1.960754394531250000e-02
1.823425292968750000e-02
1.907348632812500000e-02
1.948547363281250000e-02
1.905822753906250000e-02
1.866149902343750000e-02
1.803588867187500000e-02
1.785278320312500000e-02
2.474975585937500000e-02
2.514648437500000000e-02
2.464294433593750000e-02
2.574157714843750000e-02
2.275085449218750000e-02
2.177429199218750000e-02
2.209472656250000000e-02
2.433776855468750000e-02
2.481079101562500000e-02
2.255249023437500000e-02
2.316284179687500000e-02
2.377319335937500000e-02
2.198791503906250000e-02
2.420043945312500000e-02
2.793884277343750000e-02
2.748107910156250000e-02
2.676391601562500000e-02
2.613830566406250000e-02
2.543640136718750000e-02
2.494812011718750000e-02
2.555847167968750000e-02
2.551269531250000000e-02
2.525329589843750000e-02
2.249145507812500000e-02
2.336120605468750000e-02
2.137756347656250000e-02
2.294921875000000000e-02
2.374267578125000000e-02
1.328277587890625000e-02
1.335906982421875000e-02
1.357269287109375000e-02
1.358032226562500000e-02
1.380920410156250000e-02
1.343536376953125000e-02
1.355743408203125000e-02
1.354980468750000000e-02
1.381683349609375000e-02
1.411437988281250000e-02
1.403045654296875000e-02
1.356506347656250000e-02
1.377868652343750000e-02
1.386260986328125000e-02
1.324462890625000000e-02
1.313018798828125000e-02
1.396942138671875000e-02
1.354980468750000000e-02
1.377868652343750000e-02
1.328277587890625000e-02
1.359558105468750000e-02
1.386260986328125000e-02
1.351165771484375000e-02
1.343536376953125000e-02
1.366424560546875000e-02
1.364898681640625000e-02
1.380157470703125000e-02
1.415252685546875000e-02
1.403808593750000000e-02
1.393127441406250000e-02
1.451110839843750000e-02
1.390838623046875000e-02
1.434326171875000000e-02
1.382446289062500000e-02
1.368713378906250000e-02
1.411437988281250000e-02
1.391601562500000000e-02
1.388549804687500000e-02
1.413726806640625000e-02
1.426696777343750000e-02
1.360321044921875000e-02
1.611328125000000000e-02
1.971435546875000000e-02
1.582336425781250000e-02
1.933288574218750000e-02
1.808166503906250000e-02
1.644897460937500000e-02
1.710510253906250000e-02
1.585388183593750000e-02
1.698303222656250000e-02
1.567077636718750000e-02
1.517486572265625000e-02
1.585388183593750000e-02
1.611328125000000000e-02
1.490783691406250000e-02
1.489257812500000000e-02
1.457214355468750000e-02
1.471710205078125000e-02
1.439666748046875000e-02
1.452636718750000000e-02
1.345062255859375000e-02
1.457214355468750000e-02
1.402282714843750000e-02
1.393890380859375000e-02
1.329040527343750000e-02
1.378631591796875000e-02
1.364898681640625000e-02
1.358032226562500000e-02
1.377868652343750000e-02
1.354217529296875000e-02
1.351928710937500000e-02
1.363372802734375000e-02
1.379394531250000000e-02
1.355743408203125000e-02
1.280975341796875000e-02
1.384735107421875000e-02
1.318359375000000000e-02
1.309967041015625000e-02
1.327514648437500000e-02
1.320648193359375000e-02
1.314544677734375000e-02
1.339721679687500000e-02
1.305389404296875000e-02
1.333618164062500000e-02
1.342773437500000000e-02
1.546478271484375000e-02
1.580810546875000000e-02
1.980590820312500000e-02
1.689147949218750000e-02
1.834106445312500000e-02
1.852416992187500000e-02
1.948547363281250000e-02
1.953125000000000000e-02
2.033996582031250000e-02
2.305603027343750000e-02
1.994323730468750000e-02
1.783752441406250000e-02
1.693725585937500000e-02
1.795959472656250000e-02
1.556396484375000000e-02
1.954650878906250000e-02
1.814270019531250000e-02
1.948547363281250000e-02
1.802062988281250000e-02
1.820373535156250000e-02
1.766967773437500000e-02
1.734924316406250000e-02
1.814270019531250000e-02
1.756286621093750000e-02
1.741027832031250000e-02
1.811218261718750000e-02
1.841735839843750000e-02
1.841735839843750000e-02
1.858520507812500000e-02
1.794433593750000000e-02
1.855468750000000000e-02
1.814270019531250000e-02
1.856994628906250000e-02
1.777648925781250000e-02
1.803588867187500000e-02
1.802062988281250000e-02
1.846313476562500000e-02
1.885986328125000000e-02
2.053833007812500000e-02
2.052307128906250000e-02
2.026367187500000000e-02
1.925659179687500000e-02
1.870727539062500000e-02
1.943969726562500000e-02
1.948547363281250000e-02
1.953125000000000000e-02
1.841735839843750000e-02
1.934814453125000000e-02
1.914978027343750000e-02
1.977539062500000000e-02
1.893615722656250000e-02
1.959228515625000000e-02
1.895141601562500000e-02
2.023315429687500000e-02
1.934814453125000000e-02
1.889038085937500000e-02
1.896667480468750000e-02
2.142333984375000000e-02
2.102661132812500000e-02
2.116394042968750000e-02
2.125549316406250000e-02
2.050781250000000000e-02
2.128601074218750000e-02
2.012634277343750000e-02
1.989746093750000000e-02
1.901245117187500000e-02
2.037048339843750000e-02
2.226257324218750000e-02
2.432250976562500000e-02
2.427673339843750000e-02
2.296447753906250000e-02
2.140808105468750000e-02
1.834106445312500000e-02
1.704406738281250000e-02
1.573181152343750000e-02
1.689147949218750000e-02
1.655578613281250000e-02
1.785278320312500000e-02
2.067565917968750000e-02
2.125549316406250000e-02
2.500915527343750000e-02
2.804565429687500000e-02
3.039550781250000000e-02
3.016662597656250000e-02
2.839660644531250000e-02
2.850341796875000000e-02
2.914428710937500000e-02
2.772521972656250000e-02
3.080749511718750000e-02
3.131103515625000000e-02
2.861022949218750000e-02
2.824401855468750000e-02
2.629089355468750000e-02
2.668762207031250000e-02
2.513122558593750000e-02
2.848815917968750000e-02
2.978515625000000000e-02
3.085327148437500000e-02
2.871704101562500000e-02
2.952575683593750000e-02
3.091430664062500000e-02
3.369140625000000000e-02
3.488159179687500000e-02
3.405761718750000000e-02
3.515625000000000000e-02
3.485107421875000000e-02
3.582763671875000000e-02
3.591918945312500000e-02
3.509521484375000000e-02
3.350830078125000000e-02
3.369140625000000000e-02
3.506469726562500000e-02
3.457641601562500000e-02
3.405761718750000000e-02
3.424072265625000000e-02
3.274536132812500000e-02
3.320312500000000000e-02
3.399658203125000000e-02
2.239990234375000000e-02
2.354431152343750000e-02
2.227783203125000000e-02
2.445983886718750000e-02
2.593994140625000000e-02
2.532958984375000000e-02
2.224731445312500000e-02
2.375793457031250000e-02
2.268981933593750000e-02
2.134704589843750000e-02
2.366638183593750000e-02
2.575683593750000000e-02
2.760314941406250000e-02
2.606201171875000000e-02
2.308654785156250000e-02
2.053833007812500000e-02
2.400207519531250000e-02
1.986694335937500000e-02
2.093505859375000000e-02
2.050781250000000000e-02
2.540588378906250000e-02
2.212524414062500000e-02
2.201843261718750000e-02
2.485656738281250000e-02
2.430725097656250000e-02
2.526855468750000000e-02
2.485656738281250000e-02
2.406311035156250000e-02
2.467346191406250000e-02
2.502441406250000000e-02
2.375793457031250000e-02
2.397155761718750000e-02
2.644348144531250000e-02
2.522277832031250000e-02
2.478027343750000000e-02
2.651977539062500000e-02
2.520751953125000000e-02
2.320861816406250000e-02
2.262878417968750000e-02
2.400207519531250000e-02
2.322387695312500000e-02
2.294921875000000000e-02
2.265930175781250000e-02
2.281188964843750000e-02
2.384948730468750000e-02
2.400207519531250000e-02
2.548217773437500000e-02
2.700805664062500000e-02
2.420043945312500000e-02
2.105712890625000000e-02
1.930236816406250000e-02
2.105712890625000000e-02
1.904296875000000000e-02
1.637268066406250000e-02
1.620483398437500000e-02
1.658630371093750000e-02
1.597595214843750000e-02
1.657104492187500000e-02
1.721191406250000000e-02
1.689147949218750000e-02
1.745605468750000000e-02
1.998901367187500000e-02
2.435302734375000000e-02
2.520751953125000000e-02
2.766418457031250000e-02
2.575683593750000000e-02
2.778625488281250000e-02
2.989196777343750000e-02
3.131103515625000000e-02
3.448486328125000000e-02
3.228759765625000000e-02
3.692626953125000000e-02
3.280639648437500000e-02
3.543090820312500000e-02
3.710937500000000000e-02
3.747558593750000000e-02
3.479003906250000000e-02
3.369140625000000000e-02
3.143310546875000000e-02
3.359985351562500000e-02
3.347778320312500000e-02
3.585815429687500000e-02
3.228759765625000000e-02
2.915954589843750000e-02
3.250122070312500000e-02
3.701782226562500000e-02
4.248046875000000000e-02
4.040527343750000000e-02
4.049682617187500000e-02
3.945922851562500000e-02
4.067993164062500000e-02
4.022216796875000000e-02
4.055786132812500000e-02
4.132080078125000000e-02
3.988647460937500000e-02
4.132080078125000000e-02
4.199218750000000000e-02
4.156494140625000000e-02
4.043579101562500000e-02
4.125976562500000000e-02
3.854370117187500000e-02
3.897094726562500000e-02
3.924560546875000000e-02
3.927612304687500000e-02
3.985595703125000000e-02
3.933715820312500000e-02
4.022216796875000000e-02
4.357910156250000000e-02
4.025268554687500000e-02
3.930664062500000000e-02
3.887939453125000000e-02
4.016113281250000000e-02
3.820800781250000000e-02
3.848266601562500000e-02
3.634643554687500000e-02
3.726196289062500000e-02
4.129028320312500000e-02
3.979492187500000000e-02
4.275512695312500000e-02
4.348754882812500000e-02
4.641723632812500000e-02
3.509521484375000000e-02
3.573608398437500000e-02
3.381347656250000000e-02
3.094482421875000000e-02
3.286743164062500000e-02
3.311157226562500000e-02
3.237915039062500000e-02
3.518676757812500000e-02
2.819824218750000000e-02
2.810668945312500000e-02
3.140258789062500000e-02
2.932739257812500000e-02
2.861022949218750000e-02
3.038024902343750000e-02
3.123474121093750000e-02
3.131103515625000000e-02
3.234863281250000000e-02
3.250122070312500000e-02
3.323364257812500000e-02
3.195190429687500000e-02
2.688598632812500000e-02
2.627563476562500000e-02
2.536010742187500000e-02
2.546691894531250000e-02
2.598571777343750000e-02
2.555847167968750000e-02
2.780151367187500000e-02
2.742004394531250000e-02
2.526855468750000000e-02
2.992248535156250000e-02
2.677917480468750000e-02
2.658081054687500000e-02
2.470397949218750000e-02
2.359008789062500000e-02
2.349853515625000000e-02
2.427673339843750000e-02
2.478027343750000000e-02
2.449035644531250000e-02
2.377319335937500000e-02
2.349853515625000000e-02
2.296447753906250000e-02
2.362060546875000000e-02
2.418518066406250000e-02
2.491760253906250000e-02
2.496337890625000000e-02
2.452087402343750000e-02
2.487182617187500000e-02
2.410888671875000000e-02
2.351379394531250000e-02
2.331542968750000000e-02
2.432250976562500000e-02
2.511596679687500000e-02
2.349853515625000000e-02
2.409362792968750000e-02
2.244567871093750000e-02
2.119445800781250000e-02
1.860046386718750000e-02
1.792907714843750000e-02
2.212524414062500000e-02
2.433776855468750000e-02
2.586364746093750000e-02
2.471923828125000000e-02
2.239990234375000000e-02
2.192687988281250000e-02
2.273559570312500000e-02
2.548217773437500000e-02
2.645874023437500000e-02
2.389526367187500000e-02
2.326965332031250000e-02
2.534484863281250000e-02
2.606201171875000000e-02
2.435302734375000000e-02
2.369689941406250000e-02
2.461242675781250000e-02
2.671813964843750000e-02
2.645874023437500000e-02
2.633666992187500000e-02
2.574157714843750000e-02
2.555847167968750000e-02
2.766418457031250000e-02
2.662658691406250000e-02
2.421569824218750000e-02
2.281188964843750000e-02
2.059936523437500000e-02
1.889038085937500000e-02
1.879882812500000000e-02
1.774597167968750000e-02
2.122497558593750000e-02
2.000427246093750000e-02
2.085876464843750000e-02
2.035522460937500000e-02
1.988220214843750000e-02
2.282714843750000000e-02
1.875305175781250000e-02
2.040100097656250000e-02
2.124023437500000000e-02
2.102661132812500000e-02
2.059936523437500000e-02
2.017211914062500000e-02
2.011108398437500000e-02
2.098083496093750000e-02
1.841735839843750000e-02
2.000427246093750000e-02
2.046203613281250000e-02
1.902770996093750000e-02
1.766967773437500000e-02
1.673889160156250000e-02
1.712036132812500000e-02
1.535797119140625000e-02
1.378631591796875000e-02
1.372528076171875000e-02
1.338958740234375000e-02
1.272583007812500000e-02
1.380920410156250000e-02
1.326751708984375000e-02
1.399230957031250000e-02
1.500701904296875000e-02
1.997375488281250000e-02
2.090454101562500000e-02
2.030944824218750000e-02
2.232360839843750000e-02
2.449035644531250000e-02
2.694702148437500000e-02
2.687072753906250000e-02
2.441406250000000000e-02
2.206420898437500000e-02
1.757812500000000000e-02
1.719665527343750000e-02
1.661682128906250000e-02
1.896667480468750000e-02
1.960754394531250000e-02
1.866149902343750000e-02
1.730346679687500000e-02
1.655578613281250000e-02
1.579284667968750000e-02
1.387786865234375000e-02
1.387786865234375000e-02
1.499176025390625000e-02
1.515960693359375000e-02
2.441406250000000000e-02
2.449035644531250000e-02
2.156066894531250000e-02
1.708984375000000000e-02
1.702880859375000000e-02
1.524353027343750000e-02
1.625061035156250000e-02
1.829528808593750000e-02
2.047729492187500000e-02
2.066040039062500000e-02
2.012634277343750000e-02
2.146911621093750000e-02
2.767944335937500000e-02
2.835083007812500000e-02
2.789306640625000000e-02
2.848815917968750000e-02
2.641296386718750000e-02
2.447509765625000000e-02
2.287292480468750000e-02
2.316284179687500000e-02
2.012634277343750000e-02
2.505493164062500000e-02
3.155517578125000000e-02
3.472900390625000000e-02
3.332519531250000000e-02
2.973937988281250000e-02
3.152465820312500000e-02
2.603149414062500000e-02
2.612304687500000000e-02
2.702331542968750000e-02
2.743530273437500000e-02
2.574157714843750000e-02
2.897644042968750000e-02
3.013610839843750000e-02
3.323364257812500000e-02
3.207397460937500000e-02
2.774047851562500000e-02
2.351379394531250000e-02
2.574157714843750000e-02
2.323913574218750000e-02
2.267456054687500000e-02
2.340698242187500000e-02
1.834106445312500000e-02
1.931762695312500000e-02
2.201843261718750000e-02
2.598571777343750000e-02
2.668762207031250000e-02
2.760314941406250000e-02
2.134704589843750000e-02
1.971435546875000000e-02
2.311706542968750000e-02
2.018737792968750000e-02
2.188110351562500000e-02
1.948547363281250000e-02
2.592468261718750000e-02
1.754760742187500000e-02
1.924133300781250000e-02
1.704406738281250000e-02
2.136230468750000000e-02
2.438354492187500000e-02
2.514648437500000000e-02
2.279663085937500000e-02
2.816772460937500000e-02
2.754211425781250000e-02
2.391052246093750000e-02
2.688598632812500000e-02
2.774047851562500000e-02
2.682495117187500000e-02
2.517700195312500000e-02
2.429199218750000000e-02
2.519226074218750000e-02
2.275085449218750000e-02
2.099609375000000000e-02
1.884460449218750000e-02
1.698303222656250000e-02
2.033996582031250000e-02
2.061462402343750000e-02
2.458190917968750000e-02
2.496337890625000000e-02
2.223205566406250000e-02
2.008056640625000000e-02
2.148437500000000000e-02
2.203369140625000000e-02
2.505493164062500000e-02
2.503967285156250000e-02
2.427673339843750000e-02
2.378845214843750000e-02
2.166748046875000000e-02
2.911376953125000000e-02
2.742004394531250000e-02
2.087402343750000000e-02
2.363586425781250000e-02
2.468872070312500000e-02
2.656555175781250000e-02
2.745056152343750000e-02
2.490234375000000000e-02
2.420043945312500000e-02
2.369689941406250000e-02
2.275085449218750000e-02
2.113342285156250000e-02
2.236938476562500000e-02
2.375793457031250000e-02
2.310180664062500000e-02
2.322387695312500000e-02
2.314758300781250000e-02
2.294921875000000000e-02
2.313232421875000000e-02
2.322387695312500000e-02
2.322387695312500000e-02
2.256774902343750000e-02
2.316284179687500000e-02
2.229309082031250000e-02
2.250671386718750000e-02
2.249145507812500000e-02
2.259826660156250000e-02
2.198791503906250000e-02
2.243041992187500000e-02
2.151489257812500000e-02
2.156066894531250000e-02
2.186584472656250000e-02
2.157592773437500000e-02
2.114868164062500000e-02
1.889038085937500000e-02
1.914978027343750000e-02
1.885986328125000000e-02
1.776123046875000000e-02
1.708984375000000000e-02
1.927185058593750000e-02
1.913452148437500000e-02
1.786804199218750000e-02
1.770019531250000000e-02
1.914978027343750000e-02
2.059936523437500000e-02
2.136230468750000000e-02
2.250671386718750000e-02
2.777099609375000000e-02
2.075195312500000000e-02
1.808166503906250000e-02
1.676940917968750000e-02
1.618957519531250000e-02
1.605224609375000000e-02
1.451873779296875000e-02
1.789855957031250000e-02
1.748657226562500000e-02
1.719665527343750000e-02
1.968383789062500000e-02
2.003479003906250000e-02
1.913452148437500000e-02
2.033996582031250000e-02
2.032470703125000000e-02
2.238464355468750000e-02
2.323913574218750000e-02
2.497863769531250000e-02
2.375793457031250000e-02
2.311706542968750000e-02
2.839660644531250000e-02
3.005981445312500000e-02
2.989196777343750000e-02
3.030395507812500000e-02
2.449035644531250000e-02
2.441406250000000000e-02
2.310180664062500000e-02
2.258300781250000000e-02
2.192687988281250000e-02
2.560424804687500000e-02
2.239990234375000000e-02
3.512573242187500000e-02
3.839111328125000000e-02
3.439331054687500000e-02
3.466796875000000000e-02
3.652954101562500000e-02
3.811645507812500000e-02
4.055786132812500000e-02
3.958129882812500000e-02
4.757690429687500000e-02
4.940795898437500000e-02
4.940795898437500000e-02
4.946899414062500000e-02
4.595947265625000000e-02
4.650878906250000000e-02
4.028320312500000000e-02
3.872680664062500000e-02
4.058837890625000000e-02
2.052307128906250000e-02
2.180480957031250000e-02
2.146911621093750000e-02
2.250671386718750000e-02
2.333068847656250000e-02
2.401733398437500000e-02
2.644348144531250000e-02
2.598571777343750000e-02
2.775573730468750000e-02
2.896118164062500000e-02
3.338623046875000000e-02
3.466796875000000000e-02
3.466796875000000000e-02
3.228759765625000000e-02
3.329467773437500000e-02
3.286743164062500000e-02
2.906799316406250000e-02
2.915954589843750000e-02
2.867126464843750000e-02
2.877807617187500000e-02
2.603149414062500000e-02
2.560424804687500000e-02
2.291870117187500000e-02
1.991271972656250000e-02
2.175903320312500000e-02
2.287292480468750000e-02
2.354431152343750000e-02
2.490234375000000000e-02
2.430725097656250000e-02
2.911376953125000000e-02
2.786254882812500000e-02
3.179931640625000000e-02
3.050231933593750000e-02
2.825927734375000000e-02
2.453613281250000000e-02
2.420043945312500000e-02
2.505493164062500000e-02
2.438354492187500000e-02
2.444458007812500000e-02
2.565002441406250000e-02
2.648925781250000000e-02
2.534484863281250000e-02
2.578735351562500000e-02
2.627563476562500000e-02
2.458190917968750000e-02
2.552795410156250000e-02
2.282714843750000000e-02
2.514648437500000000e-02
2.598571777343750000e-02
2.395629882812500000e-02
2.177429199218750000e-02
2.168273925781250000e-02
2.919006347656250000e-02
2.748107910156250000e-02
2.685546875000000000e-02
2.391052246093750000e-02
2.670288085937500000e-02
2.754211425781250000e-02
3.283691406250000000e-02
3.320312500000000000e-02
3.034973144531250000e-02
3.985595703125000000e-02
4.208374023437500000e-02
3.781127929687500000e-02
4.202270507812500000e-02
4.885864257812500000e-02
4.827880859375000000e-02
5.108642578125000000e-02
5.307006835937500000e-02
4.431152343750000000e-02
4.986572265625000000e-02
4.870605468750000000e-02
5.068969726562500000e-02
4.461669921875000000e-02
4.180908203125000000e-02
4.125976562500000000e-02
4.208374023437500000e-02
4.342651367187500000e-02
4.321289062500000000e-02
4.370117187500000000e-02
4.385375976562500000e-02
4.428100585937500000e-02
4.370117187500000000e-02
4.437255859375000000e-02
4.537963867187500000e-02
4.360961914062500000e-02
4.193115234375000000e-02
3.958129882812500000e-02
3.906250000000000000e-02
4.010009765625000000e-02
3.659057617187500000e-02
3.366088867187500000e-02
3.399658203125000000e-02
3.588867187500000000e-02
3.417968750000000000e-02
3.921508789062500000e-02
3.659057617187500000e-02
4.031372070312500000e-02
3.649902343750000000e-02
3.756713867187500000e-02
3.970336914062500000e-02
3.384399414062500000e-02
3.854370117187500000e-02
4.254150390625000000e-02
3.680419921875000000e-02
3.356933593750000000e-02
3.311157226562500000e-02
3.186035156250000000e-02
2.682495117187500000e-02
2.151489257812500000e-02
1.983642578125000000e-02
1.791381835937500000e-02
2.153015136718750000e-02
2.114868164062500000e-02
1.969909667968750000e-02
2.014160156250000000e-02
2.056884765625000000e-02
2.244567871093750000e-02
2.244567871093750000e-02
2.285766601562500000e-02
2.090454101562500000e-02
1.953125000000000000e-02
2.096557617187500000e-02
1.823425292968750000e-02
1.534271240234375000e-02
1.383972167968750000e-02
1.734924316406250000e-02
1.890563964843750000e-02
1.840209960937500000e-02
2.029418945312500000e-02
1.770019531250000000e-02
1.721191406250000000e-02
2.038574218750000000e-02
2.182006835937500000e-02
2.137756347656250000e-02
2.185058593750000000e-02
2.029418945312500000e-02
1.863098144531250000e-02
1.832580566406250000e-02
1.721191406250000000e-02
1.832580566406250000e-02
1.602172851562500000e-02
1.614379882812500000e-02
1.600646972656250000e-02
1.528167724609375000e-02
1.768493652343750000e-02
1.531219482421875000e-02
1.491546630859375000e-02
1.229858398437500000e-02
1.299285888671875000e-02
1.287841796875000000e-02
1.368713378906250000e-02
1.367187500000000000e-02
1.383972167968750000e-02
1.508331298828125000e-02
1.536560058593750000e-02
1.528930664062500000e-02
1.771545410156250000e-02
1.612854003906250000e-02
1.739501953125000000e-02
1.799011230468750000e-02
8.712768554687500000e-03
9.323120117187500000e-03
9.101867675781250000e-03
9.666442871093750000e-03
1.114654541015625000e-02
1.200866699218750000e-02
9.063720703125000000e-03
8.613586425781250000e-03
8.811950683593750000e-03
9.971618652343750000e-03
9.376525878906250000e-03
9.803771972656250000e-03
1.053619384765625000e-02
1.295471191406250000e-02
1.284027099609375000e-02
1.223754882812500000e-02
1.259613037109375000e-02
1.331329345703125000e-02
1.226806640625000000e-02
1.398468017578125000e-02
1.367187500000000000e-02
1.366424560546875000e-02
1.419067382812500000e-02
1.507568359375000000e-02
1.567077636718750000e-02
1.638793945312500000e-02
1.606750488281250000e-02
1.678466796875000000e-02
1.564025878906250000e-02
1.514434814453125000e-02
1.565551757812500000e-02
1.101684570312500000e-02
1.227569580078125000e-02
1.236724853515625000e-02
1.321411132812500000e-02
1.316070556640625000e-02
1.452636718750000000e-02
1.509857177734375000e-02
1.490783691406250000e-02
1.615905761718750000e-02
1.966857910156250000e-02
1.928710937500000000e-02
2.236938476562500000e-02
2.069091796875000000e-02
2.299499511718750000e-02
2.233886718750000000e-02
2.345275878906250000e-02
2.476501464843750000e-02
2.587890625000000000e-02
2.462768554687500000e-02
2.801513671875000000e-02
2.655029296875000000e-02
2.365112304687500000e-02
2.694702148437500000e-02
2.571105957031250000e-02
2.255249023437500000e-02
2.436828613281250000e-02
2.412414550781250000e-02
2.442932128906250000e-02
2.238464355468750000e-02
2.612304687500000000e-02
1.818847656250000000e-02
1.901245117187500000e-02
1.770019531250000000e-02
2.003479003906250000e-02
1.902770996093750000e-02
1.617431640625000000e-02
1.750183105468750000e-02
1.673889160156250000e-02
1.654052734375000000e-02
1.799011230468750000e-02
1.734924316406250000e-02
1.681518554687500000e-02
1.898193359375000000e-02
1.838684082031250000e-02
1.861572265625000000e-02
1.585388183593750000e-02
2.244567871093750000e-02
1.982116699218750000e-02
1.856994628906250000e-02
1.486968994140625000e-02
3.439331054687500000e-02
3.088378906250000000e-02
2.832031250000000000e-02
2.951049804687500000e-02
2.687072753906250000e-02
2.516174316406250000e-02
2.297973632812500000e-02
2.389526367187500000e-02
2.531433105468750000e-02
2.728271484375000000e-02
2.706909179687500000e-02
3.204345703125000000e-02
2.839660644531250000e-02
2.813720703125000000e-02
2.925109863281250000e-02
2.778625488281250000e-02
2.862548828125000000e-02
2.717590332031250000e-02
2.969360351562500000e-02
3.152465820312500000e-02
3.161621093750000000e-02
3.201293945312500000e-02
3.356933593750000000e-02
3.643798828125000000e-02
3.604125976562500000e-02
2.966308593750000000e-02
3.161621093750000000e-02
3.695678710937500000e-02
3.726196289062500000e-02
3.924560546875000000e-02
3.662109375000000000e-02
3.878784179687500000e-02
4.333496093750000000e-02
4.150390625000000000e-02
4.562377929687500000e-02
3.845214843750000000e-02
3.240966796875000000e-02
3.366088867187500000e-02
3.710937500000000000e-02
3.881835937500000000e-02
2.508544921875000000e-02
2.653503417968750000e-02
2.763366699218750000e-02
3.399658203125000000e-02
3.057861328125000000e-02
3.198242187500000000e-02
3.442382812500000000e-02
3.094482421875000000e-02
2.691650390625000000e-02
2.536010742187500000e-02
2.275085449218750000e-02
2.194213867187500000e-02
2.178955078125000000e-02
2.142333984375000000e-02
2.294921875000000000e-02
2.481079101562500000e-02
2.391052246093750000e-02
2.442932128906250000e-02
2.485656738281250000e-02
2.508544921875000000e-02
3.094482421875000000e-02
3.137207031250000000e-02
3.173828125000000000e-02
3.225708007812500000e-02
3.030395507812500000e-02
2.983093261718750000e-02
3.448486328125000000e-02
3.384399414062500000e-02
3.466796875000000000e-02
3.530883789062500000e-02
3.723144531250000000e-02
3.488159179687500000e-02
4.019165039062500000e-02
4.263305664062500000e-02
4.269409179687500000e-02
4.315185546875000000e-02
4.266357421875000000e-02
4.421997070312500000e-02
4.226684570312500000e-02
4.016113281250000000e-02
4.049682617187500000e-02
4.306030273437500000e-02
4.238891601562500000e-02
4.244995117187500000e-02
4.110717773437500000e-02
3.890991210937500000e-02
4.458618164062500000e-02
4.061889648437500000e-02
3.869628906250000000e-02
3.759765625000000000e-02
3.533935546875000000e-02
3.393554687500000000e-02
3.161621093750000000e-02
3.726196289062500000e-02
5.065917968750000000e-02
3.305053710937500000e-02
3.359985351562500000e-02
3.344726562500000000e-02
3.210449218750000000e-02
4.150390625000000000e-02
3.594970703125000000e-02
3.866577148437500000e-02
3.912353515625000000e-02
3.521728515625000000e-02
3.323364257812500000e-02
3.454589843750000000e-02
3.594970703125000000e-02
3.833007812500000000e-02
3.344726562500000000e-02
2.951049804687500000e-02
2.975463867187500000e-02
2.847290039062500000e-02
3.010559082031250000e-02
2.717590332031250000e-02
2.584838867187500000e-02
2.470397949218750000e-02
2.616882324218750000e-02
2.493286132812500000e-02
3.347778320312500000e-02
3.546142578125000000e-02
3.652954101562500000e-02
3.475952148437500000e-02
3.512573242187500000e-02
3.790283203125000000e-02
3.787231445312500000e-02
3.710937500000000000e-02
3.286743164062500000e-02
2.737426757812500000e-02
2.969360351562500000e-02
3.302001953125000000e-02
3.552246093750000000e-02
3.768920898437500000e-02
3.887939453125000000e-02
3.860473632812500000e-02
3.689575195312500000e-02
3.717041015625000000e-02
3.652954101562500000e-02
3.262329101562500000e-02
2.680969238281250000e-02
2.629089355468750000e-02
2.421569824218750000e-02
2.566528320312500000e-02
2.381896972656250000e-02
2.508544921875000000e-02
2.458190917968750000e-02
2.618408203125000000e-02
2.589416503906250000e-02
3.192138671875000000e-02
3.439331054687500000e-02
3.518676757812500000e-02
3.359985351562500000e-02
3.570556640625000000e-02
3.533935546875000000e-02
3.555297851562500000e-02
3.491210937500000000e-02
3.439331054687500000e-02
3.494262695312500000e-02
3.399658203125000000e-02
3.604125976562500000e-02
3.497314453125000000e-02
3.283691406250000000e-02
3.573608398437500000e-02
3.311157226562500000e-02
3.613281250000000000e-02
3.222656250000000000e-02
3.485107421875000000e-02
2.992248535156250000e-02
3.076171875000000000e-02
2.931213378906250000e-02
2.803039550781250000e-02
2.424621582031250000e-02
2.323913574218750000e-02
2.296447753906250000e-02
1.924133300781250000e-02
2.015686035156250000e-02
1.934814453125000000e-02
1.940917968750000000e-02
1.867675781250000000e-02
2.081298828125000000e-02
2.081298828125000000e-02
2.069091796875000000e-02
1.864624023437500000e-02
1.914978027343750000e-02
1.823425292968750000e-02
1.818847656250000000e-02
1.898193359375000000e-02
1.766967773437500000e-02
1.713562011718750000e-02
1.748657226562500000e-02
1.835632324218750000e-02
1.831054687500000000e-02
2.001953125000000000e-02
2.139282226562500000e-02
2.070617675781250000e-02
2.191162109375000000e-02
2.009582519531250000e-02
2.044677734375000000e-02
1.956176757812500000e-02
2.395629882812500000e-02
2.439880371093750000e-02
2.497863769531250000e-02
2.684020996093750000e-02
2.523803710937500000e-02
2.674865722656250000e-02
2.674865722656250000e-02
2.848815917968750000e-02
2.958679199218750000e-02
2.693176269531250000e-02
2.655029296875000000e-02
2.922058105468750000e-02
3.152465820312500000e-02
3.149414062500000000e-02
3.030395507812500000e-02
2.920532226562500000e-02
3.053283691406250000e-02
3.015136718750000000e-02
3.884887695312500000e-02
3.555297851562500000e-02
2.633666992187500000e-02
2.905273437500000000e-02
2.890014648437500000e-02
2.770996093750000000e-02
3.155517578125000000e-02
3.826904296875000000e-02
4.086303710937500000e-02
4.055786132812500000e-02
3.836059570312500000e-02
4.071044921875000000e-02
4.287719726562500000e-02
4.837036132812500000e-02
5.017089843750000000e-02
4.757690429687500000e-02
4.211425781250000000e-02
2.999877929687500000e-02
2.885437011718750000e-02
2.706909179687500000e-02
2.638244628906250000e-02
2.566528320312500000e-02
3.546142578125000000e-02
3.466796875000000000e-02
2.763366699218750000e-02
2.522277832031250000e-02
2.818298339843750000e-02
3.170776367187500000e-02
3.579711914062500000e-02
3.265380859375000000e-02
3.646850585937500000e-02
3.393554687500000000e-02
3.112792968750000000e-02
2.809143066406250000e-02
3.013610839843750000e-02
3.059387207031250000e-02
3.613281250000000000e-02
3.540039062500000000e-02
3.363037109375000000e-02
3.582763671875000000e-02
3.598022460937500000e-02
4.556274414062500000e-02
4.559326171875000000e-02
4.464721679687500000e-02
4.211425781250000000e-02
3.720092773437500000e-02
3.845214843750000000e-02
4.196166992187500000e-02
4.196166992187500000e-02
4.537963867187500000e-02
4.852294921875000000e-02
4.483032226562500000e-02
4.309082031250000000e-02
5.111694335937500000e-02
5.218505859375000000e-02
5.633544921875000000e-02
5.203247070312500000e-02
5.032348632812500000e-02
5.621337890625000000e-02
5.380249023437500000e-02
5.505371093750000000e-02
5.267333984375000000e-02
2.639770507812500000e-02
2.760314941406250000e-02
2.708435058593750000e-02
2.656555175781250000e-02
2.525329589843750000e-02
2.326965332031250000e-02
2.214050292968750000e-02
2.471923828125000000e-02
2.442932128906250000e-02
2.529907226562500000e-02
3.338623046875000000e-02
3.967285156250000000e-02
4.760742187500000000e-02
5.154418945312500000e-02
5.075073242187500000e-02
5.105590820312500000e-02
5.197143554687500000e-02
4.492187500000000000e-02
4.342651367187500000e-02
3.646850585937500000e-02
4.180908203125000000e-02
4.119873046875000000e-02
4.388427734375000000e-02
4.602050781250000000e-02
5.078125000000000000e-02
4.348754882812500000e-02
3.753662109375000000e-02
4.025268554687500000e-02
3.897094726562500000e-02
3.540039062500000000e-02
3.662109375000000000e-02
3.298950195312500000e-02
3.421020507812500000e-02
2.978515625000000000e-02
3.387451171875000000e-02
3.451538085937500000e-02
3.805541992187500000e-02
3.720092773437500000e-02
3.549194335937500000e-02
3.564453125000000000e-02
2.839660644531250000e-02
3.070068359375000000e-02
3.677368164062500000e-02
3.952026367187500000e-02
3.799438476562500000e-02
4.248046875000000000e-02
3.845214843750000000e-02
3.335571289062500000e-02
2.886962890625000000e-02
2.815246582031250000e-02
2.091979980468750000e-02
2.079772949218750000e-02
2.127075195312500000e-02
2.354431152343750000e-02
2.793884277343750000e-02
3.010559082031250000e-02
3.042602539062500000e-02
2.583312988281250000e-02
3.155517578125000000e-02
3.454589843750000000e-02
3.259277343750000000e-02
3.607177734375000000e-02
3.540039062500000000e-02
3.512573242187500000e-02
3.280639648437500000e-02
3.335571289062500000e-02
2.490234375000000000e-02
2.340698242187500000e-02
2.545166015625000000e-02
2.279663085937500000e-02
2.444458007812500000e-02
2.488708496093750000e-02
2.352905273437500000e-02
2.392578125000000000e-02
2.902221679687500000e-02
2.743530273437500000e-02
2.911376953125000000e-02
2.986145019531250000e-02
2.790832519531250000e-02
2.720642089843750000e-02
3.155517578125000000e-02
3.268432617187500000e-02
3.289794921875000000e-02
3.558349609375000000e-02
3.515625000000000000e-02
3.274536132812500000e-02
3.417968750000000000e-02
3.460693359375000000e-02
2.980041503906250000e-02
3.140258789062500000e-02
3.121948242187500000e-02
3.170776367187500000e-02
3.808593750000000000e-02
3.979492187500000000e-02
4.846191406250000000e-02
4.666137695312500000e-02
4.107666015625000000e-02
4.321289062500000000e-02
4.431152343750000000e-02
4.763793945312500000e-02
1.939392089843750000e-02
2.055358886718750000e-02
2.191162109375000000e-02
2.474975585937500000e-02
2.420043945312500000e-02
2.365112304687500000e-02
2.412414550781250000e-02
2.619934082031250000e-02
2.592468261718750000e-02
2.255249023437500000e-02
2.262878417968750000e-02
2.197265625000000000e-02
2.420043945312500000e-02
2.493286132812500000e-02
2.615356445312500000e-02
2.526855468750000000e-02
2.575683593750000000e-02
2.243041992187500000e-02
2.455139160156250000e-02
2.247619628906250000e-02
2.352905273437500000e-02
2.897644042968750000e-02
3.173828125000000000e-02
2.815246582031250000e-02
2.391052246093750000e-02
2.740478515625000000e-02
2.940368652343750000e-02
2.919006347656250000e-02
3.427124023437500000e-02
3.448486328125000000e-02
3.384399414062500000e-02
3.210449218750000000e-02
3.120422363281250000e-02
2.601623535156250000e-02
2.671813964843750000e-02
2.671813964843750000e-02
3.013610839843750000e-02
3.067016601562500000e-02
3.054809570312500000e-02
3.363037109375000000e-02
2.178955078125000000e-02
1.721191406250000000e-02
1.934814453125000000e-02
1.856994628906250000e-02
1.850891113281250000e-02
1.777648925781250000e-02
1.771545410156250000e-02
1.771545410156250000e-02
1.567077636718750000e-02
1.449584960937500000e-02
1.295471191406250000e-02
1.396179199218750000e-02
1.398468017578125000e-02
1.474761962890625000e-02
2.032470703125000000e-02
2.806091308593750000e-02
3.250122070312500000e-02
2.856445312500000000e-02
2.526855468750000000e-02
2.409362792968750000e-02
2.166748046875000000e-02
2.473449707031250000e-02
2.702331542968750000e-02
2.633666992187500000e-02
2.687072753906250000e-02
2.221679687500000000e-02
2.186584472656250000e-02
1.948547363281250000e-02
1.991271972656250000e-02
1.705932617187500000e-02
1.667785644531250000e-02
1.678466796875000000e-02
2.233886718750000000e-02
2.374267578125000000e-02
2.270507812500000000e-02
2.346801757812500000e-02
2.052307128906250000e-02
2.412414550781250000e-02
2.395629882812500000e-02
2.137756347656250000e-02
2.052307128906250000e-02
2.044677734375000000e-02
2.001953125000000000e-02
2.110290527343750000e-02
2.087402343750000000e-02
1.957702636718750000e-02
1.905822753906250000e-02
1.799011230468750000e-02
2.024841308593750000e-02
1.815795898437500000e-02
2.011108398437500000e-02
2.027893066406250000e-02
2.149963378906250000e-02
2.558898925781250000e-02
2.873229980468750000e-02
3.074645996093750000e-02
2.476501464843750000e-02
2.214050292968750000e-02
2.029418945312500000e-02
1.820373535156250000e-02
2.478027343750000000e-02
2.761840820312500000e-02
2.682495117187500000e-02
2.929687500000000000e-02
2.970886230468750000e-02
2.984619140625000000e-02
3.134155273437500000e-02
3.189086914062500000e-02
3.091430664062500000e-02
3.332519531250000000e-02
3.549194335937500000e-02
3.140258789062500000e-02
2.955627441406250000e-02
3.457641601562500000e-02
3.396606445312500000e-02
3.439331054687500000e-02
3.311157226562500000e-02
3.344726562500000000e-02
3.405761718750000000e-02
3.543090820312500000e-02
3.463745117187500000e-02
3.433227539062500000e-02
3.518676757812500000e-02
3.280639648437500000e-02
3.414916992187500000e-02
3.115844726562500000e-02
3.053283691406250000e-02
3.576660156250000000e-02
3.677368164062500000e-02
3.598022460937500000e-02
3.790283203125000000e-02
3.182983398437500000e-02
2.871704101562500000e-02
2.828979492187500000e-02
2.883911132812500000e-02
2.716064453125000000e-02
2.740478515625000000e-02
2.886962890625000000e-02
2.853393554687500000e-02
3.912353515625000000e-02
3.927612304687500000e-02
3.924560546875000000e-02
3.713989257812500000e-02
3.811645507812500000e-02
3.723144531250000000e-02
3.759765625000000000e-02
3.781127929687500000e-02
3.817749023437500000e-02
3.823852539062500000e-02
3.875732421875000000e-02
3.692626953125000000e-02
4.092407226562500000e-02
3.912353515625000000e-02
3.967285156250000000e-02
3.970336914062500000e-02
4.080200195312500000e-02
4.211425781250000000e-02
4.724121093750000000e-02
4.467773437500000000e-02
2.706909179687500000e-02
2.713012695312500000e-02
2.349853515625000000e-02
2.198791503906250000e-02
2.351379394531250000e-02
2.262878417968750000e-02
2.095031738281250000e-02
2.052307128906250000e-02
2.215576171875000000e-02
2.572631835937500000e-02
2.391052246093750000e-02
2.323913574218750000e-02
2.377319335937500000e-02
2.629089355468750000e-02
2.647399902343750000e-02
2.516174316406250000e-02
2.513122558593750000e-02
2.151489257812500000e-02
2.171325683593750000e-02
2.076721191406250000e-02
1.837158203125000000e-02
1.768493652343750000e-02
1.808166503906250000e-02
1.817321777343750000e-02
1.589965820312500000e-02
1.866149902343750000e-02
1.751708984375000000e-02
1.771545410156250000e-02
1.600646972656250000e-02
1.614379882812500000e-02
1.992797851562500000e-02
2.288818359375000000e-02
2.308654785156250000e-02
2.529907226562500000e-02
2.513122558593750000e-02
2.415466308593750000e-02
2.413940429687500000e-02
2.543640136718750000e-02
2.543640136718750000e-02
2.816772460937500000e-02
2.572631835937500000e-02
3.833007812500000000e-02
3.793334960937500000e-02
4.022216796875000000e-02
3.585815429687500000e-02
3.704833984375000000e-02
3.573608398437500000e-02
3.735351562500000000e-02
3.671264648437500000e-02
3.421020507812500000e-02
3.491210937500000000e-02
3.271484375000000000e-02
3.381347656250000000e-02
3.381347656250000000e-02
3.225708007812500000e-02
3.515625000000000000e-02
3.082275390625000000e-02
2.947998046875000000e-02
3.256225585937500000e-02
2.958679199218750000e-02
2.867126464843750000e-02
1.960754394531250000e-02
1.919555664062500000e-02
1.875305175781250000e-02
1.797485351562500000e-02
1.766967773437500000e-02
1.925659179687500000e-02
2.041625976562500000e-02
2.024841308593750000e-02
2.117919921875000000e-02
2.120971679687500000e-02
1.986694335937500000e-02
2.247619628906250000e-02
2.201843261718750000e-02
2.006530761718750000e-02
2.047729492187500000e-02
1.887512207031250000e-02
2.516174316406250000e-02
2.337646484375000000e-02
2.178955078125000000e-02
2.160644531250000000e-02
1.980590820312500000e-02
2.281188964843750000e-02
2.323913574218750000e-02
2.284240722656250000e-02
2.131652832031250000e-02
2.233886718750000000e-02
2.285766601562500000e-02
2.264404296875000000e-02
2.560424804687500000e-02
2.783203125000000000e-02
2.661132812500000000e-02
3.041076660156250000e-02
3.265380859375000000e-02
3.192138671875000000e-02
3.237915039062500000e-02
3.125000000000000000e-02
3.247070312500000000e-02
2.909851074218750000e-02
2.900695800781250000e-02
3.012084960937500000e-02
3.051757812500000000e-02
2.777099609375000000e-02
2.784729003906250000e-02
2.815246582031250000e-02
2.583312988281250000e-02
2.551269531250000000e-02
2.816772460937500000e-02
3.002929687500000000e-02
3.253173828125000000e-02
2.943420410156250000e-02
2.973937988281250000e-02
2.815246582031250000e-02
2.775573730468750000e-02
3.005981445312500000e-02
3.013610839843750000e-02
2.905273437500000000e-02
2.957153320312500000e-02
2.621459960937500000e-02
2.613830566406250000e-02
2.709960937500000000e-02
2.639770507812500000e-02
1.334381103515625000e-02
1.300811767578125000e-02
1.309204101562500000e-02
1.424407958984375000e-02
1.497650146484375000e-02
1.550292968750000000e-02
1.494598388671875000e-02
1.114654541015625000e-02
1.118469238281250000e-02
1.103973388671875000e-02
1.084136962890625000e-02
1.241302490234375000e-02
1.406097412109375000e-02
1.429748535156250000e-02
1.477050781250000000e-02
1.400756835937500000e-02
1.651000976562500000e-02
1.675415039062500000e-02
1.786804199218750000e-02
1.731872558593750000e-02
1.519775390625000000e-02
1.383209228515625000e-02
1.409912109375000000e-02
1.423645019531250000e-02
1.368713378906250000e-02
1.763916015625000000e-02
1.505279541015625000e-02
1.505279541015625000e-02
1.757812500000000000e-02
1.806640625000000000e-02
1.945495605468750000e-02
2.239990234375000000e-02
2.540588378906250000e-02
2.192687988281250000e-02
2.264404296875000000e-02
2.203369140625000000e-02
2.134704589843750000e-02
2.005004882812500000e-02
2.029418945312500000e-02
2.227783203125000000e-02
2.008056640625000000e-02
4.214477539062500000e-02
3.988647460937500000e-02
4.266357421875000000e-02
4.281616210937500000e-02
4.428100585937500000e-02
4.183959960937500000e-02
4.074096679687500000e-02
4.138183593750000000e-02
4.092407226562500000e-02
3.994750976562500000e-02
3.814697265625000000e-02
4.052734375000000000e-02
4.180908203125000000e-02
4.129028320312500000e-02
4.074096679687500000e-02
4.193115234375000000e-02
4.125976562500000000e-02
4.330444335937500000e-02
4.244995117187500000e-02
4.278564453125000000e-02
4.248046875000000000e-02
4.089355468750000000e-02
4.595947265625000000e-02
5.108642578125000000e-02
4.934692382812500000e-02
4.827880859375000000e-02
4.376220703125000000e-02
4.309082031250000000e-02
4.003906250000000000e-02
4.110717773437500000e-02
4.165649414062500000e-02
4.418945312500000000e-02
4.238891601562500000e-02
4.235839843750000000e-02
3.906250000000000000e-02
4.037475585937500000e-02
4.168701171875000000e-02
3.765869140625000000e-02
3.454589843750000000e-02
3.573608398437500000e-02
3.472900390625000000e-02
3.295898437500000000e-02
3.344726562500000000e-02
3.430175781250000000e-02
3.775024414062500000e-02
4.135131835937500000e-02
4.373168945312500000e-02
4.336547851562500000e-02
4.595947265625000000e-02
3.918457031250000000e-02
3.555297851562500000e-02
3.350830078125000000e-02
3.298950195312500000e-02
3.308105468750000000e-02
3.961181640625000000e-02
4.028320312500000000e-02
3.479003906250000000e-02
3.988647460937500000e-02
3.643798828125000000e-02
3.240966796875000000e-02
3.105163574218750000e-02
3.161621093750000000e-02
3.350830078125000000e-02
3.692626953125000000e-02
3.454589843750000000e-02
3.552246093750000000e-02
3.527832031250000000e-02
3.277587890625000000e-02
3.253173828125000000e-02
3.887939453125000000e-02
3.643798828125000000e-02
3.622436523437500000e-02
3.781127929687500000e-02
3.939819335937500000e-02
4.000854492187500000e-02
3.982543945312500000e-02
3.909301757812500000e-02
3.735351562500000000e-02
4.000854492187500000e-02
4.089355468750000000e-02
4.208374023437500000e-02
4.064941406250000000e-02
3.930664062500000000e-02
3.976440429687500000e-02
4.312133789062500000e-02
4.537963867187500000e-02
4.455566406250000000e-02
4.376220703125000000e-02
5.065917968750000000e-02
4.855346679687500000e-02
4.956054687500000000e-02
4.550170898437500000e-02
4.434204101562500000e-02
3.839111328125000000e-02
4.080200195312500000e-02
4.437255859375000000e-02
3.649902343750000000e-02
3.906250000000000000e-02
4.187011718750000000e-02
4.626464843750000000e-02
4.513549804687500000e-02
4.180908203125000000e-02
3.897094726562500000e-02
3.848266601562500000e-02
3.826904296875000000e-02
4.336547851562500000e-02
3.930664062500000000e-02
4.031372070312500000e-02
3.961181640625000000e-02
3.866577148437500000e-02
3.634643554687500000e-02
4.010009765625000000e-02
3.982543945312500000e-02
3.674316406250000000e-02
4.272460937500000000e-02
4.537963867187500000e-02
4.034423828125000000e-02
4.025268554687500000e-02
4.733276367187500000e-02
3.930664062500000000e-02
3.961181640625000000e-02
3.582763671875000000e-02
3.201293945312500000e-02
3.469848632812500000e-02
4.208374023437500000e-02
3.939819335937500000e-02
3.729248046875000000e-02
3.564453125000000000e-02
3.582763671875000000e-02
3.497314453125000000e-02
3.930664062500000000e-02
4.006958007812500000e-02
3.497314453125000000e-02
3.848266601562500000e-02
3.802490234375000000e-02
4.098510742187500000e-02
3.540039062500000000e-02
3.723144531250000000e-02
3.738403320312500000e-02
3.527832031250000000e-02
3.607177734375000000e-02
3.018188476562500000e-02
2.664184570312500000e-02
3.497314453125000000e-02
3.353881835937500000e-02
3.265380859375000000e-02
3.323364257812500000e-02
3.369140625000000000e-02
3.948974609375000000e-02
4.019165039062500000e-02
3.640747070312500000e-02
3.176879882812500000e-02
3.259277343750000000e-02
3.363037109375000000e-02
3.186035156250000000e-02
3.047180175781250000e-02
3.207397460937500000e-02
3.086853027343750000e-02
3.759765625000000000e-02
3.062438964843750000e-02
2.761840820312500000e-02
2.973937988281250000e-02
2.966308593750000000e-02
3.372192382812500000e-02
3.610229492187500000e-02
3.820800781250000000e-02
3.668212890625000000e-02
4.138183593750000000e-02
4.199218750000000000e-02
4.025268554687500000e-02
3.619384765625000000e-02
3.793334960937500000e-02
3.729248046875000000e-02
3.659057617187500000e-02
3.799438476562500000e-02
3.598022460937500000e-02
3.405761718750000000e-02
3.427124023437500000e-02
3.384399414062500000e-02
3.939819335937500000e-02
3.842163085937500000e-02
3.146362304687500000e-02
3.108215332031250000e-02
3.692626953125000000e-02
4.174804687500000000e-02
4.550170898437500000e-02
3.903198242187500000e-02
4.067993164062500000e-02
4.098510742187500000e-02
3.887939453125000000e-02
3.994750976562500000e-02
4.110717773437500000e-02
3.479003906250000000e-02
3.167724609375000000e-02
3.237915039062500000e-02
3.005981445312500000e-02
3.427124023437500000e-02
4.278564453125000000e-02
3.652954101562500000e-02
3.878784179687500000e-02
3.085327148437500000e-02
2.032470703125000000e-02
2.571105957031250000e-02
2.832031250000000000e-02
3.250122070312500000e-02
2.606201171875000000e-02
3.146362304687500000e-02
3.610229492187500000e-02
3.125000000000000000e-02
3.353881835937500000e-02
3.594970703125000000e-02
3.833007812500000000e-02
3.921508789062500000e-02
3.884887695312500000e-02
4.235839843750000000e-02
4.223632812500000000e-02
3.805541992187500000e-02
4.370117187500000000e-02
4.315185546875000000e-02
2.792358398437500000e-02
3.652954101562500000e-02
4.571533203125000000e-02
5.358886718750000000e-02
5.401611328125000000e-02
5.450439453125000000e-02
5.093383789062500000e-02
4.525756835937500000e-02
4.357910156250000000e-02
4.656982421875000000e-02
4.556274414062500000e-02
4.867553710937500000e-02
4.489135742187500000e-02
3.842163085937500000e-02
3.509521484375000000e-02
3.433227539062500000e-02
3.475952148437500000e-02
3.204345703125000000e-02
3.007507324218750000e-02
3.457641601562500000e-02
3.497314453125000000e-02
3.604125976562500000e-02
3.518676757812500000e-02
3.387451171875000000e-02
3.369140625000000000e-02
3.576660156250000000e-02
3.622436523437500000e-02
3.543090820312500000e-02
3.961181640625000000e-02
5.090332031250000000e-02
4.916381835937500000e-02
4.516601562500000000e-02
4.202270507812500000e-02
4.150390625000000000e-02
4.373168945312500000e-02
4.269409179687500000e-02
4.299926757812500000e-02
4.071044921875000000e-02
4.400634765625000000e-02
4.025268554687500000e-02
3.900146484375000000e-02
3.640747070312500000e-02
3.457641601562500000e-02
3.158569335937500000e-02
3.228759765625000000e-02
3.549194335937500000e-02
3.244018554687500000e-02
3.176879882812500000e-02
3.118896484375000000e-02
3.009033203125000000e-02
2.923583984375000000e-02
3.131103515625000000e-02
3.262329101562500000e-02
2.793884277343750000e-02
2.799987792968750000e-02
2.833557128906250000e-02
3.674316406250000000e-02
3.512573242187500000e-02
3.536987304687500000e-02
3.044128417968750000e-02
3.094482421875000000e-02
2.890014648437500000e-02
3.280639648437500000e-02
3.387451171875000000e-02
3.161621093750000000e-02
3.610229492187500000e-02
3.784179687500000000e-02
3.558349609375000000e-02
3.506469726562500000e-02
3.698730468750000000e-02
3.155517578125000000e-02
2.633666992187500000e-02
2.378845214843750000e-02
2.478027343750000000e-02
2.357482910156250000e-02
2.394104003906250000e-02
2.467346191406250000e-02
2.795410156250000000e-02
2.774047851562500000e-02
2.929687500000000000e-02
2.906799316406250000e-02
2.877807617187500000e-02
3.021240234375000000e-02
2.925109863281250000e-02
3.866577148437500000e-02
3.439331054687500000e-02
3.915405273437500000e-02
3.381347656250000000e-02
3.573608398437500000e-02
3.497314453125000000e-02
3.756713867187500000e-02
3.451538085937500000e-02
3.475952148437500000e-02
3.298950195312500000e-02
3.053283691406250000e-02
3.097534179687500000e-02
3.619384765625000000e-02
3.851318359375000000e-02
3.567504882812500000e-02
3.778076171875000000e-02
4.272460937500000000e-02
3.903198242187500000e-02
3.884887695312500000e-02
4.119873046875000000e-02
4.684448242187500000e-02
4.739379882812500000e-02
4.943847656250000000e-02
4.788208007812500000e-02
4.483032226562500000e-02
4.464721679687500000e-02
4.769897460937500000e-02
4.367065429687500000e-02
4.641723632812500000e-02
4.815673828125000000e-02
4.327392578125000000e-02
4.464721679687500000e-02
4.107666015625000000e-02
4.415893554687500000e-02
4.409790039062500000e-02
4.394531250000000000e-02
4.275512695312500000e-02
4.086303710937500000e-02
4.208374023437500000e-02
4.449462890625000000e-02
4.153442382812500000e-02
4.159545898437500000e-02
4.757690429687500000e-02
4.824829101562500000e-02
4.049682617187500000e-02
3.973388671875000000e-02
3.536987304687500000e-02
3.701782226562500000e-02
4.516601562500000000e-02
3.707885742187500000e-02
3.918457031250000000e-02
3.268432617187500000e-02
3.120422363281250000e-02
3.286743164062500000e-02
3.405761718750000000e-02
3.411865234375000000e-02
3.479003906250000000e-02
3.460693359375000000e-02
3.424072265625000000e-02
3.527832031250000000e-02
2.879333496093750000e-02
2.873229980468750000e-02
2.622985839843750000e-02
2.998352050781250000e-02
2.795410156250000000e-02
2.859497070312500000e-02
2.839660644531250000e-02
2.813720703125000000e-02
2.864074707031250000e-02
2.604675292968750000e-02
2.447509765625000000e-02
2.268981933593750000e-02
2.485656738281250000e-02
2.526855468750000000e-02
2.665710449218750000e-02
2.769470214843750000e-02
2.688598632812500000e-02
2.954101562500000000e-02
2.767944335937500000e-02
2.839660644531250000e-02
2.804565429687500000e-02
3.051757812500000000e-02
2.561950683593750000e-02
2.410888671875000000e-02
2.565002441406250000e-02
3.616333007812500000e-02
3.350830078125000000e-02
3.393554687500000000e-02
3.625488281250000000e-02
4.110717773437500000e-02
4.122924804687500000e-02
4.183959960937500000e-02
4.678344726562500000e-02
4.086303710937500000e-02
3.836059570312500000e-02
3.747558593750000000e-02
3.872680664062500000e-02
3.698730468750000000e-02
4.055786132812500000e-02
4.400634765625000000e-02
4.086303710937500000e-02
4.104614257812500000e-02
3.549194335937500000e-02
3.942871093750000000e-02
3.112792968750000000e-02
3.543090820312500000e-02
2.757263183593750000e-02
2.920532226562500000e-02
2.577209472656250000e-02
2.595520019531250000e-02
2.439880371093750000e-02
2.162170410156250000e-02
2.119445800781250000e-02
2.221679687500000000e-02
2.142333984375000000e-02
2.235412597656250000e-02
2.297973632812500000e-02
2.337646484375000000e-02
2.946472167968750000e-02
3.619384765625000000e-02
3.256225585937500000e-02
3.396606445312500000e-02
3.381347656250000000e-02
3.149414062500000000e-02
2.713012695312500000e-02
2.438354492187500000e-02
1.802062988281250000e-02
1.832580566406250000e-02
1.657104492187500000e-02
1.753234863281250000e-02
1.875305175781250000e-02
1.937866210937500000e-02
1.812744140625000000e-02
1.744079589843750000e-02
2.030944824218750000e-02
1.602172851562500000e-02
1.541900634765625000e-02
1.593017578125000000e-02
1.612854003906250000e-02
1.953125000000000000e-02
1.980590820312500000e-02
2.668762207031250000e-02
3.497314453125000000e-02
3.857421875000000000e-02
3.277587890625000000e-02
3.387451171875000000e-02
3.744506835937500000e-02
4.193115234375000000e-02
3.637695312500000000e-02
3.256225585937500000e-02
3.274536132812500000e-02
3.198242187500000000e-02
3.491210937500000000e-02
3.320312500000000000e-02
2.940368652343750000e-02
3.332519531250000000e-02
2.975463867187500000e-02
2.302551269531250000e-02
1.914978027343750000e-02
1.660156250000000000e-02
1.661682128906250000e-02
4.241943359375000000e-02
4.440307617187500000e-02
3.833007812500000000e-02
3.491210937500000000e-02
3.662109375000000000e-02
3.826904296875000000e-02
3.872680664062500000e-02
4.162597656250000000e-02
3.857421875000000000e-02
3.906250000000000000e-02
3.555297851562500000e-02
4.168701171875000000e-02
4.483032226562500000e-02
4.492187500000000000e-02
4.678344726562500000e-02
4.675292968750000000e-02
3.945922851562500000e-02
4.058837890625000000e-02
4.663085937500000000e-02
4.165649414062500000e-02
4.409790039062500000e-02
4.595947265625000000e-02
5.093383789062500000e-02
4.541015625000000000e-02
4.052734375000000000e-02
5.270385742187500000e-02
4.663085937500000000e-02
4.635620117187500000e-02
5.004882812500000000e-02
5.453491210937500000e-02
5.090332031250000000e-02
3.585815429687500000e-02
4.373168945312500000e-02
4.803466796875000000e-02
3.802490234375000000e-02
3.149414062500000000e-02
2.503967285156250000e-02
2.694702148437500000e-02
2.494812011718750000e-02
2.687072753906250000e-02
3.771972656250000000e-02
4.165649414062500000e-02
4.254150390625000000e-02
3.744506835937500000e-02
4.504394531250000000e-02
4.974365234375000000e-02
4.711914062500000000e-02
5.078125000000000000e-02
5.197143554687500000e-02
4.891967773437500000e-02
4.367065429687500000e-02
4.299926757812500000e-02
4.345703125000000000e-02
4.779052734375000000e-02
4.260253906250000000e-02
4.330444335937500000e-02
4.681396484375000000e-02
4.598999023437500000e-02
4.415893554687500000e-02
4.922485351562500000e-02
4.226684570312500000e-02
4.531860351562500000e-02
5.508422851562500000e-02
5.813598632812500000e-02
5.603027343750000000e-02
4.776000976562500000e-02
4.464721679687500000e-02
5.450439453125000000e-02
4.858398437500000000e-02
4.843139648437500000e-02
3.985595703125000000e-02
4.742431640625000000e-02
4.464721679687500000e-02
4.907226562500000000e-02
4.794311523437500000e-02
5.422973632812500000e-02
5.722045898437500000e-02
6.341552734375000000e-02
6.671142578125000000e-02
6.292724609375000000e-02
4.415893554687500000e-02
4.977416992187500000e-02
5.020141601562500000e-02
5.068969726562500000e-02
5.340576171875000000e-02
5.322265625000000000e-02
5.261230468750000000e-02
3.967285156250000000e-02
3.558349609375000000e-02
3.359985351562500000e-02
3.164672851562500000e-02
3.588867187500000000e-02
3.445434570312500000e-02
3.176879882812500000e-02
3.030395507812500000e-02
4.107666015625000000e-02
3.500366210937500000e-02
3.704833984375000000e-02
3.881835937500000000e-02
3.668212890625000000e-02
4.165649414062500000e-02
3.866577148437500000e-02
4.010009765625000000e-02
4.541015625000000000e-02
3.936767578125000000e-02
4.290771484375000000e-02
4.498291015625000000e-02
4.574584960937500000e-02
4.595947265625000000e-02
4.269409179687500000e-02
4.785156250000000000e-02
4.769897460937500000e-02
5.038452148437500000e-02
4.797363281250000000e-02
4.522705078125000000e-02
4.418945312500000000e-02
4.669189453125000000e-02
4.763793945312500000e-02
4.623413085937500000e-02
4.330444335937500000e-02
4.812622070312500000e-02
4.769897460937500000e-02
4.437255859375000000e-02
4.046630859375000000e-02
4.238891601562500000e-02
3.918457031250000000e-02
3.820800781250000000e-02
3.695678710937500000e-02
3.640747070312500000e-02
3.016662597656250000e-02
3.125000000000000000e-02
3.707885742187500000e-02
3.933715820312500000e-02
4.284667968750000000e-02
4.052734375000000000e-02
4.498291015625000000e-02
4.757690429687500000e-02
4.956054687500000000e-02
4.733276367187500000e-02
5.044555664062500000e-02
4.449462890625000000e-02
4.406738281250000000e-02
4.437255859375000000e-02
3.680419921875000000e-02
3.884887695312500000e-02
4.159545898437500000e-02
4.037475585937500000e-02
4.217529296875000000e-02
4.003906250000000000e-02
4.541015625000000000e-02
4.144287109375000000e-02
4.147338867187500000e-02
4.315185546875000000e-02
4.089355468750000000e-02
4.083251953125000000e-02
3.961181640625000000e-02
3.884887695312500000e-02
4.187011718750000000e-02
4.617309570312500000e-02
3.872680664062500000e-02
4.135131835937500000e-02
4.486083984375000000e-02
4.858398437500000000e-02
4.736328125000000000e-02
4.522705078125000000e-02
4.306030273437500000e-02
4.629516601562500000e-02
5.136108398437500000e-02
4.525756835937500000e-02
4.168701171875000000e-02
4.122924804687500000e-02
3.869628906250000000e-02
4.275512695312500000e-02
4.516601562500000000e-02
4.434204101562500000e-02
4.113769531250000000e-02
4.061889648437500000e-02
4.312133789062500000e-02
3.857421875000000000e-02
4.135131835937500000e-02
4.187011718750000000e-02
4.122924804687500000e-02
3.955078125000000000e-02
4.403686523437500000e-02
4.531860351562500000e-02
4.421997070312500000e-02
4.821777343750000000e-02
4.733276367187500000e-02
4.589843750000000000e-02
4.696655273437500000e-02
5.032348632812500000e-02
4.742431640625000000e-02
4.452514648437500000e-02
4.928588867187500000e-02
4.708862304687500000e-02
4.418945312500000000e-02
4.965209960937500000e-02
5.456542968750000000e-02
5.883789062500000000e-02
5.264282226562500000e-02
5.471801757812500000e-02
7.019042968750000000e-02
5.026245117187500000e-02
4.534912109375000000e-02
3.704833984375000000e-02
4.605102539062500000e-02
4.290771484375000000e-02
4.840087890625000000e-02
4.565429687500000000e-02
4.922485351562500000e-02
4.052734375000000000e-02
4.666137695312500000e-02
4.446411132812500000e-02
4.324340820312500000e-02
4.367065429687500000e-02
4.449462890625000000e-02
4.403686523437500000e-02
4.946899414062500000e-02
4.583740234375000000e-02
4.013061523437500000e-02
3.543090820312500000e-02
3.851318359375000000e-02
4.476928710937500000e-02
3.268432617187500000e-02
4.025268554687500000e-02
3.948974609375000000e-02
3.802490234375000000e-02
3.393554687500000000e-02
3.744506835937500000e-02
2.673339843750000000e-02
2.981567382812500000e-02
2.955627441406250000e-02
3.115844726562500000e-02
2.944946289062500000e-02
2.551269531250000000e-02
2.770996093750000000e-02
2.902221679687500000e-02
2.865600585937500000e-02
2.572631835937500000e-02
2.461242675781250000e-02
2.539062500000000000e-02
2.738952636718750000e-02
2.864074707031250000e-02
3.167724609375000000e-02
3.022766113281250000e-02
2.827453613281250000e-02
2.635192871093750000e-02
3.262329101562500000e-02
3.616333007812500000e-02
3.839111328125000000e-02
4.080200195312500000e-02
4.132080078125000000e-02
4.010009765625000000e-02
3.022766113281250000e-02
3.034973144531250000e-02
3.089904785156250000e-02
3.314208984375000000e-02
3.292846679687500000e-02
3.558349609375000000e-02
3.677368164062500000e-02
3.347778320312500000e-02
3.787231445312500000e-02
3.598022460937500000e-02
3.671264648437500000e-02
4.028320312500000000e-02
3.973388671875000000e-02
4.037475585937500000e-02
4.159545898437500000e-02
3.585815429687500000e-02
3.790283203125000000e-02
4.290771484375000000e-02
3.781127929687500000e-02
3.875732421875000000e-02
4.275512695312500000e-02
3.997802734375000000e-02
4.296875000000000000e-02
4.034423828125000000e-02
4.684448242187500000e-02
4.293823242187500000e-02
4.171752929687500000e-02
4.458618164062500000e-02
4.855346679687500000e-02
4.409790039062500000e-02
4.702758789062500000e-02
4.516601562500000000e-02
4.196166992187500000e-02
3.680419921875000000e-02
3.927612304687500000e-02
4.006958007812500000e-02
3.741455078125000000e-02
4.397583007812500000e-02
4.443359375000000000e-02
3.524780273437500000e-02
4.705810546875000000e-02
6.311035156250000000e-02
5.828857421875000000e-02
5.599975585937500000e-02
5.606079101562500000e-02
5.502319335937500000e-02
4.537963867187500000e-02
3.329467773437500000e-02


==> data/de5/mi_per_sample_snow1.csv <==
1.305389404296875000e-02
1.449584960937500000e-02
1.484680175781250000e-02
1.380920410156250000e-02
1.532745361328125000e-02
1.488494873046875000e-02
1.422119140625000000e-02
1.400756835937500000e-02
1.292419433593750000e-02
1.303863525390625000e-02
1.628112792968750000e-02
1.817321777343750000e-02
1.832580566406250000e-02
2.021789550781250000e-02
1.879882812500000000e-02
1.673889160156250000e-02
1.948547363281250000e-02
1.773071289062500000e-02
1.710510253906250000e-02
1.815795898437500000e-02
3.060913085937500000e-02
2.967834472656250000e-02
3.451538085937500000e-02
4.153442382812500000e-02
3.936767578125000000e-02
3.555297851562500000e-02
3.884887695312500000e-02
3.204345703125000000e-02
3.237915039062500000e-02
3.152465820312500000e-02
3.250122070312500000e-02
2.896118164062500000e-02
2.752685546875000000e-02
2.359008789062500000e-02
2.058410644531250000e-02
2.470397949218750000e-02
2.679443359375000000e-02
2.676391601562500000e-02
3.059387207031250000e-02
2.630615234375000000e-02
2.726745605468750000e-02
2.554321289062500000e-02
2.035522460937500000e-02
2.108764648437500000e-02
1.744079589843750000e-02
1.820373535156250000e-02
1.750183105468750000e-02
1.919555664062500000e-02
1.766967773437500000e-02
1.770019531250000000e-02
1.585388183593750000e-02
1.579284667968750000e-02
1.435089111328125000e-02
1.875305175781250000e-02
1.705932617187500000e-02
1.789855957031250000e-02
1.879882812500000000e-02
1.722717285156250000e-02
1.335906982421875000e-02
1.334381103515625000e-02
1.608276367187500000e-02
1.306152343750000000e-02
1.510620117187500000e-02
1.514434814453125000e-02
1.274108886718750000e-02
1.367187500000000000e-02
1.548767089843750000e-02
1.579284667968750000e-02
1.555633544921875000e-02
1.329803466796875000e-02
1.525115966796875000e-02
1.284790039062500000e-02
1.354980468750000000e-02
1.326751708984375000e-02
1.385498046875000000e-02
1.520538330078125000e-02
1.766967773437500000e-02
1.664733886718750000e-02
1.450347900390625000e-02
1.571655273437500000e-02
1.387786865234375000e-02
1.444244384765625000e-02
1.593017578125000000e-02
1.423645019531250000e-02
2.520751953125000000e-02
2.494812011718750000e-02
2.690124511718750000e-02
2.444458007812500000e-02
2.362060546875000000e-02
1.835632324218750000e-02
2.009582519531250000e-02
1.940917968750000000e-02
2.148437500000000000e-02
2.520751953125000000e-02
2.552795410156250000e-02
2.711486816406250000e-02
2.548217773437500000e-02
2.339172363281250000e-02
2.502441406250000000e-02
2.288818359375000000e-02
2.339172363281250000e-02
2.764892578125000000e-02
2.369689941406250000e-02
2.702331542968750000e-02
2.536010742187500000e-02
2.416992187500000000e-02
2.423095703125000000e-02
3.019714355468750000e-02
2.798461914062500000e-02
2.647399902343750000e-02
2.792358398437500000e-02
2.738952636718750000e-02
2.825927734375000000e-02
3.231811523437500000e-02
2.651977539062500000e-02
2.560424804687500000e-02
2.124023437500000000e-02
1.832580566406250000e-02
1.568603515625000000e-02
1.574707031250000000e-02
1.316833496093750000e-02
1.116180419921875000e-02
1.132202148437500000e-02
1.219940185546875000e-02
1.146697998046875000e-02
1.602172851562500000e-02
1.454162597656250000e-02
1.528930664062500000e-02
1.824951171875000000e-02
1.977539062500000000e-02
2.233886718750000000e-02
1.719665527343750000e-02
1.754760742187500000e-02
1.774597167968750000e-02
1.371002197265625000e-02
1.216125488281250000e-02
1.046752929687500000e-02
9.918212890625000000e-03
1.309204101562500000e-02
1.355743408203125000e-02
1.628112792968750000e-02
1.806640625000000000e-02
1.840209960937500000e-02
1.773071289062500000e-02
2.078247070312500000e-02
2.252197265625000000e-02
2.470397949218750000e-02
1.771545410156250000e-02
1.885986328125000000e-02
2.008056640625000000e-02
2.227783203125000000e-02
2.264404296875000000e-02
2.140808105468750000e-02
1.910400390625000000e-02
1.768493652343750000e-02
2.383422851562500000e-02
2.432250976562500000e-02
2.560424804687500000e-02
2.494812011718750000e-02
2.529907226562500000e-02
2.520751953125000000e-02
2.467346191406250000e-02
2.481079101562500000e-02
2.569580078125000000e-02
2.566528320312500000e-02
2.491760253906250000e-02
2.503967285156250000e-02
2.409362792968750000e-02
2.322387695312500000e-02
2.415466308593750000e-02
2.519226074218750000e-02
2.432250976562500000e-02
2.491760253906250000e-02
2.603149414062500000e-02
2.426147460937500000e-02
2.548217773437500000e-02
2.493286132812500000e-02
2.420043945312500000e-02
2.508544921875000000e-02
2.655029296875000000e-02
2.597045898437500000e-02
2.700805664062500000e-02
2.479553222656250000e-02
2.145385742187500000e-02
2.461242675781250000e-02
2.601623535156250000e-02
2.560424804687500000e-02
2.445983886718750000e-02
2.333068847656250000e-02
2.340698242187500000e-02
2.357482910156250000e-02
2.104187011718750000e-02
2.122497558593750000e-02
1.963806152343750000e-02
2.265930175781250000e-02
1.770019531250000000e-02
1.297760009765625000e-02
2.664184570312500000e-02
2.848815917968750000e-02
2.844238281250000000e-02
2.963256835937500000e-02
3.149414062500000000e-02
2.139282226562500000e-02
2.124023437500000000e-02
2.517700195312500000e-02
2.558898925781250000e-02
2.297973632812500000e-02
2.104187011718750000e-02
2.020263671875000000e-02
1.612854003906250000e-02
1.283264160156250000e-02
1.394653320312500000e-02
1.322937011718750000e-02
1.354980468750000000e-02
1.327514648437500000e-02
1.353454589843750000e-02
1.273345947265625000e-02
1.831054687500000000e-02
2.391052246093750000e-02
2.062988281250000000e-02
2.690124511718750000e-02
2.799987792968750000e-02
2.775573730468750000e-02
2.708435058593750000e-02
2.395629882812500000e-02
2.319335937500000000e-02
2.548217773437500000e-02
2.450561523437500000e-02
2.832031250000000000e-02
2.764892578125000000e-02
2.671813964843750000e-02
2.362060546875000000e-02
1.927185058593750000e-02
1.939392089843750000e-02
1.902770996093750000e-02
1.731872558593750000e-02
1.785278320312500000e-02
1.426696777343750000e-02
1.568603515625000000e-02
1.438903808593750000e-02
1.442718505859375000e-02
1.672363281250000000e-02
1.770019531250000000e-02
1.824951171875000000e-02
1.875305175781250000e-02
1.992797851562500000e-02
2.084350585937500000e-02
1.741027832031250000e-02
1.878356933593750000e-02
1.754760742187500000e-02
1.773071289062500000e-02
1.508331298828125000e-02
1.582336425781250000e-02
1.640319824218750000e-02
1.797485351562500000e-02
1.959228515625000000e-02
1.791381835937500000e-02
1.931762695312500000e-02
1.736450195312500000e-02
2.012634277343750000e-02
1.907348632812500000e-02
2.026367187500000000e-02
1.759338378906250000e-02
1.614379882812500000e-02
1.635742187500000000e-02
1.469421386718750000e-02
1.325988769531250000e-02
1.502227783203125000e-02
1.286315917968750000e-02
1.232147216796875000e-02
1.414489746093750000e-02
1.428222656250000000e-02
1.407623291015625000e-02
1.443481445312500000e-02
1.565551757812500000e-02
1.427459716796875000e-02
1.696777343750000000e-02
1.954650878906250000e-02
1.916503906250000000e-02
2.017211914062500000e-02
1.985168457031250000e-02
2.000427246093750000e-02
1.863098144531250000e-02
2.099609375000000000e-02
1.780700683593750000e-02
1.710510253906250000e-02
1.611328125000000000e-02
1.893615722656250000e-02
2.104187011718750000e-02
2.641296386718750000e-02
2.766418457031250000e-02
2.458190917968750000e-02
2.452087402343750000e-02
2.534484863281250000e-02
2.394104003906250000e-02
2.587890625000000000e-02
2.751159667968750000e-02
2.751159667968750000e-02
2.742004394531250000e-02
2.702331542968750000e-02
2.568054199218750000e-02
2.587890625000000000e-02
2.551269531250000000e-02
2.941894531250000000e-02
2.871704101562500000e-02
2.885437011718750000e-02
3.114318847656250000e-02
2.525329589843750000e-02
2.456665039062500000e-02
2.571105957031250000e-02
3.112792968750000000e-02
3.073120117187500000e-02
2.870178222656250000e-02
2.902221679687500000e-02
2.592468261718750000e-02
2.772521972656250000e-02
2.369689941406250000e-02
2.407836914062500000e-02
2.369689941406250000e-02
2.549743652343750000e-02
2.441406250000000000e-02
2.806091308593750000e-02
2.528381347656250000e-02
2.450561523437500000e-02
2.731323242187500000e-02
2.635192871093750000e-02
3.053283691406250000e-02
2.761840820312500000e-02
3.120422363281250000e-02
2.810668945312500000e-02
2.651977539062500000e-02
2.183532714843750000e-02
2.627563476562500000e-02
2.478027343750000000e-02
2.029418945312500000e-02
2.075195312500000000e-02
1.795959472656250000e-02
1.878356933593750000e-02
1.887512207031250000e-02
1.896667480468750000e-02
2.212524414062500000e-02
2.305603027343750000e-02
2.471923828125000000e-02
2.664184570312500000e-02
2.900695800781250000e-02
2.468872070312500000e-02
2.449035644531250000e-02
2.304077148437500000e-02
2.436828613281250000e-02
2.999877929687500000e-02
3.344726562500000000e-02
3.018188476562500000e-02
3.308105468750000000e-02
3.146362304687500000e-02
2.998352050781250000e-02
3.311157226562500000e-02
2.824401855468750000e-02
2.574157714843750000e-02
2.256774902343750000e-02
3.009033203125000000e-02
2.799987792968750000e-02
2.893066406250000000e-02
2.748107910156250000e-02
2.920532226562500000e-02
2.972412109375000000e-02
2.615356445312500000e-02
2.571105957031250000e-02
3.115844726562500000e-02
2.746582031250000000e-02
3.408813476562500000e-02
2.937316894531250000e-02
2.639770507812500000e-02
2.406311035156250000e-02
2.264404296875000000e-02
2.732849121093750000e-02
2.006530761718750000e-02
2.139282226562500000e-02
2.377319335937500000e-02
2.496337890625000000e-02
2.572631835937500000e-02
2.674865722656250000e-02
2.728271484375000000e-02
2.508544921875000000e-02
2.790832519531250000e-02
2.861022949218750000e-02
2.711486816406250000e-02
2.740478515625000000e-02
3.686523437500000000e-02
3.521728515625000000e-02
3.744506835937500000e-02
3.277587890625000000e-02
3.491210937500000000e-02
3.692626953125000000e-02
3.652954101562500000e-02
3.851318359375000000e-02
2.934265136718750000e-02
3.085327148437500000e-02
2.894592285156250000e-02
3.198242187500000000e-02
3.074645996093750000e-02
3.393554687500000000e-02
2.963256835937500000e-02
3.353881835937500000e-02
3.112792968750000000e-02
3.271484375000000000e-02
3.274536132812500000e-02
3.286743164062500000e-02
3.207397460937500000e-02
3.256225585937500000e-02
3.173828125000000000e-02
2.804565429687500000e-02
2.755737304687500000e-02
2.725219726562500000e-02
2.793884277343750000e-02
2.909851074218750000e-02
3.781127929687500000e-02
3.530883789062500000e-02
3.976440429687500000e-02
3.576660156250000000e-02
3.384399414062500000e-02
3.417968750000000000e-02
3.521728515625000000e-02
3.240966796875000000e-02
2.943420410156250000e-02
3.372192382812500000e-02
3.121948242187500000e-02
3.201293945312500000e-02
2.966308593750000000e-02
3.329467773437500000e-02
3.515625000000000000e-02
3.656005859375000000e-02
3.555297851562500000e-02
3.192138671875000000e-02
3.292846679687500000e-02
2.565002441406250000e-02
2.738952636718750000e-02
2.720642089843750000e-02
2.822875976562500000e-02
2.958679199218750000e-02
2.787780761718750000e-02
2.919006347656250000e-02
2.554321289062500000e-02
2.253723144531250000e-02
2.427673339843750000e-02
2.464294433593750000e-02
2.345275878906250000e-02
2.310180664062500000e-02
2.536010742187500000e-02
2.618408203125000000e-02
2.630615234375000000e-02
2.429199218750000000e-02
2.558898925781250000e-02
2.626037597656250000e-02
2.876281738281250000e-02
3.936767578125000000e-02
4.037475585937500000e-02
4.074096679687500000e-02
3.845214843750000000e-02
4.742431640625000000e-02
4.345703125000000000e-02
4.818725585937500000e-02
4.074096679687500000e-02
4.321289062500000000e-02
4.559326171875000000e-02
4.217529296875000000e-02
3.866577148437500000e-02
4.144287109375000000e-02
3.308105468750000000e-02
3.811645507812500000e-02
3.457641601562500000e-02
3.222656250000000000e-02
2.888488769531250000e-02
3.359985351562500000e-02
3.179931640625000000e-02
3.099060058593750000e-02
2.438354492187500000e-02
2.221679687500000000e-02
2.587890625000000000e-02
2.557373046875000000e-02
2.232360839843750000e-02
2.601623535156250000e-02
2.688598632812500000e-02
2.626037597656250000e-02
2.487182617187500000e-02
2.687072753906250000e-02
2.413940429687500000e-02
2.397155761718750000e-02
2.308654785156250000e-02
2.255249023437500000e-02
2.583312988281250000e-02
2.333068847656250000e-02
2.522277832031250000e-02
2.261352539062500000e-02
2.523803710937500000e-02
2.244567871093750000e-02
2.526855468750000000e-02
2.198791503906250000e-02
2.453613281250000000e-02
2.307128906250000000e-02
2.458190917968750000e-02
2.278137207031250000e-02
2.253723144531250000e-02
2.511596679687500000e-02
2.447509765625000000e-02
2.537536621093750000e-02
2.349853515625000000e-02
2.493286132812500000e-02
2.478027343750000000e-02
2.420043945312500000e-02
2.339172363281250000e-02
2.262878417968750000e-02
2.392578125000000000e-02
2.258300781250000000e-02
2.163696289062500000e-02
2.371215820312500000e-02
2.227783203125000000e-02
2.410888671875000000e-02
2.465820312500000000e-02
2.241516113281250000e-02
2.563476562500000000e-02
2.851867675781250000e-02
2.763366699218750000e-02
2.603149414062500000e-02
2.824401855468750000e-02
2.529907226562500000e-02
2.799987792968750000e-02
2.708435058593750000e-02
2.589416503906250000e-02
2.604675292968750000e-02
2.702331542968750000e-02
1.988220214843750000e-02
2.062988281250000000e-02
2.174377441406250000e-02
2.201843261718750000e-02
2.351379394531250000e-02
2.258300781250000000e-02
2.484130859375000000e-02
2.366638183593750000e-02
2.775573730468750000e-02
2.330017089843750000e-02
2.291870117187500000e-02
2.568054199218750000e-02
2.719116210937500000e-02
2.330017089843750000e-02
2.400207519531250000e-02
2.705383300781250000e-02
3.274536132812500000e-02
2.848815917968750000e-02
3.009033203125000000e-02
2.983093261718750000e-02
2.719116210937500000e-02
2.621459960937500000e-02
2.604675292968750000e-02
3.099060058593750000e-02
3.167724609375000000e-02
2.879333496093750000e-02
2.848815917968750000e-02
2.925109863281250000e-02
2.696228027343750000e-02
2.891540527343750000e-02
2.827453613281250000e-02
2.920532226562500000e-02
3.041076660156250000e-02
3.161621093750000000e-02
3.659057617187500000e-02
2.925109863281250000e-02
2.786254882812500000e-02
2.467346191406250000e-02
2.175903320312500000e-02
2.586364746093750000e-02
2.766418457031250000e-02
3.111267089843750000e-02
2.555847167968750000e-02
2.700805664062500000e-02
2.958679199218750000e-02
3.112792968750000000e-02
3.567504882812500000e-02
3.836059570312500000e-02
3.717041015625000000e-02
3.775024414062500000e-02
4.260253906250000000e-02
3.555297851562500000e-02
3.997802734375000000e-02
3.680419921875000000e-02
3.622436523437500000e-02
3.750610351562500000e-02
3.564453125000000000e-02
3.268432617187500000e-02
3.225708007812500000e-02
3.096008300781250000e-02
2.786254882812500000e-02
2.593994140625000000e-02
3.053283691406250000e-02
3.396606445312500000e-02
3.179931640625000000e-02
2.902221679687500000e-02
2.914428710937500000e-02
3.109741210937500000e-02
3.063964843750000000e-02
2.554321289062500000e-02
3.201293945312500000e-02
2.630615234375000000e-02
2.438354492187500000e-02
2.729797363281250000e-02
2.520751953125000000e-02
2.265930175781250000e-02
2.464294433593750000e-02
2.416992187500000000e-02
2.542114257812500000e-02
2.723693847656250000e-02
2.720642089843750000e-02
2.488708496093750000e-02
2.392578125000000000e-02
2.145385742187500000e-02
2.009582519531250000e-02
2.023315429687500000e-02
1.800537109375000000e-02
2.154541015625000000e-02
2.426147460937500000e-02
2.160644531250000000e-02
2.351379394531250000e-02
2.195739746093750000e-02
2.697753906250000000e-02
2.664184570312500000e-02
2.348327636718750000e-02
2.754211425781250000e-02
2.386474609375000000e-02
2.627563476562500000e-02
2.499389648437500000e-02
3.182983398437500000e-02
3.295898437500000000e-02
3.173828125000000000e-02
3.244018554687500000e-02
2.960205078125000000e-02
2.801513671875000000e-02
2.928161621093750000e-02
2.845764160156250000e-02
2.987670898437500000e-02
2.914428710937500000e-02
2.619934082031250000e-02
2.781677246093750000e-02
3.164672851562500000e-02
3.152465820312500000e-02
3.314208984375000000e-02
3.259277343750000000e-02
2.920532226562500000e-02
2.886962890625000000e-02
3.070068359375000000e-02
2.940368652343750000e-02
2.708435058593750000e-02
2.842712402343750000e-02
2.967834472656250000e-02
2.955627441406250000e-02
2.958679199218750000e-02
2.992248535156250000e-02
3.265380859375000000e-02
3.396606445312500000e-02
2.116394042968750000e-02
2.085876464843750000e-02
1.910400390625000000e-02
1.882934570312500000e-02
2.136230468750000000e-02
2.055358886718750000e-02
1.992797851562500000e-02
1.898193359375000000e-02
2.059936523437500000e-02
1.881408691406250000e-02
1.994323730468750000e-02
1.942443847656250000e-02
2.091979980468750000e-02
2.084350585937500000e-02
1.948547363281250000e-02
1.943969726562500000e-02
1.805114746093750000e-02
2.072143554687500000e-02
1.919555664062500000e-02
1.887512207031250000e-02
2.067565917968750000e-02
2.014160156250000000e-02
2.006530761718750000e-02
1.945495605468750000e-02
2.053833007812500000e-02
2.047729492187500000e-02
2.061462402343750000e-02
2.091979980468750000e-02
2.174377441406250000e-02
1.948547363281250000e-02
2.142333984375000000e-02
2.085876464843750000e-02
2.143859863281250000e-02
2.006530761718750000e-02
2.116394042968750000e-02
2.142333984375000000e-02
2.011108398437500000e-02
2.033996582031250000e-02
2.006530761718750000e-02
2.029418945312500000e-02
2.090454101562500000e-02
2.087402343750000000e-02
2.296447753906250000e-02
2.287292480468750000e-02
2.429199218750000000e-02
2.398681640625000000e-02
2.258300781250000000e-02
2.308654785156250000e-02
2.400207519531250000e-02
2.426147460937500000e-02
2.101135253906250000e-02
2.128601074218750000e-02
2.246093750000000000e-02
2.221679687500000000e-02
2.169799804687500000e-02
2.062988281250000000e-02
2.020263671875000000e-02
2.110290527343750000e-02
2.049255371093750000e-02
2.018737792968750000e-02
2.021789550781250000e-02
2.087402343750000000e-02
1.976013183593750000e-02
1.936340332031250000e-02
1.873779296875000000e-02
2.023315429687500000e-02
1.899719238281250000e-02
1.907348632812500000e-02
2.159118652343750000e-02
2.014160156250000000e-02
1.986694335937500000e-02
1.930236816406250000e-02
2.012634277343750000e-02
2.046203613281250000e-02
1.921081542968750000e-02
2.014160156250000000e-02
2.055358886718750000e-02
2.047729492187500000e-02
1.916503906250000000e-02
2.021789550781250000e-02
1.930236816406250000e-02
2.049255371093750000e-02
1.992797851562500000e-02
2.032470703125000000e-02
1.974487304687500000e-02
2.143859863281250000e-02
2.503967285156250000e-02
2.725219726562500000e-02
2.131652832031250000e-02
2.311706542968750000e-02
2.267456054687500000e-02
2.336120605468750000e-02
2.227783203125000000e-02
2.461242675781250000e-02
2.586364746093750000e-02
2.572631835937500000e-02
2.096557617187500000e-02
2.406311035156250000e-02
2.386474609375000000e-02
2.374267578125000000e-02
2.264404296875000000e-02
2.313232421875000000e-02
2.154541015625000000e-02
2.165222167968750000e-02
2.108764648437500000e-02
2.163696289062500000e-02
2.288818359375000000e-02
2.201843261718750000e-02
2.224731445312500000e-02
2.055358886718750000e-02
2.276611328125000000e-02
2.096557617187500000e-02
2.244567871093750000e-02
2.180480957031250000e-02
2.160644531250000000e-02
2.391052246093750000e-02
2.349853515625000000e-02
2.363586425781250000e-02
2.282714843750000000e-02
2.346801757812500000e-02
2.279663085937500000e-02
2.388000488281250000e-02
2.339172363281250000e-02
2.342224121093750000e-02
2.397155761718750000e-02
2.447509765625000000e-02
2.282714843750000000e-02
2.359008789062500000e-02
2.305603027343750000e-02
2.355957031250000000e-02
2.354431152343750000e-02
2.384948730468750000e-02
2.407836914062500000e-02
2.513122558593750000e-02
2.403259277343750000e-02
2.368164062500000000e-02
2.368164062500000000e-02
2.339172363281250000e-02
2.491760253906250000e-02
2.449035644531250000e-02
2.294921875000000000e-02
2.392578125000000000e-02
2.566528320312500000e-02
2.453613281250000000e-02
2.748107910156250000e-02
2.694702148437500000e-02
2.688598632812500000e-02
2.664184570312500000e-02
2.548217773437500000e-02
2.458190917968750000e-02
2.584838867187500000e-02
2.519226074218750000e-02
2.967834472656250000e-02
3.051757812500000000e-02
3.077697753906250000e-02
3.067016601562500000e-02
2.841186523437500000e-02
2.235412597656250000e-02
2.005004882812500000e-02
2.029418945312500000e-02
2.087402343750000000e-02
1.959228515625000000e-02
2.148437500000000000e-02
2.587890625000000000e-02
2.487182617187500000e-02
2.839660644531250000e-02
3.317260742187500000e-02
3.750610351562500000e-02
3.283691406250000000e-02
3.007507324218750000e-02
3.274536132812500000e-02
3.060913085937500000e-02
3.396606445312500000e-02
3.607177734375000000e-02
3.579711914062500000e-02
3.552246093750000000e-02
3.131103515625000000e-02
2.928161621093750000e-02
3.179931640625000000e-02
2.937316894531250000e-02
3.198242187500000000e-02
3.359985351562500000e-02
3.323364257812500000e-02
3.439331054687500000e-02
3.424072265625000000e-02
3.277587890625000000e-02
3.775024414062500000e-02
3.610229492187500000e-02
3.500366210937500000e-02
3.652954101562500000e-02
3.729248046875000000e-02
3.680419921875000000e-02
3.692626953125000000e-02
3.524780273437500000e-02
3.460693359375000000e-02
3.332519531250000000e-02
3.536987304687500000e-02
3.536987304687500000e-02
3.442382812500000000e-02
3.469848632812500000e-02
3.527832031250000000e-02
3.344726562500000000e-02
3.567504882812500000e-02
2.929687500000000000e-02
3.091430664062500000e-02
2.548217773437500000e-02
2.992248535156250000e-02
2.978515625000000000e-02
3.012084960937500000e-02
2.549743652343750000e-02
2.821350097656250000e-02
2.767944335937500000e-02
2.619934082031250000e-02
2.140808105468750000e-02
1.878356933593750000e-02
2.276611328125000000e-02
2.421569824218750000e-02
2.497863769531250000e-02
2.070617675781250000e-02
2.362060546875000000e-02
2.452087402343750000e-02
2.638244628906250000e-02
2.984619140625000000e-02
2.766418457031250000e-02
2.690124511718750000e-02
2.661132812500000000e-02
2.667236328125000000e-02
3.065490722656250000e-02
3.204345703125000000e-02
3.585815429687500000e-02
2.874755859375000000e-02
3.778076171875000000e-02
3.625488281250000000e-02
3.424072265625000000e-02
3.582763671875000000e-02
3.240966796875000000e-02
3.503417968750000000e-02
3.527832031250000000e-02
3.454589843750000000e-02
3.747558593750000000e-02
3.488159179687500000e-02
3.604125976562500000e-02
3.396606445312500000e-02
3.298950195312500000e-02
3.454589843750000000e-02
3.500366210937500000e-02
3.414916992187500000e-02
3.692626953125000000e-02
3.506469726562500000e-02
4.122924804687500000e-02
3.701782226562500000e-02
3.125000000000000000e-02
2.719116210937500000e-02
2.384948730468750000e-02
2.548217773437500000e-02
2.067565917968750000e-02
2.085876464843750000e-02
2.185058593750000000e-02
2.243041992187500000e-02
2.317810058593750000e-02
2.198791503906250000e-02
2.296447753906250000e-02
2.238464355468750000e-02
2.310180664062500000e-02
2.178955078125000000e-02
2.717590332031250000e-02
2.865600585937500000e-02
3.067016601562500000e-02
2.964782714843750000e-02
3.189086914062500000e-02
3.253173828125000000e-02
3.622436523437500000e-02
3.784179687500000000e-02
3.619384765625000000e-02
3.961181640625000000e-02
3.698730468750000000e-02
3.842163085937500000e-02
4.153442382812500000e-02
3.732299804687500000e-02
4.440307617187500000e-02
4.388427734375000000e-02
3.387451171875000000e-02
3.515625000000000000e-02
3.915405273437500000e-02
3.918457031250000000e-02
3.485107421875000000e-02
3.417968750000000000e-02
3.848266601562500000e-02
4.394531250000000000e-02
4.541015625000000000e-02
4.367065429687500000e-02
4.345703125000000000e-02
4.348754882812500000e-02
4.486083984375000000e-02
4.312133789062500000e-02
4.455566406250000000e-02
4.415893554687500000e-02
4.403686523437500000e-02
4.745483398437500000e-02
4.595947265625000000e-02
4.495239257812500000e-02
4.019165039062500000e-02
4.309082031250000000e-02
4.730224609375000000e-02
4.699707031250000000e-02
4.598999023437500000e-02
4.681396484375000000e-02
4.800415039062500000e-02
4.501342773437500000e-02
4.296875000000000000e-02
4.586791992187500000e-02
4.479980468750000000e-02
4.296875000000000000e-02
4.296875000000000000e-02
4.486083984375000000e-02
4.550170898437500000e-02
4.373168945312500000e-02
4.080200195312500000e-02
4.321289062500000000e-02
5.004882812500000000e-02
4.660034179687500000e-02
4.739379882812500000e-02
4.974365234375000000e-02
5.175781250000000000e-02
3.836059570312500000e-02
4.016113281250000000e-02
3.897094726562500000e-02
3.906250000000000000e-02
3.869628906250000000e-02
3.778076171875000000e-02
3.710937500000000000e-02
3.723144531250000000e-02
3.253173828125000000e-02
3.369140625000000000e-02
3.668212890625000000e-02
3.372192382812500000e-02
3.228759765625000000e-02
3.292846679687500000e-02
3.686523437500000000e-02
4.052734375000000000e-02
3.689575195312500000e-02
3.878784179687500000e-02
3.799438476562500000e-02
3.677368164062500000e-02
3.004455566406250000e-02
3.036499023437500000e-02
2.735900878906250000e-02
2.597045898437500000e-02
2.629089355468750000e-02
2.847290039062500000e-02
3.137207031250000000e-02
3.045654296875000000e-02
3.082275390625000000e-02
3.121948242187500000e-02
2.992248535156250000e-02
2.915954589843750000e-02
2.799987792968750000e-02
2.705383300781250000e-02
2.812194824218750000e-02
2.714538574218750000e-02
2.709960937500000000e-02
2.980041503906250000e-02
2.638244628906250000e-02
2.883911132812500000e-02
2.601623535156250000e-02
2.520751953125000000e-02
2.563476562500000000e-02
2.703857421875000000e-02
2.722167968750000000e-02
2.758789062500000000e-02
2.755737304687500000e-02
2.711486816406250000e-02
2.777099609375000000e-02
2.461242675781250000e-02
2.534484863281250000e-02
2.824401855468750000e-02
2.847290039062500000e-02
2.740478515625000000e-02
2.598571777343750000e-02
2.416992187500000000e-02
2.140808105468750000e-02
2.143859863281250000e-02
2.455139160156250000e-02
2.526855468750000000e-02
2.479553222656250000e-02
2.691650390625000000e-02
2.119445800781250000e-02
2.691650390625000000e-02
2.777099609375000000e-02
3.057861328125000000e-02
2.990722656250000000e-02
2.919006347656250000e-02
2.696228027343750000e-02
2.926635742187500000e-02
2.583312988281250000e-02
2.876281738281250000e-02
2.911376953125000000e-02
3.161621093750000000e-02
3.115844726562500000e-02
2.886962890625000000e-02
3.079223632812500000e-02
3.001403808593750000e-02
2.888488769531250000e-02
3.250122070312500000e-02
3.662109375000000000e-02
3.414916992187500000e-02
3.536987304687500000e-02
3.268432617187500000e-02
2.893066406250000000e-02
2.912902832031250000e-02
2.449035644531250000e-02
2.484130859375000000e-02
2.734375000000000000e-02
2.825927734375000000e-02
3.192138671875000000e-02
3.411865234375000000e-02
3.085327148437500000e-02
3.019714355468750000e-02
2.879333496093750000e-02
2.722167968750000000e-02
2.777099609375000000e-02
2.896118164062500000e-02
2.745056152343750000e-02
2.648925781250000000e-02
2.629089355468750000e-02
2.409362792968750000e-02
2.459716796875000000e-02
2.937316894531250000e-02
2.751159667968750000e-02
2.557373046875000000e-02
2.290344238281250000e-02
2.395629882812500000e-02
1.980590820312500000e-02
2.018737792968750000e-02
1.745605468750000000e-02
1.635742187500000000e-02
1.936340332031250000e-02
2.165222167968750000e-02
1.991271972656250000e-02
1.997375488281250000e-02
2.032470703125000000e-02
2.444458007812500000e-02
2.485656738281250000e-02
2.430725097656250000e-02
3.350830078125000000e-02
3.610229492187500000e-02
3.552246093750000000e-02
3.585815429687500000e-02
3.591918945312500000e-02
3.329467773437500000e-02
3.102111816406250000e-02
3.192138671875000000e-02
2.819824218750000000e-02
2.833557128906250000e-02
3.140258789062500000e-02
3.195190429687500000e-02
2.740478515625000000e-02
2.757263183593750000e-02
2.777099609375000000e-02
2.650451660156250000e-02
2.803039550781250000e-02
3.448486328125000000e-02
3.787231445312500000e-02
3.479003906250000000e-02
3.494262695312500000e-02
3.118896484375000000e-02
3.034973144531250000e-02
3.399658203125000000e-02
2.980041503906250000e-02
2.772521972656250000e-02
2.795410156250000000e-02
3.244018554687500000e-02
3.704833984375000000e-02
3.784179687500000000e-02
3.829956054687500000e-02
4.211425781250000000e-02
4.037475585937500000e-02
3.826904296875000000e-02
4.467773437500000000e-02
3.381347656250000000e-02
2.842712402343750000e-02
2.938842773437500000e-02
2.874755859375000000e-02
2.458190917968750000e-02
3.010559082031250000e-02
3.973388671875000000e-02
4.211425781250000000e-02
3.622436523437500000e-02
3.948974609375000000e-02
4.202270507812500000e-02
3.427124023437500000e-02
3.237915039062500000e-02
2.835083007812500000e-02
3.128051757812500000e-02
3.143310546875000000e-02
3.707885742187500000e-02
3.588867187500000000e-02
3.747558593750000000e-02
4.302978515625000000e-02
3.741455078125000000e-02
3.576660156250000000e-02
3.546142578125000000e-02
3.695678710937500000e-02
3.399658203125000000e-02
3.195190429687500000e-02
2.839660644531250000e-02
3.109741210937500000e-02
3.038024902343750000e-02
3.482055664062500000e-02
4.269409179687500000e-02
3.466796875000000000e-02
3.146362304687500000e-02
2.984619140625000000e-02
3.063964843750000000e-02
2.554321289062500000e-02
2.905273437500000000e-02
3.265380859375000000e-02
3.240966796875000000e-02
2.505493164062500000e-02
2.902221679687500000e-02
3.131103515625000000e-02
3.060913085937500000e-02
3.022766113281250000e-02
3.305053710937500000e-02
3.073120117187500000e-02
3.396606445312500000e-02
3.506469726562500000e-02
3.024291992187500000e-02
3.616333007812500000e-02
3.457641601562500000e-02
2.883911132812500000e-02
2.894592285156250000e-02
3.063964843750000000e-02
3.424072265625000000e-02
3.079223632812500000e-02
2.963256835937500000e-02
2.882385253906250000e-02
2.442932128906250000e-02
2.543640136718750000e-02
2.514648437500000000e-02
2.394104003906250000e-02
2.517700195312500000e-02
2.854919433593750000e-02
2.691650390625000000e-02
2.661132812500000000e-02
3.259277343750000000e-02
3.302001953125000000e-02
2.799987792968750000e-02
2.900695800781250000e-02
3.082275390625000000e-02
3.460693359375000000e-02
3.604125976562500000e-02
3.424072265625000000e-02
3.182983398437500000e-02
3.335571289062500000e-02
2.996826171875000000e-02
3.280639648437500000e-02
3.271484375000000000e-02
2.799987792968750000e-02
2.986145019531250000e-02
2.914428710937500000e-02
2.752685546875000000e-02
2.633666992187500000e-02
2.751159667968750000e-02
2.726745605468750000e-02
2.780151367187500000e-02
2.728271484375000000e-02
2.812194824218750000e-02
2.813720703125000000e-02
2.828979492187500000e-02
2.790832519531250000e-02
2.908325195312500000e-02
2.754211425781250000e-02
2.914428710937500000e-02
2.734375000000000000e-02
2.700805664062500000e-02
2.700805664062500000e-02
2.717590332031250000e-02
2.764892578125000000e-02
2.796936035156250000e-02
2.705383300781250000e-02
2.728271484375000000e-02
2.775573730468750000e-02
2.665710449218750000e-02
2.584838867187500000e-02
2.862548828125000000e-02
2.978515625000000000e-02
3.210449218750000000e-02
2.854919433593750000e-02
3.057861328125000000e-02
3.552246093750000000e-02
2.926635742187500000e-02
3.186035156250000000e-02
3.457641601562500000e-02
2.969360351562500000e-02
2.926635742187500000e-02
3.536987304687500000e-02
3.689575195312500000e-02
4.122924804687500000e-02
4.711914062500000000e-02
4.080200195312500000e-02
4.281616210937500000e-02
3.549194335937500000e-02
3.796386718750000000e-02
3.497314453125000000e-02
2.832031250000000000e-02
2.745056152343750000e-02
2.784729003906250000e-02
2.601623535156250000e-02
3.219604492187500000e-02
3.192138671875000000e-02
3.424072265625000000e-02
3.805541992187500000e-02
3.540039062500000000e-02
3.927612304687500000e-02
4.187011718750000000e-02
3.356933593750000000e-02
3.256225585937500000e-02
4.574584960937500000e-02
3.857421875000000000e-02
3.863525390625000000e-02
4.058837890625000000e-02
3.564453125000000000e-02
4.180908203125000000e-02
3.759765625000000000e-02
3.289794921875000000e-02
3.411865234375000000e-02
3.442382812500000000e-02
2.749633789062500000e-02
4.269409179687500000e-02
5.291748046875000000e-02
4.629516601562500000e-02
4.525756835937500000e-02
4.763793945312500000e-02
4.718017578125000000e-02
5.319213867187500000e-02
5.978393554687500000e-02
5.755615234375000000e-02
5.331420898437500000e-02
5.807495117187500000e-02
4.742431640625000000e-02
4.122924804687500000e-02
3.723144531250000000e-02
4.391479492187500000e-02
4.815673828125000000e-02
4.656982421875000000e-02
2.795410156250000000e-02
2.508544921875000000e-02
2.656555175781250000e-02
2.947998046875000000e-02
2.702331542968750000e-02
3.283691406250000000e-02
3.134155273437500000e-02
3.329467773437500000e-02
3.077697753906250000e-02
3.546142578125000000e-02
3.417968750000000000e-02
3.756713867187500000e-02
3.991699218750000000e-02
3.326416015625000000e-02
3.286743164062500000e-02
3.155517578125000000e-02
3.045654296875000000e-02
2.807617187500000000e-02
3.384399414062500000e-02
3.234863281250000000e-02
2.928161621093750000e-02
2.781677246093750000e-02
2.969360351562500000e-02
2.581787109375000000e-02
2.955627441406250000e-02
3.015136718750000000e-02
3.271484375000000000e-02
3.726196289062500000e-02
3.457641601562500000e-02
3.906250000000000000e-02
3.814697265625000000e-02
3.808593750000000000e-02
4.095458984375000000e-02
3.790283203125000000e-02
3.976440429687500000e-02
3.909301757812500000e-02
3.726196289062500000e-02
3.793334960937500000e-02
3.500366210937500000e-02
4.092407226562500000e-02
3.506469726562500000e-02
3.707885742187500000e-02
4.013061523437500000e-02
4.010009765625000000e-02
4.025268554687500000e-02
3.878784179687500000e-02
3.808593750000000000e-02
3.976440429687500000e-02
4.074096679687500000e-02
3.475952148437500000e-02
2.980041503906250000e-02
3.280639648437500000e-02
3.698730468750000000e-02
3.637695312500000000e-02
3.475952148437500000e-02
3.308105468750000000e-02
3.262329101562500000e-02
3.518676757812500000e-02
4.473876953125000000e-02
4.214477539062500000e-02
3.912353515625000000e-02
4.626464843750000000e-02
4.647827148437500000e-02
4.891967773437500000e-02
5.819702148437500000e-02
6.341552734375000000e-02
5.621337890625000000e-02
5.618286132812500000e-02
5.120849609375000000e-02
4.220581054687500000e-02
5.270385742187500000e-02
4.595947265625000000e-02
5.252075195312500000e-02
4.348754882812500000e-02
4.208374023437500000e-02
4.769897460937500000e-02
4.870605468750000000e-02
4.663085937500000000e-02
4.711914062500000000e-02
4.925537109375000000e-02
4.812622070312500000e-02
4.830932617187500000e-02
5.075073242187500000e-02
4.656982421875000000e-02
4.766845703125000000e-02
4.830932617187500000e-02
4.452514648437500000e-02
4.071044921875000000e-02
3.543090820312500000e-02
3.839111328125000000e-02
4.177856445312500000e-02
3.848266601562500000e-02
3.860473632812500000e-02
4.263305664062500000e-02
4.693603515625000000e-02
5.374145507812500000e-02
4.373168945312500000e-02
4.956054687500000000e-02
4.772949218750000000e-02
4.873657226562500000e-02
5.804443359375000000e-02
5.105590820312500000e-02
4.388427734375000000e-02
5.227661132812500000e-02
4.003906250000000000e-02
4.238891601562500000e-02
3.845214843750000000e-02
3.567504882812500000e-02
3.454589843750000000e-02
3.117370605468750000e-02
2.680969238281250000e-02
2.343750000000000000e-02
2.481079101562500000e-02
2.716064453125000000e-02
2.673339843750000000e-02
2.545166015625000000e-02
2.503967285156250000e-02
2.763366699218750000e-02
2.644348144531250000e-02
2.403259277343750000e-02
2.078247070312500000e-02
1.908874511718750000e-02
1.777648925781250000e-02
1.763916015625000000e-02
1.600646972656250000e-02
1.493072509765625000e-02
1.861572265625000000e-02
2.423095703125000000e-02
2.529907226562500000e-02
2.432250976562500000e-02
2.610778808593750000e-02
2.700805664062500000e-02
2.694702148437500000e-02
2.874755859375000000e-02
3.176879882812500000e-02
2.880859375000000000e-02
2.572631835937500000e-02
2.734375000000000000e-02
2.772521972656250000e-02
2.467346191406250000e-02
2.520751953125000000e-02
2.551269531250000000e-02
2.334594726562500000e-02
2.381896972656250000e-02
2.304077148437500000e-02
2.281188964843750000e-02
2.526855468750000000e-02
2.758789062500000000e-02
1.866149902343750000e-02
1.805114746093750000e-02
2.035522460937500000e-02
2.394104003906250000e-02
2.221679687500000000e-02
2.232360839843750000e-02
2.220153808593750000e-02
2.275085449218750000e-02
2.369689941406250000e-02
2.627563476562500000e-02
2.639770507812500000e-02
2.471923828125000000e-02
2.427673339843750000e-02
1.523590087890625000e-02
1.679992675781250000e-02
1.692199707031250000e-02
1.933288574218750000e-02
1.881408691406250000e-02
1.889038085937500000e-02
2.120971679687500000e-02
1.770019531250000000e-02
1.629638671875000000e-02
1.605224609375000000e-02
1.670837402343750000e-02
2.006530761718750000e-02
1.959228515625000000e-02
2.052307128906250000e-02
2.453613281250000000e-02
2.227783203125000000e-02
2.093505859375000000e-02
2.494812011718750000e-02
2.403259277343750000e-02
2.380371093750000000e-02
2.870178222656250000e-02
3.482055664062500000e-02
3.402709960937500000e-02
3.314208984375000000e-02
3.530883789062500000e-02
3.363037109375000000e-02
3.573608398437500000e-02
3.494262695312500000e-02
3.363037109375000000e-02
3.060913085937500000e-02
2.787780761718750000e-02
2.719116210937500000e-02
2.626037597656250000e-02
2.529907226562500000e-02
2.456665039062500000e-02
2.632141113281250000e-02
2.528381347656250000e-02
3.182983398437500000e-02
3.540039062500000000e-02
3.041076660156250000e-02
2.742004394531250000e-02
2.586364746093750000e-02
2.981567382812500000e-02
2.923583984375000000e-02
3.320312500000000000e-02
3.308105468750000000e-02
3.585815429687500000e-02
3.936767578125000000e-02
4.171752929687500000e-02
4.135131835937500000e-02
4.696655273437500000e-02
4.284667968750000000e-02
4.205322265625000000e-02
3.710937500000000000e-02
3.604125976562500000e-02
3.488159179687500000e-02
3.485107421875000000e-02
3.594970703125000000e-02
3.781127929687500000e-02
3.048706054687500000e-02
2.934265136718750000e-02
2.725219726562500000e-02
2.725219726562500000e-02
2.841186523437500000e-02
3.289794921875000000e-02
2.359008789062500000e-02
2.497863769531250000e-02
2.301025390625000000e-02
2.348327636718750000e-02
2.276611328125000000e-02
2.320861816406250000e-02
2.333068847656250000e-02
2.415466308593750000e-02
2.450561523437500000e-02
3.018188476562500000e-02
2.804565429687500000e-02
2.282714843750000000e-02
2.545166015625000000e-02
2.278137207031250000e-02
2.279663085937500000e-02
1.950073242187500000e-02
4.446411132812500000e-02
3.808593750000000000e-02
3.305053710937500000e-02
3.512573242187500000e-02
3.582763671875000000e-02
3.317260742187500000e-02
3.120422363281250000e-02
3.164672851562500000e-02
3.256225585937500000e-02
3.277587890625000000e-02
3.320312500000000000e-02
3.695678710937500000e-02
3.628540039062500000e-02
3.713989257812500000e-02
3.594970703125000000e-02
3.692626953125000000e-02
3.863525390625000000e-02
3.881835937500000000e-02
3.894042968750000000e-02
3.753662109375000000e-02
4.754638671875000000e-02
4.306030273437500000e-02
4.333496093750000000e-02
4.397583007812500000e-02
4.244995117187500000e-02
3.619384765625000000e-02
3.207397460937500000e-02
3.295898437500000000e-02
3.475952148437500000e-02
4.116821289062500000e-02
3.991699218750000000e-02
3.784179687500000000e-02
4.666137695312500000e-02
5.133056640625000000e-02
4.635620117187500000e-02
5.096435546875000000e-02
3.967285156250000000e-02
3.402709960937500000e-02
3.903198242187500000e-02
4.266357421875000000e-02
4.541015625000000000e-02
3.814697265625000000e-02
3.631591796875000000e-02
3.512573242187500000e-02
3.695678710937500000e-02
3.723144531250000000e-02
4.641723632812500000e-02
4.083251953125000000e-02
4.397583007812500000e-02
3.903198242187500000e-02
3.692626953125000000e-02
3.552246093750000000e-02
3.411865234375000000e-02
3.442382812500000000e-02
3.744506835937500000e-02
3.997802734375000000e-02
3.872680664062500000e-02
3.619384765625000000e-02
3.759765625000000000e-02
3.863525390625000000e-02
3.869628906250000000e-02
3.640747070312500000e-02
4.083251953125000000e-02
4.437255859375000000e-02
3.704833984375000000e-02
3.613281250000000000e-02
4.483032226562500000e-02
5.389404296875000000e-02
6.185913085937500000e-02
5.932617187500000000e-02
5.584716796875000000e-02
5.133056640625000000e-02
6.091308593750000000e-02
6.130981445312500000e-02
5.389404296875000000e-02
5.404663085937500000e-02
5.517578125000000000e-02
5.728149414062500000e-02
5.413818359375000000e-02
5.786132812500000000e-02
5.859375000000000000e-02
5.758666992187500000e-02
6.060791015625000000e-02
5.703735351562500000e-02
5.673217773437500000e-02
5.227661132812500000e-02
5.187988281250000000e-02
5.316162109375000000e-02
5.206298828125000000e-02
5.239868164062500000e-02
4.824829101562500000e-02
4.568481445312500000e-02
4.888916015625000000e-02
5.374145507812500000e-02
6.347656250000000000e-02
5.862426757812500000e-02
5.364990234375000000e-02
5.838012695312500000e-02
5.380249023437500000e-02
5.056762695312500000e-02
4.675292968750000000e-02
4.751586914062500000e-02
4.598999023437500000e-02
4.714965820312500000e-02
4.779052734375000000e-02
4.946899414062500000e-02
5.038452148437500000e-02
4.614257812500000000e-02
4.141235351562500000e-02
3.952026367187500000e-02
4.208374023437500000e-02
3.732299804687500000e-02
3.744506835937500000e-02
3.591918945312500000e-02
3.469848632812500000e-02
3.445434570312500000e-02
3.283691406250000000e-02
3.247070312500000000e-02
4.284667968750000000e-02
4.403686523437500000e-02
4.342651367187500000e-02
4.663085937500000000e-02
4.235839843750000000e-02
4.772949218750000000e-02
4.211425781250000000e-02
4.577636718750000000e-02
4.132080078125000000e-02
3.378295898437500000e-02
3.680419921875000000e-02
3.814697265625000000e-02
4.107666015625000000e-02
4.483032226562500000e-02
4.495239257812500000e-02
3.933715820312500000e-02
4.211425781250000000e-02
3.982543945312500000e-02
4.183959960937500000e-02
3.613281250000000000e-02
3.213500976562500000e-02
2.740478515625000000e-02
2.658081054687500000e-02
3.083801269531250000e-02
3.152465820312500000e-02
3.073120117187500000e-02
3.073120117187500000e-02
3.576660156250000000e-02
3.793334960937500000e-02
3.662109375000000000e-02
4.165649414062500000e-02
4.324340820312500000e-02
3.836059570312500000e-02
3.991699218750000000e-02
4.150390625000000000e-02
4.086303710937500000e-02
4.187011718750000000e-02
4.281616210937500000e-02
4.016113281250000000e-02
4.183959960937500000e-02
4.196166992187500000e-02
4.229736328125000000e-02
3.839111328125000000e-02
3.936767578125000000e-02
3.887939453125000000e-02
3.948974609375000000e-02
4.049682617187500000e-02
4.196166992187500000e-02
3.643798828125000000e-02
3.332519531250000000e-02
3.378295898437500000e-02
3.311157226562500000e-02
2.925109863281250000e-02
2.966308593750000000e-02
2.632141113281250000e-02
2.522277832031250000e-02
2.357482910156250000e-02
2.644348144531250000e-02
2.655029296875000000e-02
2.375793457031250000e-02
2.798461914062500000e-02
2.566528320312500000e-02
2.561950683593750000e-02
2.424621582031250000e-02
2.532958984375000000e-02
2.282714843750000000e-02
2.265930175781250000e-02
2.273559570312500000e-02
2.285766601562500000e-02
2.125549316406250000e-02
2.217102050781250000e-02
2.378845214843750000e-02
2.131652832031250000e-02
2.505493164062500000e-02
2.674865722656250000e-02
2.648925781250000000e-02
2.804565429687500000e-02
2.552795410156250000e-02
2.551269531250000000e-02
2.445983886718750000e-02
2.983093261718750000e-02
2.581787109375000000e-02
3.080749511718750000e-02
3.237915039062500000e-02
3.053283691406250000e-02
3.201293945312500000e-02
3.231811523437500000e-02
3.225708007812500000e-02
3.518676757812500000e-02
3.192138671875000000e-02
3.320312500000000000e-02
3.414916992187500000e-02
3.817749023437500000e-02
3.536987304687500000e-02
3.530883789062500000e-02
3.625488281250000000e-02
3.460693359375000000e-02
3.671264648437500000e-02
4.455566406250000000e-02
4.461669921875000000e-02
3.317260742187500000e-02
3.298950195312500000e-02
3.381347656250000000e-02
3.411865234375000000e-02
4.202270507812500000e-02
4.272460937500000000e-02
4.351806640625000000e-02
4.644775390625000000e-02
4.455566406250000000e-02
4.452514648437500000e-02
4.904174804687500000e-02
4.968261718750000000e-02
5.627441406250000000e-02
4.754638671875000000e-02
4.486083984375000000e-02
3.244018554687500000e-02
3.198242187500000000e-02
3.469848632812500000e-02
3.378295898437500000e-02
2.957153320312500000e-02
4.757690429687500000e-02
3.781127929687500000e-02
3.036499023437500000e-02
2.891540527343750000e-02
3.329467773437500000e-02
3.695678710937500000e-02
4.309082031250000000e-02
4.263305664062500000e-02
4.119873046875000000e-02
4.434204101562500000e-02
4.498291015625000000e-02
4.498291015625000000e-02
4.449462890625000000e-02
4.345703125000000000e-02
4.544067382812500000e-02
4.879760742187500000e-02
4.425048828125000000e-02
4.513549804687500000e-02
5.639648437500000000e-02
6.130981445312500000e-02
5.380249023437500000e-02
4.953002929687500000e-02
4.510498046875000000e-02
4.580688476562500000e-02
4.904174804687500000e-02
5.813598632812500000e-02
6.155395507812500000e-02
6.658935546875000000e-02
6.304931640625000000e-02
6.130981445312500000e-02
5.548095703125000000e-02
5.441284179687500000e-02
5.685424804687500000e-02
5.725097656250000000e-02
6.384277343750000000e-02
5.239868164062500000e-02
6.256103515625000000e-02
5.883789062500000000e-02
5.456542968750000000e-02
5.960083007812500000e-02
3.915405273437500000e-02
4.046630859375000000e-02
3.930664062500000000e-02
4.302978515625000000e-02
3.930664062500000000e-02
4.046630859375000000e-02
3.668212890625000000e-02
3.842163085937500000e-02
4.006958007812500000e-02
3.851318359375000000e-02
4.525756835937500000e-02
5.285644531250000000e-02
5.572509765625000000e-02
5.554199218750000000e-02
5.767822265625000000e-02
5.639648437500000000e-02
5.368041992187500000e-02
4.385375976562500000e-02
4.492187500000000000e-02
4.348754882812500000e-02
3.881835937500000000e-02
4.293823242187500000e-02
5.346679687500000000e-02
5.593872070312500000e-02
5.160522460937500000e-02
5.014038085937500000e-02
4.818725585937500000e-02
4.943847656250000000e-02
4.785156250000000000e-02
4.193115234375000000e-02
4.431152343750000000e-02
4.641723632812500000e-02
4.046630859375000000e-02
4.125976562500000000e-02
3.646850585937500000e-02
4.302978515625000000e-02
4.544067382812500000e-02
4.254150390625000000e-02
3.823852539062500000e-02
4.870605468750000000e-02
3.921508789062500000e-02
4.067993164062500000e-02
5.203247070312500000e-02
4.611206054687500000e-02
4.440307617187500000e-02
4.785156250000000000e-02
3.976440429687500000e-02
4.071044921875000000e-02
3.927612304687500000e-02
4.031372070312500000e-02
3.390502929687500000e-02
3.099060058593750000e-02
2.752685546875000000e-02
2.835083007812500000e-02
3.417968750000000000e-02
4.037475585937500000e-02
3.955078125000000000e-02
3.671264648437500000e-02
4.293823242187500000e-02
4.116821289062500000e-02
3.460693359375000000e-02
3.839111328125000000e-02
3.921508789062500000e-02
4.086303710937500000e-02
4.187011718750000000e-02
3.854370117187500000e-02
3.161621093750000000e-02
2.787780761718750000e-02
2.967834472656250000e-02
2.871704101562500000e-02
2.856445312500000000e-02
3.021240234375000000e-02
2.861022949218750000e-02
3.140258789062500000e-02
3.387451171875000000e-02
3.475952148437500000e-02
3.491210937500000000e-02
3.500366210937500000e-02
3.500366210937500000e-02
3.332519531250000000e-02
3.915405273437500000e-02
4.110717773437500000e-02
3.771972656250000000e-02
3.649902343750000000e-02
3.839111328125000000e-02
3.851318359375000000e-02
3.726196289062500000e-02
3.701782226562500000e-02
3.228759765625000000e-02
3.198242187500000000e-02
3.689575195312500000e-02
3.787231445312500000e-02
4.391479492187500000e-02
4.367065429687500000e-02
5.102539062500000000e-02
5.355834960937500000e-02
4.995727539062500000e-02
4.107666015625000000e-02
4.516601562500000000e-02
5.313110351562500000e-02
2.360534667968750000e-02
2.667236328125000000e-02
2.598571777343750000e-02
2.929687500000000000e-02
3.010559082031250000e-02
3.131103515625000000e-02
2.897644042968750000e-02
3.286743164062500000e-02
3.060913085937500000e-02
2.861022949218750000e-02
3.016662597656250000e-02
3.085327148437500000e-02
3.108215332031250000e-02
3.408813476562500000e-02
3.234863281250000000e-02
3.134155273437500000e-02
3.002929687500000000e-02
2.944946289062500000e-02
2.775573730468750000e-02
2.627563476562500000e-02
3.071594238281250000e-02
3.424072265625000000e-02
3.518676757812500000e-02
3.390502929687500000e-02
3.356933593750000000e-02
3.338623046875000000e-02
3.686523437500000000e-02
3.756713867187500000e-02
4.821777343750000000e-02
4.693603515625000000e-02
4.052734375000000000e-02
3.759765625000000000e-02
3.384399414062500000e-02
3.494262695312500000e-02
3.240966796875000000e-02
3.616333007812500000e-02
3.344726562500000000e-02
3.857421875000000000e-02
3.781127929687500000e-02
3.875732421875000000e-02
3.016662597656250000e-02
2.400207519531250000e-02
2.590942382812500000e-02
3.083801269531250000e-02
3.247070312500000000e-02
2.774047851562500000e-02
2.505493164062500000e-02
1.994323730468750000e-02
2.348327636718750000e-02
2.157592773437500000e-02
2.088928222656250000e-02
2.297973632812500000e-02
1.890563964843750000e-02
2.682495117187500000e-02
2.650451660156250000e-02
2.970886230468750000e-02
3.414916992187500000e-02
3.216552734375000000e-02
3.311157226562500000e-02
3.311157226562500000e-02
2.836608886718750000e-02
3.353881835937500000e-02
3.378295898437500000e-02
3.436279296875000000e-02
3.524780273437500000e-02
3.234863281250000000e-02
2.917480468750000000e-02
2.378845214843750000e-02
2.632141113281250000e-02
2.249145507812500000e-02
2.267456054687500000e-02
2.401733398437500000e-02
2.725219726562500000e-02
2.986145019531250000e-02
2.769470214843750000e-02
2.763366699218750000e-02
2.725219726562500000e-02
3.247070312500000000e-02
3.016662597656250000e-02
3.128051757812500000e-02
3.329467773437500000e-02
3.186035156250000000e-02
3.179931640625000000e-02
3.375244140625000000e-02
3.228759765625000000e-02
2.983093261718750000e-02
3.089904785156250000e-02
2.859497070312500000e-02
3.074645996093750000e-02
2.767944335937500000e-02
2.816772460937500000e-02
3.164672851562500000e-02
3.308105468750000000e-02
3.717041015625000000e-02
3.814697265625000000e-02
3.656005859375000000e-02
3.445434570312500000e-02
3.259277343750000000e-02
3.152465820312500000e-02
2.859497070312500000e-02
3.378295898437500000e-02
3.137207031250000000e-02
3.195190429687500000e-02
3.439331054687500000e-02
3.399658203125000000e-02
3.314208984375000000e-02
3.387451171875000000e-02
3.863525390625000000e-02
3.744506835937500000e-02
3.732299804687500000e-02
3.897094726562500000e-02
3.594970703125000000e-02
3.314208984375000000e-02
3.753662109375000000e-02
3.686523437500000000e-02
3.833007812500000000e-02
3.933715820312500000e-02
3.836059570312500000e-02
3.869628906250000000e-02
3.735351562500000000e-02
3.915405273437500000e-02
4.342651367187500000e-02
3.918457031250000000e-02
3.781127929687500000e-02
4.092407226562500000e-02
4.067993164062500000e-02
4.318237304687500000e-02
4.452514648437500000e-02
4.650878906250000000e-02
4.232788085937500000e-02
4.696655273437500000e-02
3.909301757812500000e-02
3.314208984375000000e-02
3.433227539062500000e-02
3.863525390625000000e-02
3.814697265625000000e-02
3.546142578125000000e-02
3.717041015625000000e-02
4.003906250000000000e-02
4.693603515625000000e-02
4.922485351562500000e-02
4.940795898437500000e-02
4.788208007812500000e-02
4.403686523437500000e-02
4.925537109375000000e-02
5.017089843750000000e-02
4.550170898437500000e-02
4.776000976562500000e-02
4.940795898437500000e-02
4.800415039062500000e-02
4.855346679687500000e-02
5.596923828125000000e-02
5.667114257812500000e-02
5.511474609375000000e-02
5.981445312500000000e-02
6.063842773437500000e-02
5.868530273437500000e-02
6.311035156250000000e-02
6.262207031250000000e-02
3.479003906250000000e-02
3.564453125000000000e-02
2.900695800781250000e-02
3.250122070312500000e-02
3.497314453125000000e-02
3.442382812500000000e-02
3.424072265625000000e-02
3.305053710937500000e-02
3.411865234375000000e-02
3.918457031250000000e-02
3.567504882812500000e-02
3.475952148437500000e-02
3.134155273437500000e-02
3.039550781250000000e-02
3.073120117187500000e-02
3.195190429687500000e-02
2.902221679687500000e-02
2.763366699218750000e-02
2.377319335937500000e-02
2.577209472656250000e-02
2.438354492187500000e-02
2.519226074218750000e-02
2.691650390625000000e-02
2.572631835937500000e-02
2.627563476562500000e-02
2.819824218750000000e-02
2.552795410156250000e-02
2.629089355468750000e-02
2.690124511718750000e-02
2.745056152343750000e-02
2.996826171875000000e-02
3.427124023437500000e-02
3.414916992187500000e-02
3.427124023437500000e-02
3.695678710937500000e-02
3.298950195312500000e-02
3.366088867187500000e-02
3.530883789062500000e-02
3.247070312500000000e-02
3.561401367187500000e-02
3.741455078125000000e-02
4.766845703125000000e-02
4.592895507812500000e-02
4.519653320312500000e-02
4.251098632812500000e-02
4.464721679687500000e-02
4.391479492187500000e-02
4.278564453125000000e-02
3.939819335937500000e-02
4.092407226562500000e-02
4.205322265625000000e-02
4.370117187500000000e-02
4.171752929687500000e-02
3.994750976562500000e-02
4.190063476562500000e-02
4.235839843750000000e-02
4.067993164062500000e-02
3.607177734375000000e-02
4.379272460937500000e-02
3.482055664062500000e-02
3.570556640625000000e-02
2.322387695312500000e-02
2.481079101562500000e-02
2.331542968750000000e-02
2.543640136718750000e-02
2.342224121093750000e-02
2.647399902343750000e-02
2.571105957031250000e-02
2.742004394531250000e-02
2.519226074218750000e-02
2.398681640625000000e-02
2.398681640625000000e-02
2.668762207031250000e-02
2.777099609375000000e-02
2.612304687500000000e-02
2.711486816406250000e-02
2.774047851562500000e-02
3.240966796875000000e-02
3.186035156250000000e-02
3.009033203125000000e-02
2.853393554687500000e-02
2.767944335937500000e-02
2.784729003906250000e-02
2.941894531250000000e-02
2.816772460937500000e-02
2.702331542968750000e-02
2.758789062500000000e-02
2.769470214843750000e-02
2.702331542968750000e-02
3.079223632812500000e-02
3.250122070312500000e-02
3.173828125000000000e-02
3.726196289062500000e-02
4.052734375000000000e-02
4.138183593750000000e-02
4.257202148437500000e-02
3.890991210937500000e-02
3.640747070312500000e-02
3.668212890625000000e-02
3.543090820312500000e-02
3.930664062500000000e-02
4.000854492187500000e-02
3.973388671875000000e-02
3.793334960937500000e-02
3.784179687500000000e-02
3.649902343750000000e-02
3.646850585937500000e-02
3.503417968750000000e-02
3.863525390625000000e-02
4.229736328125000000e-02
3.396606445312500000e-02
3.363037109375000000e-02
3.433227539062500000e-02
3.482055664062500000e-02
3.598022460937500000e-02
3.372192382812500000e-02
3.567504882812500000e-02
3.549194335937500000e-02
3.311157226562500000e-02
3.347778320312500000e-02
3.347778320312500000e-02
3.155517578125000000e-02
2.140808105468750000e-02
2.073669433593750000e-02
2.069091796875000000e-02
1.908874511718750000e-02
2.302551269531250000e-02
2.212524414062500000e-02
1.736450195312500000e-02
1.420593261718750000e-02
1.399230957031250000e-02
1.554107666015625000e-02
1.684570312500000000e-02
1.878356933593750000e-02
2.131652832031250000e-02
2.244567871093750000e-02
2.693176269531250000e-02
2.745056152343750000e-02
2.691650390625000000e-02
2.569580078125000000e-02
2.424621582031250000e-02
2.601623535156250000e-02
2.436828613281250000e-02
2.275085449218750000e-02
2.342224121093750000e-02
2.273559570312500000e-02
2.130126953125000000e-02
2.375793457031250000e-02
2.677917480468750000e-02
2.645874023437500000e-02
2.993774414062500000e-02
2.600097656250000000e-02
2.903747558593750000e-02
3.112792968750000000e-02
3.433227539062500000e-02
2.961730957031250000e-02
2.622985839843750000e-02
2.748107910156250000e-02
2.778625488281250000e-02
3.121948242187500000e-02
2.659606933593750000e-02
2.677917480468750000e-02
2.888488769531250000e-02
5.172729492187500000e-02
4.815673828125000000e-02
4.879760742187500000e-02
5.004882812500000000e-02
4.998779296875000000e-02
4.727172851562500000e-02
4.721069335937500000e-02
4.617309570312500000e-02
4.827880859375000000e-02
4.602050781250000000e-02
4.757690429687500000e-02
4.769897460937500000e-02
4.541015625000000000e-02
4.833984375000000000e-02
4.766845703125000000e-02
5.044555664062500000e-02
4.772949218750000000e-02
5.203247070312500000e-02
4.928588867187500000e-02
5.145263671875000000e-02
5.252075195312500000e-02
4.541015625000000000e-02
5.130004882812500000e-02
5.410766601562500000e-02
5.422973632812500000e-02
5.432128906250000000e-02
5.142211914062500000e-02
5.038452148437500000e-02
4.696655273437500000e-02
4.257202148437500000e-02
4.766845703125000000e-02
5.282592773437500000e-02
4.663085937500000000e-02
5.004882812500000000e-02
4.898071289062500000e-02
4.788208007812500000e-02
5.117797851562500000e-02
4.586791992187500000e-02
3.814697265625000000e-02
3.421020507812500000e-02
3.784179687500000000e-02
3.417968750000000000e-02
3.750610351562500000e-02
3.457641601562500000e-02
3.958129882812500000e-02
5.230712890625000000e-02
4.910278320312500000e-02
4.809570312500000000e-02
4.821777343750000000e-02
4.577636718750000000e-02
4.644775390625000000e-02
3.930664062500000000e-02
3.408813476562500000e-02
3.558349609375000000e-02
4.147338867187500000e-02
3.897094726562500000e-02
3.610229492187500000e-02
3.680419921875000000e-02
3.393554687500000000e-02
3.729248046875000000e-02
3.546142578125000000e-02
3.689575195312500000e-02
4.080200195312500000e-02
3.842163085937500000e-02
3.997802734375000000e-02
3.958129882812500000e-02
3.445434570312500000e-02
3.515625000000000000e-02
3.704833984375000000e-02
3.848266601562500000e-02
4.116821289062500000e-02
3.912353515625000000e-02
3.939819335937500000e-02
4.150390625000000000e-02
3.958129882812500000e-02
3.979492187500000000e-02
3.936767578125000000e-02
4.006958007812500000e-02
4.019165039062500000e-02
4.022216796875000000e-02
4.248046875000000000e-02
4.342651367187500000e-02
4.174804687500000000e-02
4.064941406250000000e-02
4.150390625000000000e-02
4.675292968750000000e-02
5.041503906250000000e-02
4.650878906250000000e-02
4.974365234375000000e-02
5.569458007812500000e-02
5.926513671875000000e-02
4.946899414062500000e-02
4.891967773437500000e-02
4.248046875000000000e-02
4.125976562500000000e-02
4.669189453125000000e-02
4.098510742187500000e-02
4.736328125000000000e-02
5.337524414062500000e-02
5.181884765625000000e-02
5.075073242187500000e-02
4.724121093750000000e-02
4.919433593750000000e-02
4.006958007812500000e-02
4.360961914062500000e-02
4.873657226562500000e-02
4.025268554687500000e-02
4.711914062500000000e-02
4.144287109375000000e-02
4.251098632812500000e-02
4.037475585937500000e-02
4.675292968750000000e-02
4.672241210937500000e-02
3.933715820312500000e-02
4.928588867187500000e-02
4.733276367187500000e-02
4.510498046875000000e-02
4.904174804687500000e-02
4.559326171875000000e-02
3.845214843750000000e-02
3.906250000000000000e-02
4.309082031250000000e-02
4.107666015625000000e-02
3.887939453125000000e-02
4.598999023437500000e-02
3.912353515625000000e-02
3.457641601562500000e-02
3.231811523437500000e-02
3.359985351562500000e-02
3.363037109375000000e-02
3.741455078125000000e-02
4.052734375000000000e-02
3.878784179687500000e-02
3.775024414062500000e-02
4.238891601562500000e-02
3.967285156250000000e-02
4.150390625000000000e-02
3.652954101562500000e-02
4.232788085937500000e-02
4.635620117187500000e-02
3.833007812500000000e-02
3.390502929687500000e-02
3.289794921875000000e-02
3.936767578125000000e-02
4.211425781250000000e-02
4.489135742187500000e-02
4.510498046875000000e-02
3.961181640625000000e-02
4.394531250000000000e-02
4.217529296875000000e-02
4.306030273437500000e-02
3.787231445312500000e-02
3.820800781250000000e-02
3.781127929687500000e-02
3.726196289062500000e-02
3.591918945312500000e-02
3.533935546875000000e-02
3.756713867187500000e-02
4.275512695312500000e-02
3.485107421875000000e-02
3.768920898437500000e-02
3.674316406250000000e-02
4.180908203125000000e-02
4.565429687500000000e-02
4.574584960937500000e-02
4.403686523437500000e-02
4.736328125000000000e-02
4.687500000000000000e-02
5.206298828125000000e-02
4.733276367187500000e-02
4.071044921875000000e-02
4.220581054687500000e-02
3.906250000000000000e-02
4.522705078125000000e-02
4.742431640625000000e-02
4.696655273437500000e-02
4.968261718750000000e-02
4.583740234375000000e-02
4.446411132812500000e-02
4.980468750000000000e-02
4.382324218750000000e-02
5.245971679687500000e-02
4.617309570312500000e-02
5.694580078125000000e-02
5.990600585937500000e-02
5.459594726562500000e-02
5.218505859375000000e-02
5.459594726562500000e-02
5.834960937500000000e-02
4.968261718750000000e-02
5.181884765625000000e-02
5.429077148437500000e-02
4.669189453125000000e-02
4.333496093750000000e-02
4.464721679687500000e-02
4.360961914062500000e-02
4.449462890625000000e-02
5.230712890625000000e-02
4.656982421875000000e-02
4.000854492187500000e-02
4.064941406250000000e-02
4.086303710937500000e-02
4.299926757812500000e-02
4.528808593750000000e-02
5.136108398437500000e-02
4.556274414062500000e-02
4.403686523437500000e-02
4.855346679687500000e-02
4.287719726562500000e-02
5.114746093750000000e-02
4.965209960937500000e-02
4.360961914062500000e-02
4.537963867187500000e-02
5.087280273437500000e-02
4.220581054687500000e-02
3.869628906250000000e-02
4.452514648437500000e-02
4.974365234375000000e-02
5.319213867187500000e-02
3.665161132812500000e-02
4.141235351562500000e-02
5.654907226562500000e-02
6.427001953125000000e-02
6.204223632812500000e-02
6.457519531250000000e-02
5.773925781250000000e-02
5.349731445312500000e-02
5.737304687500000000e-02
5.682373046875000000e-02
5.075073242187500000e-02
5.227661132812500000e-02
4.745483398437500000e-02
4.019165039062500000e-02
3.890991210937500000e-02
4.049682617187500000e-02
4.528808593750000000e-02
3.698730468750000000e-02
3.713989257812500000e-02
4.339599609375000000e-02
4.382324218750000000e-02
4.693603515625000000e-02
4.815673828125000000e-02
4.095458984375000000e-02
4.293823242187500000e-02
4.479980468750000000e-02
4.919433593750000000e-02
4.318237304687500000e-02
5.117797851562500000e-02
6.225585937500000000e-02
5.499267578125000000e-02
5.313110351562500000e-02
5.551147460937500000e-02
5.615234375000000000e-02
5.706787109375000000e-02
5.630493164062500000e-02
5.117797851562500000e-02
5.181884765625000000e-02
5.328369140625000000e-02
4.644775390625000000e-02
5.291748046875000000e-02
4.229736328125000000e-02
4.434204101562500000e-02
4.357910156250000000e-02
4.098510742187500000e-02
4.251098632812500000e-02
4.592895507812500000e-02
4.095458984375000000e-02
4.196166992187500000e-02
3.588867187500000000e-02
4.031372070312500000e-02
3.961181640625000000e-02
4.013061523437500000e-02
4.138183593750000000e-02
4.779052734375000000e-02
4.339599609375000000e-02
4.629516601562500000e-02
4.156494140625000000e-02
4.040527343750000000e-02
4.516601562500000000e-02
4.653930664062500000e-02
4.251098632812500000e-02
4.095458984375000000e-02
4.232788085937500000e-02
3.659057617187500000e-02
5.145263671875000000e-02
4.757690429687500000e-02
4.171752929687500000e-02
4.690551757812500000e-02
4.220581054687500000e-02
3.762817382812500000e-02
3.411865234375000000e-02
3.314208984375000000e-02
3.176879882812500000e-02
2.972412109375000000e-02
3.372192382812500000e-02
3.665161132812500000e-02
3.408813476562500000e-02
3.472900390625000000e-02
4.461669921875000000e-02
3.997802734375000000e-02
4.129028320312500000e-02
4.217529296875000000e-02
4.464721679687500000e-02
4.791259765625000000e-02
4.745483398437500000e-02
3.970336914062500000e-02
3.723144531250000000e-02
3.662109375000000000e-02
4.067993164062500000e-02
4.092407226562500000e-02
3.619384765625000000e-02
4.165649414062500000e-02
4.025268554687500000e-02
3.671264648437500000e-02
3.555297851562500000e-02
3.997802734375000000e-02
4.238891601562500000e-02
3.826904296875000000e-02
3.973388671875000000e-02
3.863525390625000000e-02
4.107666015625000000e-02
4.049682617187500000e-02
3.918457031250000000e-02
5.474853515625000000e-02
5.047607421875000000e-02
5.273437500000000000e-02
5.316162109375000000e-02
5.059814453125000000e-02
5.120849609375000000e-02
5.175781250000000000e-02
4.809570312500000000e-02
5.319213867187500000e-02
5.630493164062500000e-02
5.194091796875000000e-02
5.712890625000000000e-02
5.398559570312500000e-02
5.682373046875000000e-02
5.688476562500000000e-02
5.334472656250000000e-02
5.184936523437500000e-02
4.800415039062500000e-02
5.197143554687500000e-02
5.178833007812500000e-02
4.309082031250000000e-02
4.751586914062500000e-02
5.337524414062500000e-02
6.195068359375000000e-02
5.487060546875000000e-02
4.953002929687500000e-02
5.136108398437500000e-02
4.611206054687500000e-02
5.679321289062500000e-02
4.391479492187500000e-02
4.522705078125000000e-02
3.854370117187500000e-02
3.854370117187500000e-02
3.332519531250000000e-02
3.253173828125000000e-02
3.942871093750000000e-02
3.720092773437500000e-02
3.927612304687500000e-02
4.046630859375000000e-02
4.504394531250000000e-02
4.043579101562500000e-02
4.232788085937500000e-02
4.006958007812500000e-02
3.433227539062500000e-02
3.225708007812500000e-02
3.649902343750000000e-02
4.092407226562500000e-02
3.894042968750000000e-02
4.156494140625000000e-02
3.604125976562500000e-02
3.393554687500000000e-02
3.659057617187500000e-02
3.576660156250000000e-02
3.527832031250000000e-02
3.628540039062500000e-02
3.805541992187500000e-02
3.573608398437500000e-02
3.735351562500000000e-02
3.729248046875000000e-02
3.860473632812500000e-02
4.232788085937500000e-02
4.455566406250000000e-02
4.278564453125000000e-02
3.375244140625000000e-02
3.244018554687500000e-02
4.394531250000000000e-02
4.296875000000000000e-02
4.446411132812500000e-02
4.388427734375000000e-02
4.486083984375000000e-02
4.522705078125000000e-02
4.925537109375000000e-02
4.727172851562500000e-02
4.614257812500000000e-02
4.260253906250000000e-02
4.525756835937500000e-02
4.528808593750000000e-02
4.284667968750000000e-02
5.160522460937500000e-02
5.258178710937500000e-02
5.068969726562500000e-02
5.401611328125000000e-02
4.702758789062500000e-02
5.239868164062500000e-02
4.135131835937500000e-02
4.458618164062500000e-02
4.357910156250000000e-02
4.037475585937500000e-02
3.659057617187500000e-02
3.765869140625000000e-02
3.570556640625000000e-02
3.125000000000000000e-02
3.408813476562500000e-02
3.659057617187500000e-02
3.173828125000000000e-02
3.424072265625000000e-02
3.305053710937500000e-02
3.390502929687500000e-02
3.637695312500000000e-02
4.235839843750000000e-02
3.195190429687500000e-02
3.460693359375000000e-02
3.717041015625000000e-02
4.260253906250000000e-02
3.649902343750000000e-02
3.234863281250000000e-02
2.917480468750000000e-02
2.861022949218750000e-02
2.919006347656250000e-02
2.746582031250000000e-02
2.597045898437500000e-02
3.013610839843750000e-02
3.106689453125000000e-02
2.870178222656250000e-02
2.354431152343750000e-02
2.388000488281250000e-02
2.502441406250000000e-02
2.314758300781250000e-02
2.320861816406250000e-02
2.685546875000000000e-02
3.305053710937500000e-02
3.704833984375000000e-02
4.190063476562500000e-02
4.367065429687500000e-02
4.174804687500000000e-02
4.418945312500000000e-02
4.806518554687500000e-02
4.705810546875000000e-02
4.495239257812500000e-02
3.942871093750000000e-02
3.701782226562500000e-02
3.497314453125000000e-02
3.787231445312500000e-02
3.668212890625000000e-02
3.533935546875000000e-02
3.750610351562500000e-02
3.543090820312500000e-02
2.996826171875000000e-02
2.471923828125000000e-02
2.223205566406250000e-02
2.247619628906250000e-02
7.073974609375000000e-02
6.774902343750000000e-02
5.828857421875000000e-02
7.019042968750000000e-02
6.561279296875000000e-02
5.480957031250000000e-02
5.599975585937500000e-02
6.286621093750000000e-02
5.987548828125000000e-02
5.416870117187500000e-02
5.374145507812500000e-02
5.880737304687500000e-02
5.343627929687500000e-02
6.085205078125000000e-02
5.850219726562500000e-02
5.984497070312500000e-02
5.438232421875000000e-02
6.408691406250000000e-02
6.726074218750000000e-02
6.365966796875000000e-02
7.403564453125000000e-02
6.530761718750000000e-02
6.292724609375000000e-02
6.823730468750000000e-02
7.501220703125000000e-02
7.226562500000000000e-02
8.569335937500000000e-02
5.648803710937500000e-02
5.593872070312500000e-02
8.563232421875000000e-02
7.836914062500000000e-02
8.038330078125000000e-02
7.006835937500000000e-02
6.512451171875000000e-02
5.468750000000000000e-02
5.895996093750000000e-02
4.306030273437500000e-02
5.432128906250000000e-02
5.322265625000000000e-02
4.962158203125000000e-02
5.352783203125000000e-02
6.082153320312500000e-02
7.031250000000000000e-02
5.361938476562500000e-02
5.752563476562500000e-02
6.347656250000000000e-02
6.524658203125000000e-02
6.234741210937500000e-02
6.021118164062500000e-02
5.950927734375000000e-02
5.526733398437500000e-02
6.292724609375000000e-02
6.112670898437500000e-02
6.567382812500000000e-02
5.358886718750000000e-02
6.130981445312500000e-02
5.038452148437500000e-02
6.414794921875000000e-02
7.440185546875000000e-02
7.427978515625000000e-02
7.275390625000000000e-02
5.743408203125000000e-02
5.459594726562500000e-02
6.500244140625000000e-02
5.169677734375000000e-02
4.653930664062500000e-02
6.311035156250000000e-02
7.019042968750000000e-02
7.122802734375000000e-02
5.770874023437500000e-02
5.850219726562500000e-02
6.298828125000000000e-02
7.281494140625000000e-02
8.087158203125000000e-02
7.519531250000000000e-02
7.336425781250000000e-02
6.793212890625000000e-02
8.105468750000000000e-02
8.050537109375000000e-02
7.373046875000000000e-02
5.593872070312500000e-02
6.011962890625000000e-02
5.874633789062500000e-02
7.373046875000000000e-02
7.208251953125000000e-02
6.402587890625000000e-02
6.854248046875000000e-02
6.427001953125000000e-02
5.407714843750000000e-02
5.404663085937500000e-02
6.054687500000000000e-02
6.204223632812500000e-02
5.941772460937500000e-02
6.506347656250000000e-02
6.100463867187500000e-02
5.703735351562500000e-02
5.062866210937500000e-02
4.980468750000000000e-02
5.740356445312500000e-02
5.368041992187500000e-02
7.159423828125000000e-02
6.762695312500000000e-02
7.385253906250000000e-02
7.550048828125000000e-02
6.097412109375000000e-02
6.774902343750000000e-02
6.713867187500000000e-02
6.726074218750000000e-02
6.878662109375000000e-02
6.542968750000000000e-02
7.116699218750000000e-02
7.922363281250000000e-02
7.720947265625000000e-02
9.014892578125000000e-02
6.604003906250000000e-02
6.002807617187500000e-02
6.512451171875000000e-02
7.275390625000000000e-02
5.993652343750000000e-02
5.877685546875000000e-02
6.341552734375000000e-02
6.402587890625000000e-02
6.549072265625000000e-02
4.931640625000000000e-02
5.282592773437500000e-02
4.794311523437500000e-02
6.909179687500000000e-02
4.946899414062500000e-02
5.181884765625000000e-02
4.278564453125000000e-02
4.614257812500000000e-02
5.532836914062500000e-02
6.112670898437500000e-02
6.927490234375000000e-02
5.468750000000000000e-02
6.738281250000000000e-02
6.982421875000000000e-02
7.080078125000000000e-02
6.665039062500000000e-02
7.019042968750000000e-02
6.707763671875000000e-02
6.762695312500000000e-02
7.122802734375000000e-02
5.911254882812500000e-02
6.597900390625000000e-02
6.719970703125000000e-02
7.092285156250000000e-02
7.165527343750000000e-02
6.945800781250000000e-02
6.378173828125000000e-02
6.518554687500000000e-02
5.972290039062500000e-02
6.817626953125000000e-02
5.856323242187500000e-02
5.712890625000000000e-02
5.871582031250000000e-02
6.237792968750000000e-02
5.541992187500000000e-02
5.053710937500000000e-02
5.966186523437500000e-02
6.500244140625000000e-02
6.274414062500000000e-02
6.286621093750000000e-02
6.683349609375000000e-02
7.244873046875000000e-02
6.866455078125000000e-02
6.372070312500000000e-02
6.567382812500000000e-02
6.567382812500000000e-02
7.122802734375000000e-02
6.982421875000000000e-02
5.285644531250000000e-02
5.670166015625000000e-02
5.664062500000000000e-02
5.792236328125000000e-02
5.331420898437500000e-02
5.468750000000000000e-02
5.856323242187500000e-02
5.630493164062500000e-02
6.140136718750000000e-02
5.508422851562500000e-02
5.282592773437500000e-02
5.984497070312500000e-02
5.789184570312500000e-02
5.966186523437500000e-02
5.834960937500000000e-02
6.112670898437500000e-02
6.396484375000000000e-02
6.134033203125000000e-02
5.349731445312500000e-02
6.536865234375000000e-02
6.866455078125000000e-02
5.612182617187500000e-02
5.175781250000000000e-02
5.816650390625000000e-02
5.535888671875000000e-02
5.810546875000000000e-02
5.889892578125000000e-02
6.719970703125000000e-02
5.102539062500000000e-02
5.389404296875000000e-02
8.923339843750000000e-02
7.476806640625000000e-02
6.256103515625000000e-02
6.292724609375000000e-02
7.214355468750000000e-02
5.245971679687500000e-02
7.214355468750000000e-02
6.793212890625000000e-02
6.286621093750000000e-02
5.212402343750000000e-02
5.474853515625000000e-02
5.780029296875000000e-02
5.804443359375000000e-02
5.426025390625000000e-02
5.557250976562500000e-02
6.250000000000000000e-02
5.999755859375000000e-02
5.963134765625000000e-02
5.316162109375000000e-02
5.087280273437500000e-02
5.059814453125000000e-02
6.353759765625000000e-02
5.825805664062500000e-02
5.853271484375000000e-02
6.225585937500000000e-02
5.651855468750000000e-02
5.749511718750000000e-02
6.298828125000000000e-02
5.520629882812500000e-02
5.847167968750000000e-02
6.274414062500000000e-02
4.953002929687500000e-02
5.682373046875000000e-02
6.335449218750000000e-02
5.523681640625000000e-02
5.398559570312500000e-02
6.237792968750000000e-02
5.981445312500000000e-02
5.776977539062500000e-02
6.311035156250000000e-02
6.280517578125000000e-02
6.420898437500000000e-02
6.414794921875000000e-02
6.378173828125000000e-02
6.069946289062500000e-02
5.947875976562500000e-02
6.420898437500000000e-02
6.018066406250000000e-02
5.722045898437500000e-02
6.274414062500000000e-02
5.737304687500000000e-02
5.538940429687500000e-02
5.081176757812500000e-02
4.837036132812500000e-02
5.728149414062500000e-02
6.372070312500000000e-02
6.011962890625000000e-02
5.969238281250000000e-02
5.413818359375000000e-02
5.599975585937500000e-02
6.146240234375000000e-02
5.163574218750000000e-02
4.998779296875000000e-02
7.373046875000000000e-02
7.147216796875000000e-02
6.045532226562500000e-02
6.365966796875000000e-02
6.076049804687500000e-02
5.807495117187500000e-02
5.841064453125000000e-02
5.990600585937500000e-02
6.048583984375000000e-02
7.299804687500000000e-02
7.202148437500000000e-02
7.684326171875000000e-02
7.220458984375000000e-02
6.848144531250000000e-02
7.879638671875000000e-02
7.855224609375000000e-02
7.025146484375000000e-02
5.059814453125000000e-02
4.626464843750000000e-02
4.431152343750000000e-02
4.406738281250000000e-02
3.811645507812500000e-02
4.403686523437500000e-02
3.939819335937500000e-02
4.598999023437500000e-02
4.443359375000000000e-02
4.354858398437500000e-02
5.102539062500000000e-02
5.279541015625000000e-02
5.929565429687500000e-02
6.890869140625000000e-02
6.167602539062500000e-02
6.311035156250000000e-02
6.652832031250000000e-02
7.696533203125000000e-02
5.566406250000000000e-02
5.084228515625000000e-02


==> data/de5/mi_per_sample_snow2.csv <==
4.208374023437500000e-02
3.524780273437500000e-02
3.958129882812500000e-02
3.820800781250000000e-02
3.054809570312500000e-02
3.369140625000000000e-02
3.616333007812500000e-02
3.445434570312500000e-02
3.521728515625000000e-02
3.080749511718750000e-02
3.164672851562500000e-02
3.408813476562500000e-02
3.375244140625000000e-02
3.677368164062500000e-02
3.472900390625000000e-02
3.143310546875000000e-02
3.414916992187500000e-02
3.164672851562500000e-02
3.503417968750000000e-02
3.512573242187500000e-02
5.996704101562500000e-02
5.319213867187500000e-02
5.838012695312500000e-02
6.143188476562500000e-02
5.380249023437500000e-02
6.167602539062500000e-02
5.377197265625000000e-02
5.575561523437500000e-02
5.230712890625000000e-02
5.477905273437500000e-02
5.419921875000000000e-02
5.920410156250000000e-02
4.916381835937500000e-02
4.699707031250000000e-02
4.739379882812500000e-02
5.346679687500000000e-02
5.413818359375000000e-02
5.819702148437500000e-02
5.435180664062500000e-02
4.272460937500000000e-02
4.504394531250000000e-02
4.537963867187500000e-02
4.284667968750000000e-02
4.925537109375000000e-02
4.583740234375000000e-02
5.157470703125000000e-02
4.699707031250000000e-02
4.122924804687500000e-02
4.074096679687500000e-02
3.808593750000000000e-02
4.254150390625000000e-02
3.979492187500000000e-02
4.440307617187500000e-02
4.019165039062500000e-02
4.281616210937500000e-02
4.199218750000000000e-02
4.272460937500000000e-02
4.791259765625000000e-02
3.948974609375000000e-02
3.851318359375000000e-02
3.964233398437500000e-02
4.159545898437500000e-02
4.095458984375000000e-02
4.095458984375000000e-02
4.064941406250000000e-02
4.306030273437500000e-02
4.321289062500000000e-02
4.364013671875000000e-02
4.196166992187500000e-02
3.359985351562500000e-02
4.272460937500000000e-02
4.589843750000000000e-02
4.476928710937500000e-02
4.592895507812500000e-02
4.306030273437500000e-02
4.644775390625000000e-02
3.096008300781250000e-02
4.263305664062500000e-02
4.418945312500000000e-02
4.382324218750000000e-02
4.144287109375000000e-02
4.132080078125000000e-02
3.811645507812500000e-02
4.019165039062500000e-02
4.122924804687500000e-02
4.702758789062500000e-02
4.382324218750000000e-02
4.656982421875000000e-02
3.982543945312500000e-02
3.591918945312500000e-02
3.013610839843750000e-02
2.897644042968750000e-02
3.158569335937500000e-02
3.234863281250000000e-02
3.677368164062500000e-02
3.945922851562500000e-02
3.472900390625000000e-02
3.811645507812500000e-02
3.585815429687500000e-02
3.359985351562500000e-02
3.469848632812500000e-02
4.605102539062500000e-02
3.558349609375000000e-02
4.629516601562500000e-02
3.756713867187500000e-02
4.751586914062500000e-02
3.775024414062500000e-02
3.488159179687500000e-02
3.695678710937500000e-02
4.061889648437500000e-02
4.122924804687500000e-02
4.272460937500000000e-02
4.571533203125000000e-02
5.465698242187500000e-02
4.779052734375000000e-02
4.736328125000000000e-02
3.619384765625000000e-02
2.755737304687500000e-02
2.723693847656250000e-02
2.723693847656250000e-02
2.305603027343750000e-02
2.612304687500000000e-02
2.383422851562500000e-02
2.359008789062500000e-02
2.214050292968750000e-02
2.299499511718750000e-02
3.176879882812500000e-02
3.019714355468750000e-02
4.476928710937500000e-02
3.503417968750000000e-02
4.226684570312500000e-02
3.427124023437500000e-02
3.195190429687500000e-02
2.684020996093750000e-02
2.523803710937500000e-02
2.418518066406250000e-02
2.091979980468750000e-02
2.142333984375000000e-02
2.342224121093750000e-02
2.380371093750000000e-02
2.590942382812500000e-02
2.449035644531250000e-02
3.108215332031250000e-02
2.572631835937500000e-02
3.277587890625000000e-02
3.292846679687500000e-02
2.763366699218750000e-02
3.050231933593750000e-02
2.853393554687500000e-02
3.033447265625000000e-02
2.354431152343750000e-02
2.365112304687500000e-02
2.275085449218750000e-02
2.474975585937500000e-02
2.958679199218750000e-02
2.787780761718750000e-02
2.677917480468750000e-02
2.825927734375000000e-02
2.803039550781250000e-02
3.038024902343750000e-02
2.886962890625000000e-02
3.016662597656250000e-02
2.929687500000000000e-02
2.954101562500000000e-02
2.909851074218750000e-02
2.905273437500000000e-02
3.033447265625000000e-02
2.894592285156250000e-02
3.442382812500000000e-02
2.915954589843750000e-02
2.899169921875000000e-02
2.967834472656250000e-02
3.002929687500000000e-02
3.010559082031250000e-02
3.092956542968750000e-02
3.118896484375000000e-02
3.036499023437500000e-02
3.039550781250000000e-02
3.056335449218750000e-02
2.989196777343750000e-02
2.973937988281250000e-02
3.298950195312500000e-02
3.213500976562500000e-02
3.356933593750000000e-02
3.613281250000000000e-02
2.879333496093750000e-02
3.585815429687500000e-02
3.323364257812500000e-02
3.573608398437500000e-02
4.455566406250000000e-02
3.744506835937500000e-02
3.234863281250000000e-02
3.683471679687500000e-02
3.195190429687500000e-02
3.848266601562500000e-02
3.080749511718750000e-02
2.947998046875000000e-02
4.125976562500000000e-02
4.852294921875000000e-02
5.087280273437500000e-02
5.535888671875000000e-02
3.997802734375000000e-02
5.212402343750000000e-02
4.116821289062500000e-02
4.174804687500000000e-02
5.987548828125000000e-02
3.668212890625000000e-02
2.700805664062500000e-02
2.770996093750000000e-02
4.510498046875000000e-02
3.045654296875000000e-02
3.622436523437500000e-02
5.163574218750000000e-02
5.114746093750000000e-02
5.090332031250000000e-02
2.767944335937500000e-02
4.092407226562500000e-02
3.829956054687500000e-02
3.540039062500000000e-02
5.212402343750000000e-02
4.751586914062500000e-02
4.406738281250000000e-02
4.016113281250000000e-02
3.854370117187500000e-02
3.747558593750000000e-02
4.211425781250000000e-02
3.771972656250000000e-02
3.585815429687500000e-02
4.348754882812500000e-02
4.107666015625000000e-02
4.592895507812500000e-02
3.579711914062500000e-02
3.213500976562500000e-02
2.638244628906250000e-02
2.832031250000000000e-02
3.515625000000000000e-02
3.723144531250000000e-02
2.531433105468750000e-02
2.621459960937500000e-02
2.565002441406250000e-02
2.685546875000000000e-02
2.897644042968750000e-02
3.024291992187500000e-02
3.945922851562500000e-02
3.488159179687500000e-02
3.735351562500000000e-02
4.412841796875000000e-02
3.955078125000000000e-02
3.665161132812500000e-02
3.991699218750000000e-02
3.707885742187500000e-02
4.193115234375000000e-02
3.842163085937500000e-02
3.680419921875000000e-02
3.695678710937500000e-02
3.076171875000000000e-02
3.387451171875000000e-02
4.071044921875000000e-02
4.037475585937500000e-02
3.732299804687500000e-02
3.720092773437500000e-02
2.593994140625000000e-02
2.301025390625000000e-02
2.484130859375000000e-02
2.604675292968750000e-02
2.513122558593750000e-02
2.363586425781250000e-02
2.334594726562500000e-02
2.722167968750000000e-02
2.915954589843750000e-02
3.256225585937500000e-02
2.764892578125000000e-02
3.137207031250000000e-02
3.463745117187500000e-02
4.080200195312500000e-02
4.403686523437500000e-02
4.208374023437500000e-02
3.344726562500000000e-02
3.414916992187500000e-02
2.976989746093750000e-02
3.036499023437500000e-02
3.092956542968750000e-02
3.854370117187500000e-02
3.405761718750000000e-02
3.237915039062500000e-02
2.703857421875000000e-02
3.381347656250000000e-02
3.314208984375000000e-02
3.738403320312500000e-02
3.402709960937500000e-02
2.873229980468750000e-02
2.708435058593750000e-02
3.399658203125000000e-02
2.706909179687500000e-02
3.378295898437500000e-02
3.710937500000000000e-02
3.515625000000000000e-02
3.796386718750000000e-02
3.939819335937500000e-02
4.211425781250000000e-02
4.449462890625000000e-02
3.540039062500000000e-02
4.492187500000000000e-02
4.525756835937500000e-02
4.260253906250000000e-02
3.894042968750000000e-02
3.720092773437500000e-02
3.897094726562500000e-02
4.125976562500000000e-02
3.875732421875000000e-02
4.406738281250000000e-02
4.357910156250000000e-02
4.882812500000000000e-02
5.203247070312500000e-02
4.983520507812500000e-02
5.203247070312500000e-02
4.589843750000000000e-02
4.739379882812500000e-02
4.623413085937500000e-02
4.412841796875000000e-02
5.368041992187500000e-02
5.252075195312500000e-02
4.382324218750000000e-02
4.425048828125000000e-02
4.592895507812500000e-02
4.837036132812500000e-02
4.910278320312500000e-02
4.614257812500000000e-02
4.656982421875000000e-02
4.296875000000000000e-02
4.180908203125000000e-02
3.814697265625000000e-02
3.982543945312500000e-02
3.460693359375000000e-02
3.488159179687500000e-02
2.885437011718750000e-02
3.732299804687500000e-02
3.021240234375000000e-02
3.634643554687500000e-02
3.945922851562500000e-02
4.653930664062500000e-02
4.321289062500000000e-02
4.650878906250000000e-02
4.965209960937500000e-02
5.520629882812500000e-02
5.575561523437500000e-02
4.812622070312500000e-02
4.928588867187500000e-02
4.809570312500000000e-02
5.355834960937500000e-02
4.885864257812500000e-02
4.260253906250000000e-02
4.144287109375000000e-02
5.416870117187500000e-02
4.910278320312500000e-02
5.462646484375000000e-02
4.779052734375000000e-02
4.699707031250000000e-02
5.633544921875000000e-02
5.795288085937500000e-02
4.742431640625000000e-02
5.517578125000000000e-02
4.501342773437500000e-02
5.697631835937500000e-02
6.152343750000000000e-02
4.800415039062500000e-02
5.493164062500000000e-02
6.072998046875000000e-02
5.364990234375000000e-02
6.353759765625000000e-02
5.276489257812500000e-02
5.780029296875000000e-02
6.256103515625000000e-02
4.574584960937500000e-02
4.302978515625000000e-02
3.558349609375000000e-02
3.314208984375000000e-02
4.049682617187500000e-02
5.038452148437500000e-02
4.855346679687500000e-02
4.669189453125000000e-02
4.293823242187500000e-02
4.074096679687500000e-02
5.114746093750000000e-02
4.211425781250000000e-02
5.206298828125000000e-02
5.926513671875000000e-02
4.983520507812500000e-02
4.895019531250000000e-02
5.532836914062500000e-02
5.847167968750000000e-02
6.222534179687500000e-02
6.610107421875000000e-02
7.031250000000000000e-02
6.045532226562500000e-02
7.177734375000000000e-02
6.323242187500000000e-02
6.573486328125000000e-02
5.334472656250000000e-02
6.094360351562500000e-02
5.722045898437500000e-02
6.106567382812500000e-02
5.172729492187500000e-02
5.541992187500000000e-02
5.996704101562500000e-02
5.966186523437500000e-02
4.983520507812500000e-02
4.913330078125000000e-02
4.904174804687500000e-02
4.510498046875000000e-02
5.062866210937500000e-02
5.368041992187500000e-02
4.415893554687500000e-02
5.117797851562500000e-02
6.201171875000000000e-02
6.250000000000000000e-02
6.622314453125000000e-02
6.130981445312500000e-02
7.232666015625000000e-02
7.025146484375000000e-02
8.233642578125000000e-02
7.794189453125000000e-02
7.995605468750000000e-02
7.751464843750000000e-02
7.049560546875000000e-02
6.542968750000000000e-02
6.109619140625000000e-02
5.682373046875000000e-02
5.343627929687500000e-02
6.036376953125000000e-02
6.256103515625000000e-02
6.500244140625000000e-02
5.639648437500000000e-02
4.464721679687500000e-02
4.364013671875000000e-02
4.180908203125000000e-02
4.147338867187500000e-02
4.177856445312500000e-02
4.501342773437500000e-02
4.214477539062500000e-02
4.183959960937500000e-02
4.061889648437500000e-02
3.805541992187500000e-02
4.254150390625000000e-02
4.449462890625000000e-02
3.558349609375000000e-02
3.698730468750000000e-02
3.790283203125000000e-02
3.991699218750000000e-02
4.113769531250000000e-02
3.750610351562500000e-02
4.977416992187500000e-02
5.349731445312500000e-02
6.451416015625000000e-02
6.500244140625000000e-02
6.628417968750000000e-02
7.226562500000000000e-02
5.981445312500000000e-02
7.092285156250000000e-02
7.708740234375000000e-02
6.188964843750000000e-02
7.702636718750000000e-02
6.130981445312500000e-02
7.635498046875000000e-02
7.366943359375000000e-02
7.385253906250000000e-02
6.335449218750000000e-02
7.336425781250000000e-02
6.658935546875000000e-02
5.969238281250000000e-02
5.841064453125000000e-02
5.358886718750000000e-02
6.030273437500000000e-02
6.512451171875000000e-02
3.912353515625000000e-02
5.377197265625000000e-02
4.867553710937500000e-02
4.248046875000000000e-02
4.718017578125000000e-02
4.620361328125000000e-02
4.632568359375000000e-02
4.608154296875000000e-02
4.641723632812500000e-02
4.809570312500000000e-02
4.458618164062500000e-02
3.952026367187500000e-02
3.988647460937500000e-02
3.527832031250000000e-02
4.254150390625000000e-02
5.172729492187500000e-02
4.113769531250000000e-02
5.151367187500000000e-02
4.812622070312500000e-02
5.187988281250000000e-02
4.992675781250000000e-02
4.067993164062500000e-02
4.162597656250000000e-02
5.358886718750000000e-02
4.937744140625000000e-02
4.974365234375000000e-02
5.273437500000000000e-02
4.983520507812500000e-02
4.260253906250000000e-02
4.818725585937500000e-02
3.668212890625000000e-02
5.477905273437500000e-02
4.693603515625000000e-02
4.171752929687500000e-02
3.839111328125000000e-02
4.702758789062500000e-02
4.690551757812500000e-02
4.769897460937500000e-02
5.270385742187500000e-02
5.139160156250000000e-02
5.056762695312500000e-02
4.736328125000000000e-02
4.437255859375000000e-02
5.194091796875000000e-02
4.940795898437500000e-02
5.288696289062500000e-02
4.739379882812500000e-02
4.730224609375000000e-02
4.644775390625000000e-02
4.678344726562500000e-02
3.613281250000000000e-02
3.756713867187500000e-02
3.479003906250000000e-02
3.479003906250000000e-02
3.317260742187500000e-02
4.730224609375000000e-02
3.790283203125000000e-02
3.735351562500000000e-02
4.232788085937500000e-02
4.949951171875000000e-02
4.733276367187500000e-02
5.496215820312500000e-02
4.516601562500000000e-02
4.058837890625000000e-02
4.397583007812500000e-02
3.610229492187500000e-02
4.107666015625000000e-02
3.765869140625000000e-02
3.839111328125000000e-02
3.787231445312500000e-02
4.013061523437500000e-02
4.510498046875000000e-02
4.971313476562500000e-02
4.660034179687500000e-02
4.650878906250000000e-02
4.791259765625000000e-02
3.396606445312500000e-02
4.263305664062500000e-02
4.730224609375000000e-02
5.566406250000000000e-02
4.837036132812500000e-02
3.839111328125000000e-02
4.144287109375000000e-02
4.492187500000000000e-02
4.614257812500000000e-02
4.730224609375000000e-02
5.044555664062500000e-02
4.351806640625000000e-02
5.038452148437500000e-02
4.449462890625000000e-02
4.748535156250000000e-02
5.429077148437500000e-02
4.583740234375000000e-02
3.692626953125000000e-02
3.808593750000000000e-02
3.823852539062500000e-02
4.199218750000000000e-02
3.802490234375000000e-02
3.851318359375000000e-02
4.351806640625000000e-02
4.315185546875000000e-02
5.938720703125000000e-02
6.005859375000000000e-02
5.520629882812500000e-02
5.447387695312500000e-02
6.069946289062500000e-02
5.780029296875000000e-02
5.392456054687500000e-02
5.444335937500000000e-02
5.819702148437500000e-02
5.633544921875000000e-02
4.739379882812500000e-02
4.882812500000000000e-02
5.441284179687500000e-02
5.139160156250000000e-02
4.949951171875000000e-02
4.498291015625000000e-02
4.977416992187500000e-02
4.821777343750000000e-02
4.922485351562500000e-02
6.005859375000000000e-02
4.760742187500000000e-02
5.639648437500000000e-02
4.550170898437500000e-02
4.858398437500000000e-02
4.525756835937500000e-02
4.586791992187500000e-02
5.224609375000000000e-02
4.937744140625000000e-02
4.724121093750000000e-02
4.382324218750000000e-02
3.988647460937500000e-02
3.878784179687500000e-02
3.872680664062500000e-02
4.574584960937500000e-02
4.492187500000000000e-02
4.486083984375000000e-02
3.491210937500000000e-02
3.207397460937500000e-02
3.155517578125000000e-02
2.847290039062500000e-02
3.506469726562500000e-02
3.234863281250000000e-02
4.071044921875000000e-02
3.613281250000000000e-02
4.339599609375000000e-02
4.592895507812500000e-02
4.794311523437500000e-02
4.684448242187500000e-02
4.785156250000000000e-02
4.626464843750000000e-02
4.022216796875000000e-02
4.913330078125000000e-02
3.881835937500000000e-02
5.328369140625000000e-02
5.831909179687500000e-02
5.499267578125000000e-02
5.599975585937500000e-02
5.474853515625000000e-02
5.258178710937500000e-02
4.428100585937500000e-02
5.511474609375000000e-02
4.693603515625000000e-02
4.107666015625000000e-02
4.461669921875000000e-02
5.123901367187500000e-02
5.465698242187500000e-02
5.227661132812500000e-02
5.505371093750000000e-02
5.407714843750000000e-02
5.130004882812500000e-02
5.108642578125000000e-02
5.953979492187500000e-02
6.060791015625000000e-02
5.435180664062500000e-02
4.727172851562500000e-02
4.370117187500000000e-02
4.544067382812500000e-02
4.916381835937500000e-02
4.928588867187500000e-02
5.239868164062500000e-02
4.348754882812500000e-02
3.280639648437500000e-02
4.244995117187500000e-02
4.229736328125000000e-02
4.336547851562500000e-02
4.208374023437500000e-02
4.321289062500000000e-02
4.061889648437500000e-02
4.083251953125000000e-02
3.701782226562500000e-02
3.744506835937500000e-02
3.573608398437500000e-02
3.457641601562500000e-02
3.735351562500000000e-02
3.430175781250000000e-02
4.159545898437500000e-02
4.074096679687500000e-02
3.775024414062500000e-02
4.074096679687500000e-02
4.141235351562500000e-02
4.226684570312500000e-02
4.211425781250000000e-02
4.385375976562500000e-02
4.156494140625000000e-02
4.138183593750000000e-02
4.138183593750000000e-02
4.364013671875000000e-02
4.238891601562500000e-02
3.028869628906250000e-02
4.180908203125000000e-02
3.262329101562500000e-02
3.921508789062500000e-02
3.994750976562500000e-02
4.132080078125000000e-02
4.122924804687500000e-02
3.262329101562500000e-02
3.503417968750000000e-02
3.521728515625000000e-02
3.375244140625000000e-02
3.305053710937500000e-02
3.396606445312500000e-02
3.988647460937500000e-02
3.677368164062500000e-02
3.451538085937500000e-02
4.162597656250000000e-02
4.037475585937500000e-02
3.906250000000000000e-02
3.387451171875000000e-02
4.034423828125000000e-02
4.113769531250000000e-02
3.396606445312500000e-02
3.933715820312500000e-02
3.256225585937500000e-02
3.701782226562500000e-02
3.552246093750000000e-02
3.479003906250000000e-02
3.747558593750000000e-02
3.619384765625000000e-02
3.320312500000000000e-02
3.558349609375000000e-02
3.399658203125000000e-02
3.439331054687500000e-02
3.274536132812500000e-02
3.594970703125000000e-02
2.841186523437500000e-02
2.975463867187500000e-02
2.999877929687500000e-02
3.056335449218750000e-02
2.920532226562500000e-02
3.982543945312500000e-02
3.077697753906250000e-02
3.976440429687500000e-02
3.979492187500000000e-02
3.128051757812500000e-02
3.034973144531250000e-02
3.149414062500000000e-02
4.064941406250000000e-02
3.219604492187500000e-02
3.071594238281250000e-02
3.118896484375000000e-02
3.091430664062500000e-02
4.141235351562500000e-02
4.080200195312500000e-02
3.100585937500000000e-02
3.176879882812500000e-02
3.323364257812500000e-02
4.232788085937500000e-02
3.564453125000000000e-02
3.802490234375000000e-02
3.927612304687500000e-02
4.135131835937500000e-02
3.778076171875000000e-02
3.900146484375000000e-02
3.062438964843750000e-02
3.010559082031250000e-02
3.463745117187500000e-02
3.906250000000000000e-02
4.168701171875000000e-02
3.985595703125000000e-02
3.671264648437500000e-02
3.637695312500000000e-02
3.588867187500000000e-02
4.199218750000000000e-02
4.043579101562500000e-02
4.074096679687500000e-02
3.787231445312500000e-02
3.872680664062500000e-02
4.037475585937500000e-02
3.988647460937500000e-02
4.064941406250000000e-02
3.985595703125000000e-02
3.759765625000000000e-02
3.564453125000000000e-02
3.741455078125000000e-02
4.006958007812500000e-02
3.979492187500000000e-02
3.601074218750000000e-02
3.616333007812500000e-02
3.744506835937500000e-02
3.677368164062500000e-02
3.735351562500000000e-02
3.829956054687500000e-02
3.839111328125000000e-02
3.775024414062500000e-02
3.634643554687500000e-02
4.290771484375000000e-02
4.034423828125000000e-02
3.833007812500000000e-02
3.866577148437500000e-02
3.662109375000000000e-02
3.552246093750000000e-02
3.927612304687500000e-02
3.869628906250000000e-02
4.083251953125000000e-02
3.970336914062500000e-02
3.845214843750000000e-02
3.753662109375000000e-02
3.860473632812500000e-02
3.372192382812500000e-02
3.649902343750000000e-02
3.842163085937500000e-02
3.884887695312500000e-02
3.549194335937500000e-02
3.796386718750000000e-02
3.802490234375000000e-02
3.729248046875000000e-02
3.298950195312500000e-02
3.427124023437500000e-02
3.799438476562500000e-02
4.095458984375000000e-02
3.741455078125000000e-02
3.948974609375000000e-02
4.382324218750000000e-02
3.903198242187500000e-02
3.771972656250000000e-02
4.229736328125000000e-02
4.284667968750000000e-02
3.973388671875000000e-02
4.516601562500000000e-02
3.735351562500000000e-02
3.909301757812500000e-02
4.010009765625000000e-02
3.558349609375000000e-02
4.000854492187500000e-02
4.220581054687500000e-02
3.839111328125000000e-02
3.750610351562500000e-02
3.845214843750000000e-02
4.116821289062500000e-02
4.666137695312500000e-02
4.226684570312500000e-02
4.495239257812500000e-02
4.156494140625000000e-02
4.855346679687500000e-02
5.126953125000000000e-02
4.772949218750000000e-02
5.755615234375000000e-02
5.203247070312500000e-02
4.745483398437500000e-02
4.446411132812500000e-02
5.471801757812500000e-02
4.656982421875000000e-02
6.225585937500000000e-02
5.810546875000000000e-02
5.551147460937500000e-02
6.494140625000000000e-02
5.557250976562500000e-02
5.761718750000000000e-02
6.298828125000000000e-02
6.152343750000000000e-02
5.026245117187500000e-02
6.256103515625000000e-02
5.233764648437500000e-02
5.474853515625000000e-02
5.474853515625000000e-02
5.380249023437500000e-02
5.343627929687500000e-02
4.696655273437500000e-02
5.490112304687500000e-02
5.157470703125000000e-02
4.983520507812500000e-02
5.593872070312500000e-02
5.358886718750000000e-02
5.215454101562500000e-02
3.790283203125000000e-02
3.726196289062500000e-02
4.122924804687500000e-02
4.306030273437500000e-02
4.214477539062500000e-02
5.075073242187500000e-02
4.928588867187500000e-02
5.139160156250000000e-02
4.562377929687500000e-02
3.970336914062500000e-02
3.103637695312500000e-02
3.025817871093750000e-02
3.289794921875000000e-02
3.524780273437500000e-02
3.829956054687500000e-02
3.323364257812500000e-02
3.915405273437500000e-02
3.881835937500000000e-02
4.641723632812500000e-02
4.553222656250000000e-02
4.684448242187500000e-02
3.643798828125000000e-02
3.912353515625000000e-02
3.869628906250000000e-02
3.353881835937500000e-02
4.101562500000000000e-02
5.065917968750000000e-02
5.752563476562500000e-02
6.036376953125000000e-02
4.922485351562500000e-02
4.330444335937500000e-02
5.325317382812500000e-02
6.158447265625000000e-02
6.341552734375000000e-02
6.457519531250000000e-02
5.828857421875000000e-02
6.210327148437500000e-02
5.438232421875000000e-02
5.108642578125000000e-02
5.902099609375000000e-02
5.673217773437500000e-02
5.358886718750000000e-02
5.969238281250000000e-02
4.980468750000000000e-02
5.062866210937500000e-02
5.017089843750000000e-02
6.506347656250000000e-02
5.068969726562500000e-02
3.701782226562500000e-02
4.690551757812500000e-02
3.900146484375000000e-02
4.028320312500000000e-02
3.753662109375000000e-02
3.656005859375000000e-02
4.168701171875000000e-02
3.723144531250000000e-02
3.384399414062500000e-02
3.900146484375000000e-02
3.900146484375000000e-02
3.265380859375000000e-02
3.457641601562500000e-02
2.908325195312500000e-02
3.353881835937500000e-02
4.104614257812500000e-02
4.589843750000000000e-02
4.080200195312500000e-02
4.666137695312500000e-02
3.912353515625000000e-02
4.492187500000000000e-02
4.095458984375000000e-02
4.718017578125000000e-02
4.354858398437500000e-02
5.175781250000000000e-02
4.510498046875000000e-02
5.014038085937500000e-02
4.785156250000000000e-02
5.960083007812500000e-02
6.225585937500000000e-02
6.951904296875000000e-02
4.937744140625000000e-02
5.313110351562500000e-02
5.224609375000000000e-02
4.913330078125000000e-02
4.571533203125000000e-02
6.481933593750000000e-02
6.744384765625000000e-02
5.978393554687500000e-02
6.433105468750000000e-02
6.433105468750000000e-02
6.469726562500000000e-02
6.414794921875000000e-02
6.286621093750000000e-02
5.676269531250000000e-02
5.813598632812500000e-02
5.532836914062500000e-02
5.792236328125000000e-02
5.862426757812500000e-02
5.673217773437500000e-02
5.664062500000000000e-02
5.966186523437500000e-02
5.920410156250000000e-02
6.420898437500000000e-02
5.572509765625000000e-02
5.844116210937500000e-02
6.015014648437500000e-02
5.874633789062500000e-02
5.905151367187500000e-02
5.899047851562500000e-02
6.756591796875000000e-02
5.798339843750000000e-02
5.953979492187500000e-02
6.149291992187500000e-02
6.341552734375000000e-02
5.871582031250000000e-02
5.343627929687500000e-02
5.764770507812500000e-02
5.532836914062500000e-02
5.709838867187500000e-02
6.494140625000000000e-02
6.866455078125000000e-02
5.935668945312500000e-02
5.786132812500000000e-02
6.481933593750000000e-02
6.158447265625000000e-02
5.398559570312500000e-02
5.764770507812500000e-02
5.895996093750000000e-02
5.499267578125000000e-02
5.020141601562500000e-02
5.508422851562500000e-02
5.239868164062500000e-02
5.343627929687500000e-02
6.210327148437500000e-02
5.670166015625000000e-02
5.151367187500000000e-02
5.664062500000000000e-02
5.496215820312500000e-02
5.395507812500000000e-02
5.242919921875000000e-02
5.249023437500000000e-02
5.184936523437500000e-02
4.327392578125000000e-02
4.333496093750000000e-02
4.846191406250000000e-02
3.952026367187500000e-02
4.409790039062500000e-02
4.205322265625000000e-02
4.522705078125000000e-02
4.452514648437500000e-02
4.867553710937500000e-02
5.038452148437500000e-02
5.322265625000000000e-02
5.395507812500000000e-02
4.544067382812500000e-02
5.059814453125000000e-02
5.413818359375000000e-02
5.462646484375000000e-02
4.931640625000000000e-02
5.065917968750000000e-02
5.429077148437500000e-02
5.450439453125000000e-02
4.690551757812500000e-02
5.102539062500000000e-02
4.818725585937500000e-02
4.931640625000000000e-02
4.830932617187500000e-02
4.623413085937500000e-02
3.790283203125000000e-02
4.736328125000000000e-02
4.779052734375000000e-02
4.220581054687500000e-02
5.252075195312500000e-02
4.803466796875000000e-02
4.452514648437500000e-02
4.431152343750000000e-02
4.376220703125000000e-02
4.260253906250000000e-02
4.266357421875000000e-02
4.565429687500000000e-02
4.067993164062500000e-02
4.309082031250000000e-02
3.649902343750000000e-02
3.778076171875000000e-02
4.476928710937500000e-02
4.553222656250000000e-02
5.084228515625000000e-02
4.840087890625000000e-02
4.772949218750000000e-02
4.650878906250000000e-02
4.721069335937500000e-02
5.026245117187500000e-02
4.943847656250000000e-02
5.718994140625000000e-02
5.172729492187500000e-02
5.252075195312500000e-02
5.722045898437500000e-02
4.867553710937500000e-02
4.644775390625000000e-02
4.708862304687500000e-02
4.074096679687500000e-02
5.468750000000000000e-02
6.964111328125000000e-02
5.813598632812500000e-02
5.725097656250000000e-02
5.578613281250000000e-02
4.663085937500000000e-02
4.025268554687500000e-02
4.367065429687500000e-02
5.126953125000000000e-02
4.992675781250000000e-02
5.038452148437500000e-02
6.079101562500000000e-02
5.316162109375000000e-02
5.548095703125000000e-02
4.724121093750000000e-02
4.400634765625000000e-02
5.123901367187500000e-02
4.537963867187500000e-02
4.888916015625000000e-02
4.562377929687500000e-02
4.885864257812500000e-02
4.531860351562500000e-02
4.934692382812500000e-02
4.162597656250000000e-02
5.358886718750000000e-02
3.936767578125000000e-02
4.080200195312500000e-02
3.399658203125000000e-02
3.680419921875000000e-02
3.848266601562500000e-02
3.762817382812500000e-02
3.625488281250000000e-02
3.326416015625000000e-02
4.226684570312500000e-02
4.302978515625000000e-02
3.430175781250000000e-02
3.717041015625000000e-02
3.729248046875000000e-02
4.257202148437500000e-02
4.040527343750000000e-02
3.631591796875000000e-02
5.722045898437500000e-02
6.036376953125000000e-02
7.006835937500000000e-02
5.090332031250000000e-02
5.102539062500000000e-02
4.345703125000000000e-02
5.322265625000000000e-02
4.455566406250000000e-02
4.739379882812500000e-02
4.678344726562500000e-02
5.557250976562500000e-02
5.172729492187500000e-02
4.757690429687500000e-02
5.111694335937500000e-02
4.513549804687500000e-02
5.651855468750000000e-02
4.489135742187500000e-02
4.846191406250000000e-02
4.751586914062500000e-02
4.937744140625000000e-02
4.183959960937500000e-02
4.644775390625000000e-02
4.837036132812500000e-02
4.495239257812500000e-02
5.053710937500000000e-02
5.099487304687500000e-02
4.168701171875000000e-02
5.502319335937500000e-02
4.760742187500000000e-02
4.843139648437500000e-02
5.490112304687500000e-02
5.142211914062500000e-02
5.364990234375000000e-02
5.624389648437500000e-02
5.895996093750000000e-02
5.261230468750000000e-02
4.525756835937500000e-02
4.071044921875000000e-02
4.705810546875000000e-02
4.092407226562500000e-02
4.238891601562500000e-02
6.390380859375000000e-02
6.274414062500000000e-02
6.378173828125000000e-02
5.453491210937500000e-02
5.438232421875000000e-02
5.099487304687500000e-02
4.721069335937500000e-02
5.065917968750000000e-02
5.422973632812500000e-02
5.776977539062500000e-02
5.361938476562500000e-02
5.239868164062500000e-02
5.725097656250000000e-02
6.008911132812500000e-02
5.596923828125000000e-02
5.621337890625000000e-02
6.094360351562500000e-02
5.487060546875000000e-02
5.810546875000000000e-02
5.737304687500000000e-02
3.878784179687500000e-02
4.440307617187500000e-02
3.500366210937500000e-02
4.342651367187500000e-02
5.703735351562500000e-02
4.809570312500000000e-02
5.718994140625000000e-02
4.370117187500000000e-02
4.580688476562500000e-02
4.794311523437500000e-02
4.620361328125000000e-02
4.571533203125000000e-02
3.869628906250000000e-02
5.358886718750000000e-02
3.677368164062500000e-02
5.795288085937500000e-02
3.698730468750000000e-02
4.006958007812500000e-02
4.898071289062500000e-02
5.801391601562500000e-02
5.712890625000000000e-02
4.446411132812500000e-02
4.629516601562500000e-02
4.550170898437500000e-02
5.426025390625000000e-02
4.989624023437500000e-02
4.931640625000000000e-02
4.989624023437500000e-02
4.846191406250000000e-02
5.053710937500000000e-02
6.408691406250000000e-02
4.699707031250000000e-02
5.279541015625000000e-02
5.090332031250000000e-02
4.818725585937500000e-02
4.364013671875000000e-02
4.409790039062500000e-02
3.643798828125000000e-02
4.006958007812500000e-02
3.857421875000000000e-02
4.315185546875000000e-02
4.107666015625000000e-02
4.592895507812500000e-02
4.534912109375000000e-02
4.632568359375000000e-02
4.351806640625000000e-02
4.766845703125000000e-02
4.476928710937500000e-02
3.695678710937500000e-02
3.543090820312500000e-02
4.693603515625000000e-02
4.400634765625000000e-02
4.605102539062500000e-02
4.089355468750000000e-02
5.319213867187500000e-02
3.973388671875000000e-02
3.524780273437500000e-02
3.829956054687500000e-02
3.527832031250000000e-02
3.247070312500000000e-02
4.721069335937500000e-02
3.637695312500000000e-02
3.491210937500000000e-02
3.753662109375000000e-02
3.677368164062500000e-02
3.961181640625000000e-02
4.754638671875000000e-02
4.934692382812500000e-02
3.372192382812500000e-02
3.646850585937500000e-02
3.875732421875000000e-02
3.930664062500000000e-02
4.382324218750000000e-02
3.906250000000000000e-02
3.472900390625000000e-02
3.961181640625000000e-02
3.851318359375000000e-02
3.582763671875000000e-02
4.400634765625000000e-02
3.900146484375000000e-02
4.229736328125000000e-02
3.656005859375000000e-02
3.018188476562500000e-02
4.809570312500000000e-02
5.215454101562500000e-02
5.905151367187500000e-02
4.846191406250000000e-02
4.885864257812500000e-02
5.401611328125000000e-02
4.263305664062500000e-02
5.386352539062500000e-02
5.316162109375000000e-02
4.708862304687500000e-02
5.364990234375000000e-02
5.450439453125000000e-02
6.811523437500000000e-02
4.977416992187500000e-02
5.606079101562500000e-02
8.355712890625000000e-02
5.862426757812500000e-02
4.446411132812500000e-02
4.055786132812500000e-02
4.318237304687500000e-02
4.513549804687500000e-02
4.730224609375000000e-02
4.678344726562500000e-02
4.229736328125000000e-02
4.455566406250000000e-02
5.252075195312500000e-02
5.627441406250000000e-02
5.322265625000000000e-02
4.901123046875000000e-02
5.200195312500000000e-02
5.361938476562500000e-02
7.293701171875000000e-02
6.048583984375000000e-02
6.207275390625000000e-02
5.581665039062500000e-02
6.103515625000000000e-02
6.604003906250000000e-02
6.903076171875000000e-02
7.440185546875000000e-02
6.262207031250000000e-02
4.031372070312500000e-02
6.457519531250000000e-02
6.958007812500000000e-02
5.709838867187500000e-02
6.152343750000000000e-02
6.408691406250000000e-02
6.155395507812500000e-02
6.744384765625000000e-02
7.055664062500000000e-02
6.204223632812500000e-02
5.343627929687500000e-02
5.618286132812500000e-02
6.188964843750000000e-02
6.170654296875000000e-02
6.076049804687500000e-02
6.719970703125000000e-02
6.884765625000000000e-02
5.609130859375000000e-02
4.602050781250000000e-02
4.943847656250000000e-02
5.154418945312500000e-02
4.959106445312500000e-02
5.062866210937500000e-02
5.096435546875000000e-02
4.739379882812500000e-02
5.322265625000000000e-02
5.444335937500000000e-02
5.236816406250000000e-02
4.235839843750000000e-02
4.309082031250000000e-02
4.467773437500000000e-02
3.799438476562500000e-02
3.259277343750000000e-02
3.338623046875000000e-02
3.106689453125000000e-02
4.272460937500000000e-02
3.265380859375000000e-02
5.184936523437500000e-02
5.029296875000000000e-02
3.857421875000000000e-02
3.985595703125000000e-02
4.748535156250000000e-02
4.629516601562500000e-02
3.417968750000000000e-02
4.705810546875000000e-02
5.102539062500000000e-02
4.431152343750000000e-02
4.556274414062500000e-02
4.843139648437500000e-02
5.349731445312500000e-02
4.870605468750000000e-02
4.855346679687500000e-02
5.139160156250000000e-02
5.603027343750000000e-02
5.886840820312500000e-02
6.567382812500000000e-02
6.634521484375000000e-02
6.115722656250000000e-02
5.410766601562500000e-02
5.435180664062500000e-02
5.340576171875000000e-02
5.340576171875000000e-02
5.673217773437500000e-02
5.923461914062500000e-02
6.173706054687500000e-02
5.834960937500000000e-02
6.475830078125000000e-02
7.135009765625000000e-02
5.160522460937500000e-02
6.060791015625000000e-02
5.200195312500000000e-02
4.934692382812500000e-02
4.403686523437500000e-02
4.107666015625000000e-02
4.455566406250000000e-02
4.681396484375000000e-02
4.946899414062500000e-02
5.834960937500000000e-02
5.679321289062500000e-02
5.596923828125000000e-02
6.298828125000000000e-02
6.829833984375000000e-02
6.842041015625000000e-02
7.745361328125000000e-02
6.222534179687500000e-02
6.585693359375000000e-02
5.664062500000000000e-02
6.167602539062500000e-02
4.528808593750000000e-02
6.076049804687500000e-02
6.799316406250000000e-02
5.892944335937500000e-02
4.827880859375000000e-02
4.382324218750000000e-02
4.443359375000000000e-02
4.476928710937500000e-02
5.175781250000000000e-02
5.493164062500000000e-02
5.541992187500000000e-02
5.651855468750000000e-02
4.913330078125000000e-02
5.499267578125000000e-02
6.082153320312500000e-02
4.986572265625000000e-02
4.553222656250000000e-02
4.949951171875000000e-02
4.513549804687500000e-02
6.182861328125000000e-02
4.708862304687500000e-02
6.842041015625000000e-02
6.970214843750000000e-02
5.752563476562500000e-02
6.561279296875000000e-02
8.728027343750000000e-02
8.178710937500000000e-02
6.848144531250000000e-02
8.050537109375000000e-02
6.854248046875000000e-02
8.288574218750000000e-02
6.713867187500000000e-02
6.848144531250000000e-02
7.128906250000000000e-02
6.057739257812500000e-02
5.618286132812500000e-02
5.282592773437500000e-02
4.748535156250000000e-02
5.136108398437500000e-02
4.162597656250000000e-02
4.858398437500000000e-02
3.077697753906250000e-02
3.466796875000000000e-02
3.329467773437500000e-02
3.509521484375000000e-02
3.622436523437500000e-02
3.213500976562500000e-02
3.317260742187500000e-02
3.463745117187500000e-02
3.274536132812500000e-02
3.378295898437500000e-02
3.628540039062500000e-02
3.042602539062500000e-02
2.987670898437500000e-02
2.433776855468750000e-02
2.548217773437500000e-02
2.903747558593750000e-02
2.317810058593750000e-02
2.267456054687500000e-02
3.512573242187500000e-02
2.713012695312500000e-02
3.802490234375000000e-02
3.897094726562500000e-02
4.650878906250000000e-02
4.745483398437500000e-02
4.345703125000000000e-02
4.531860351562500000e-02
3.353881835937500000e-02
4.086303710937500000e-02
3.906250000000000000e-02
3.555297851562500000e-02
4.135131835937500000e-02
4.351806640625000000e-02
3.643798828125000000e-02
4.412841796875000000e-02
4.940795898437500000e-02
4.898071289062500000e-02
3.579711914062500000e-02
4.177856445312500000e-02
3.146362304687500000e-02
3.991699218750000000e-02
4.019165039062500000e-02
4.568481445312500000e-02
5.084228515625000000e-02
5.130004882812500000e-02
5.316162109375000000e-02
5.026245117187500000e-02
7.379150390625000000e-02
6.567382812500000000e-02
5.728149414062500000e-02
5.068969726562500000e-02
3.842163085937500000e-02
3.820800781250000000e-02
4.998779296875000000e-02
4.339599609375000000e-02
4.776000976562500000e-02
3.826904296875000000e-02
3.570556640625000000e-02
3.509521484375000000e-02
3.028869628906250000e-02
3.222656250000000000e-02
2.909851074218750000e-02
3.506469726562500000e-02
3.961181640625000000e-02
4.946899414062500000e-02
5.410766601562500000e-02
4.190063476562500000e-02
3.524780273437500000e-02
6.002807617187500000e-02
4.183959960937500000e-02
3.680419921875000000e-02
3.475952148437500000e-02
3.692626953125000000e-02
4.211425781250000000e-02
4.791259765625000000e-02
4.910278320312500000e-02
4.840087890625000000e-02
6.234741210937500000e-02
7.153320312500000000e-02
6.039428710937500000e-02
6.292724609375000000e-02
6.512451171875000000e-02
5.084228515625000000e-02
4.244995117187500000e-02
3.955078125000000000e-02
4.943847656250000000e-02
4.211425781250000000e-02
5.291748046875000000e-02
4.583740234375000000e-02
3.903198242187500000e-02
4.553222656250000000e-02
4.553222656250000000e-02
4.541015625000000000e-02
5.099487304687500000e-02
5.383300781250000000e-02
6.195068359375000000e-02
4.870605468750000000e-02
5.358886718750000000e-02
7.019042968750000000e-02
6.518554687500000000e-02
5.886840820312500000e-02
7.531738281250000000e-02
5.712890625000000000e-02
5.908203125000000000e-02
5.691528320312500000e-02
5.661010742187500000e-02
5.444335937500000000e-02
6.237792968750000000e-02
4.916381835937500000e-02
5.618286132812500000e-02
5.130004882812500000e-02
4.815673828125000000e-02
5.532836914062500000e-02
4.754638671875000000e-02
5.502319335937500000e-02
4.553222656250000000e-02
3.823852539062500000e-02
3.765869140625000000e-02
3.527832031250000000e-02
3.665161132812500000e-02
3.372192382812500000e-02
3.689575195312500000e-02
4.003906250000000000e-02
3.369140625000000000e-02
3.970336914062500000e-02
4.116821289062500000e-02
3.982543945312500000e-02
3.796386718750000000e-02
3.387451171875000000e-02
3.042602539062500000e-02
2.619934082031250000e-02
3.179931640625000000e-02
6.298828125000000000e-02
6.445312500000000000e-02
6.039428710937500000e-02
6.121826171875000000e-02
5.902099609375000000e-02
5.111694335937500000e-02
4.946899414062500000e-02
4.995727539062500000e-02
5.181884765625000000e-02
5.096435546875000000e-02
5.224609375000000000e-02
5.401611328125000000e-02
5.215454101562500000e-02
4.864501953125000000e-02
5.313110351562500000e-02
5.261230468750000000e-02
5.145263671875000000e-02
5.081176757812500000e-02
5.291748046875000000e-02
5.142211914062500000e-02
8.569335937500000000e-02
8.099365234375000000e-02
7.440185546875000000e-02
6.878662109375000000e-02
4.916381835937500000e-02
5.484008789062500000e-02
5.929565429687500000e-02
5.706787109375000000e-02
5.929565429687500000e-02
5.645751953125000000e-02
6.378173828125000000e-02
5.432128906250000000e-02
6.872558593750000000e-02
6.005859375000000000e-02
7.696533203125000000e-02
6.124877929687500000e-02
6.353759765625000000e-02
6.677246093750000000e-02
7.147216796875000000e-02
6.933593750000000000e-02
7.800292968750000000e-02
7.342529296875000000e-02
8.062744140625000000e-02
7.171630859375000000e-02
8.880615234375000000e-02
7.324218750000000000e-02
8.264160156250000000e-02
7.824707031250000000e-02
8.245849609375000000e-02
7.971191406250000000e-02
7.238769531250000000e-02
7.598876953125000000e-02
7.666015625000000000e-02
7.678222656250000000e-02
7.159423828125000000e-02
8.282470703125000000e-02
8.074951171875000000e-02
8.221435546875000000e-02
8.776855468750000000e-02
9.460449218750000000e-02
6.475830078125000000e-02
6.719970703125000000e-02
7.312011718750000000e-02
6.439208984375000000e-02
6.210327148437500000e-02
6.512451171875000000e-02
6.811523437500000000e-02
7.745361328125000000e-02
8.013916015625000000e-02
7.165527343750000000e-02
6.732177734375000000e-02
7.153320312500000000e-02
7.641601562500000000e-02
7.366943359375000000e-02
7.733154296875000000e-02
7.263183593750000000e-02
7.678222656250000000e-02
7.183837890625000000e-02
7.708740234375000000e-02
7.397460937500000000e-02
7.812500000000000000e-02
7.843017578125000000e-02
7.110595703125000000e-02
7.244873046875000000e-02
7.116699218750000000e-02
7.238769531250000000e-02
6.817626953125000000e-02
8.142089843750000000e-02
7.635498046875000000e-02
7.739257812500000000e-02
8.227539062500000000e-02
8.459472656250000000e-02
8.117675781250000000e-02
8.624267578125000000e-02
1.019897460937500000e-01
7.733154296875000000e-02
7.257080078125000000e-02
7.775878906250000000e-02
7.739257812500000000e-02
8.721923828125000000e-02
8.288574218750000000e-02
7.769775390625000000e-02
7.861328125000000000e-02
7.806396484375000000e-02
8.264160156250000000e-02
8.300781250000000000e-02
7.922363281250000000e-02
8.184814453125000000e-02
7.653808593750000000e-02
7.684326171875000000e-02
7.604980468750000000e-02
8.514404296875000000e-02
6.774902343750000000e-02
7.940673828125000000e-02
7.873535156250000000e-02
6.494140625000000000e-02
6.665039062500000000e-02
7.757568359375000000e-02
6.524658203125000000e-02
8.593750000000000000e-02
7.751464843750000000e-02
7.507324218750000000e-02
6.939697265625000000e-02
6.292724609375000000e-02
7.232666015625000000e-02
6.439208984375000000e-02
6.640625000000000000e-02
5.679321289062500000e-02
5.676269531250000000e-02
5.688476562500000000e-02
5.334472656250000000e-02
5.728149414062500000e-02
6.329345703125000000e-02
5.838012695312500000e-02
5.895996093750000000e-02
6.414794921875000000e-02
6.051635742187500000e-02
6.384277343750000000e-02
6.756591796875000000e-02
5.709838867187500000e-02
5.706787109375000000e-02
5.670166015625000000e-02
5.450439453125000000e-02
5.438232421875000000e-02
4.843139648437500000e-02
5.590820312500000000e-02
6.622314453125000000e-02
5.978393554687500000e-02
7.171630859375000000e-02
7.501220703125000000e-02
7.647705078125000000e-02
6.964111328125000000e-02
6.793212890625000000e-02
6.103515625000000000e-02
6.835937500000000000e-02
7.012939453125000000e-02
7.220458984375000000e-02
6.933593750000000000e-02
7.360839843750000000e-02
7.128906250000000000e-02
7.440185546875000000e-02
7.043457031250000000e-02
7.135009765625000000e-02
7.067871093750000000e-02
6.530761718750000000e-02
6.842041015625000000e-02
5.917358398437500000e-02
5.130004882812500000e-02
5.215454101562500000e-02
4.299926757812500000e-02
4.541015625000000000e-02
4.562377929687500000e-02
4.174804687500000000e-02
4.931640625000000000e-02
4.779052734375000000e-02
4.632568359375000000e-02
4.711914062500000000e-02
5.661010742187500000e-02
5.380249023437500000e-02
5.328369140625000000e-02
5.523681640625000000e-02
4.141235351562500000e-02
4.806518554687500000e-02
6.768798828125000000e-02
5.868530273437500000e-02
4.458618164062500000e-02
4.605102539062500000e-02
5.075073242187500000e-02
5.487060546875000000e-02
4.031372070312500000e-02
4.653930664062500000e-02
4.244995117187500000e-02
5.508422851562500000e-02
5.517578125000000000e-02
4.986572265625000000e-02
5.792236328125000000e-02
5.734252929687500000e-02
5.374145507812500000e-02
5.352783203125000000e-02
5.316162109375000000e-02
4.754638671875000000e-02
5.834960937500000000e-02
6.420898437500000000e-02
6.591796875000000000e-02
6.848144531250000000e-02
6.469726562500000000e-02
6.228637695312500000e-02
6.445312500000000000e-02
6.246948242187500000e-02
5.743408203125000000e-02
5.905151367187500000e-02
6.045532226562500000e-02
6.958007812500000000e-02
6.237792968750000000e-02
6.082153320312500000e-02
7.318115234375000000e-02
7.739257812500000000e-02
6.256103515625000000e-02
5.770874023437500000e-02
5.557250976562500000e-02
5.755615234375000000e-02
6.671142578125000000e-02
7.232666015625000000e-02
7.165527343750000000e-02
7.275390625000000000e-02
7.452392578125000000e-02
7.727050781250000000e-02
6.707763671875000000e-02
7.141113281250000000e-02
7.647705078125000000e-02
8.483886718750000000e-02
7.714843750000000000e-02
6.976318359375000000e-02
5.874633789062500000e-02
6.671142578125000000e-02
7.482910156250000000e-02
6.579589843750000000e-02
6.848144531250000000e-02
6.002807617187500000e-02
5.618286132812500000e-02
6.433105468750000000e-02
6.506347656250000000e-02
6.124877929687500000e-02
5.172729492187500000e-02
6.088256835937500000e-02
4.913330078125000000e-02
5.264282226562500000e-02
5.245971679687500000e-02
5.804443359375000000e-02
5.572509765625000000e-02
5.624389648437500000e-02
4.547119140625000000e-02
7.141113281250000000e-02
7.965087890625000000e-02
8.142089843750000000e-02
8.056640625000000000e-02
7.922363281250000000e-02
7.434082031250000000e-02
7.977294921875000000e-02
7.501220703125000000e-02
7.580566406250000000e-02
7.061767578125000000e-02
7.373046875000000000e-02
7.281494140625000000e-02
7.006835937500000000e-02
7.092285156250000000e-02
6.970214843750000000e-02
6.781005859375000000e-02
6.689453125000000000e-02
7.269287109375000000e-02
7.238769531250000000e-02
6.481933593750000000e-02
7.434082031250000000e-02
7.556152343750000000e-02
6.951904296875000000e-02
7.373046875000000000e-02
6.530761718750000000e-02
7.421875000000000000e-02
7.415771484375000000e-02
7.806396484375000000e-02
7.281494140625000000e-02
7.806396484375000000e-02
9.167480468750000000e-02
9.197998046875000000e-02
9.167480468750000000e-02
8.843994140625000000e-02
9.069824218750000000e-02
9.051513671875000000e-02
8.935546875000000000e-02
9.020996093750000000e-02
8.288574218750000000e-02
8.898925781250000000e-02
7.904052734375000000e-02
6.555175781250000000e-02
7.165527343750000000e-02
7.977294921875000000e-02
7.397460937500000000e-02
5.718994140625000000e-02
5.685424804687500000e-02
5.877685546875000000e-02
6.561279296875000000e-02
5.599975585937500000e-02
5.636596679687500000e-02
5.465698242187500000e-02
6.024169921875000000e-02
5.520629882812500000e-02
6.033325195312500000e-02
6.082153320312500000e-02
6.274414062500000000e-02
6.518554687500000000e-02
7.104492187500000000e-02
7.177734375000000000e-02
6.750488281250000000e-02
7.263183593750000000e-02
7.659912109375000000e-02
7.739257812500000000e-02
7.684326171875000000e-02
8.489990234375000000e-02
6.039428710937500000e-02
6.781005859375000000e-02
7.958984375000000000e-02
6.958007812500000000e-02
6.390380859375000000e-02
6.610107421875000000e-02
6.274414062500000000e-02
6.628417968750000000e-02
6.262207031250000000e-02
6.634521484375000000e-02
7.080078125000000000e-02
7.275390625000000000e-02
7.324218750000000000e-02
6.866455078125000000e-02
7.092285156250000000e-02
6.787109375000000000e-02
6.878662109375000000e-02
6.585693359375000000e-02
6.329345703125000000e-02
6.451416015625000000e-02
6.329345703125000000e-02
5.923461914062500000e-02
6.451416015625000000e-02
6.225585937500000000e-02
5.813598632812500000e-02
6.127929687500000000e-02
5.667114257812500000e-02
5.697631835937500000e-02
4.586791992187500000e-02
6.069946289062500000e-02
5.490112304687500000e-02
5.288696289062500000e-02
5.621337890625000000e-02
5.355834960937500000e-02
6.173706054687500000e-02
7.055664062500000000e-02
6.304931640625000000e-02
6.045532226562500000e-02
6.311035156250000000e-02
6.384277343750000000e-02
6.671142578125000000e-02
7.220458984375000000e-02
6.658935546875000000e-02
7.122802734375000000e-02
7.379150390625000000e-02
6.604003906250000000e-02
5.789184570312500000e-02
5.871582031250000000e-02
5.310058593750000000e-02
5.786132812500000000e-02
5.740356445312500000e-02
5.996704101562500000e-02
6.964111328125000000e-02
5.966186523437500000e-02
6.860351562500000000e-02
6.793212890625000000e-02
6.500244140625000000e-02
6.298828125000000000e-02
4.776000976562500000e-02
5.892944335937500000e-02
5.123901367187500000e-02
4.980468750000000000e-02
5.047607421875000000e-02
5.169677734375000000e-02
6.115722656250000000e-02
5.755615234375000000e-02
6.240844726562500000e-02
6.262207031250000000e-02
5.389404296875000000e-02
5.313110351562500000e-02
5.612182617187500000e-02
5.230712890625000000e-02
5.398559570312500000e-02
6.024169921875000000e-02
5.416870117187500000e-02
5.212402343750000000e-02
4.598999023437500000e-02
4.244995117187500000e-02
4.690551757812500000e-02
5.053710937500000000e-02
5.645751953125000000e-02
5.529785156250000000e-02
5.929565429687500000e-02
5.145263671875000000e-02
5.801391601562500000e-02
5.978393554687500000e-02
5.337524414062500000e-02
5.548095703125000000e-02
7.501220703125000000e-02
6.744384765625000000e-02
6.378173828125000000e-02
6.750488281250000000e-02
5.621337890625000000e-02
5.966186523437500000e-02
5.609130859375000000e-02
5.706787109375000000e-02
5.255126953125000000e-02
5.838012695312500000e-02
5.999755859375000000e-02
6.652832031250000000e-02
6.964111328125000000e-02
6.842041015625000000e-02
5.865478515625000000e-02
6.237792968750000000e-02
6.671142578125000000e-02
6.964111328125000000e-02
5.944824218750000000e-02
5.743408203125000000e-02
5.496215820312500000e-02
6.054687500000000000e-02
5.810546875000000000e-02
6.732177734375000000e-02
7.257080078125000000e-02
6.622314453125000000e-02
7.086181640625000000e-02
7.806396484375000000e-02
7.659912109375000000e-02
7.324218750000000000e-02
7.092285156250000000e-02
7.330322265625000000e-02
4.714965820312500000e-02
6.274414062500000000e-02
4.385375976562500000e-02
5.807495117187500000e-02
6.732177734375000000e-02
6.347656250000000000e-02
6.091308593750000000e-02
6.130981445312500000e-02
5.899047851562500000e-02
5.459594726562500000e-02
5.581665039062500000e-02
5.789184570312500000e-02
4.678344726562500000e-02
6.045532226562500000e-02
5.535888671875000000e-02
6.353759765625000000e-02
6.213378906250000000e-02
6.591796875000000000e-02
6.378173828125000000e-02
6.854248046875000000e-02
5.206298828125000000e-02
5.636596679687500000e-02
5.520629882812500000e-02
6.198120117187500000e-02
5.691528320312500000e-02
5.435180664062500000e-02
5.474853515625000000e-02
5.621337890625000000e-02
5.899047851562500000e-02
5.252075195312500000e-02
5.413818359375000000e-02
5.877685546875000000e-02
6.585693359375000000e-02
5.844116210937500000e-02
5.795288085937500000e-02
6.060791015625000000e-02
7.623291015625000000e-02
6.640625000000000000e-02
7.202148437500000000e-02
6.311035156250000000e-02
5.874633789062500000e-02
5.871582031250000000e-02
6.149291992187500000e-02
6.134033203125000000e-02
5.963134765625000000e-02
6.860351562500000000e-02
6.198120117187500000e-02
6.365966796875000000e-02
6.622314453125000000e-02
6.250000000000000000e-02
7.012939453125000000e-02
6.372070312500000000e-02
6.439208984375000000e-02
6.250000000000000000e-02
6.292724609375000000e-02
6.240844726562500000e-02
7.000732421875000000e-02
6.237792968750000000e-02
6.457519531250000000e-02
6.347656250000000000e-02
6.573486328125000000e-02
6.311035156250000000e-02
6.646728515625000000e-02
6.884765625000000000e-02
6.982421875000000000e-02
6.597900390625000000e-02
6.567382812500000000e-02
6.616210937500000000e-02
7.757568359375000000e-02
6.628417968750000000e-02
7.171630859375000000e-02
6.848144531250000000e-02
5.737304687500000000e-02
5.718994140625000000e-02
5.734252929687500000e-02
6.549072265625000000e-02
5.703735351562500000e-02
5.239868164062500000e-02
6.219482421875000000e-02
5.496215820312500000e-02
9.283447265625000000e-02
9.503173828125000000e-02
9.252929687500000000e-02
9.503173828125000000e-02
9.729003906250000000e-02
1.022338867187500000e-01
9.625244140625000000e-02
9.576416015625000000e-02
9.497070312500000000e-02
9.814453125000000000e-02
9.912109375000000000e-02
8.551025390625000000e-02
9.197998046875000000e-02
8.996582031250000000e-02
8.990478515625000000e-02
9.411621093750000000e-02
9.454345703125000000e-02
9.808349609375000000e-02
1.050415039062500000e-01
9.375000000000000000e-02
6.994628906250000000e-02
6.475830078125000000e-02
6.427001953125000000e-02
7.238769531250000000e-02
7.092285156250000000e-02
8.111572265625000000e-02
6.884765625000000000e-02
6.756591796875000000e-02
6.640625000000000000e-02
5.847167968750000000e-02
6.695556640625000000e-02
8.569335937500000000e-02
7.324218750000000000e-02
8.068847656250000000e-02
7.489013671875000000e-02
6.329345703125000000e-02
7.360839843750000000e-02
5.902099609375000000e-02
5.841064453125000000e-02
5.575561523437500000e-02
6.130981445312500000e-02
6.372070312500000000e-02
6.335449218750000000e-02
6.951904296875000000e-02
6.420898437500000000e-02
6.304931640625000000e-02
6.909179687500000000e-02
5.957031250000000000e-02
5.627441406250000000e-02
5.963134765625000000e-02
5.749511718750000000e-02
5.709838867187500000e-02
6.072998046875000000e-02
5.908203125000000000e-02
5.642700195312500000e-02
5.563354492187500000e-02
5.654907226562500000e-02
5.606079101562500000e-02
6.817626953125000000e-02
6.250000000000000000e-02
5.871582031250000000e-02
7.098388671875000000e-02
6.671142578125000000e-02
6.860351562500000000e-02
6.158447265625000000e-02
5.737304687500000000e-02
6.158447265625000000e-02
5.987548828125000000e-02
5.804443359375000000e-02
5.545043945312500000e-02
5.651855468750000000e-02
5.297851562500000000e-02
6.420898437500000000e-02
6.500244140625000000e-02
6.246948242187500000e-02
5.712890625000000000e-02
6.250000000000000000e-02
5.447387695312500000e-02
6.048583984375000000e-02
6.146240234375000000e-02
5.642700195312500000e-02
5.038452148437500000e-02
5.325317382812500000e-02
5.346679687500000000e-02
5.114746093750000000e-02
5.120849609375000000e-02
5.169677734375000000e-02
5.325317382812500000e-02
5.221557617187500000e-02
5.294799804687500000e-02
5.035400390625000000e-02
4.687500000000000000e-02
5.206298828125000000e-02
4.940795898437500000e-02
5.310058593750000000e-02
4.806518554687500000e-02
4.772949218750000000e-02
4.595947265625000000e-02
5.618286132812500000e-02
4.818725585937500000e-02
4.995727539062500000e-02
4.577636718750000000e-02
5.902099609375000000e-02
5.853271484375000000e-02
5.267333984375000000e-02
5.337524414062500000e-02
5.612182617187500000e-02
6.097412109375000000e-02
5.960083007812500000e-02
6.518554687500000000e-02
6.378173828125000000e-02
6.170654296875000000e-02
5.902099609375000000e-02
6.384277343750000000e-02
5.780029296875000000e-02
5.380249023437500000e-02
5.484008789062500000e-02
5.426025390625000000e-02
5.801391601562500000e-02
5.252075195312500000e-02
5.377197265625000000e-02
5.499267578125000000e-02
5.953979492187500000e-02
6.158447265625000000e-02
5.355834960937500000e-02
4.699707031250000000e-02
5.154418945312500000e-02
5.041503906250000000e-02
5.102539062500000000e-02
4.965209960937500000e-02
4.071044921875000000e-02
3.814697265625000000e-02
4.562377929687500000e-02
3.866577148437500000e-02
4.019165039062500000e-02
4.238891601562500000e-02
4.330444335937500000e-02
4.641723632812500000e-02
4.849243164062500000e-02
4.693603515625000000e-02
5.380249023437500000e-02
5.322265625000000000e-02
4.241943359375000000e-02
4.226684570312500000e-02
4.464721679687500000e-02
3.405761718750000000e-02
3.601074218750000000e-02
4.254150390625000000e-02
3.030395507812500000e-02
3.060913085937500000e-02
3.286743164062500000e-02
3.353881835937500000e-02
3.555297851562500000e-02
3.515625000000000000e-02
3.814697265625000000e-02
3.942871093750000000e-02
4.541015625000000000e-02
4.653930664062500000e-02
4.785156250000000000e-02
4.513549804687500000e-02
5.212402343750000000e-02
4.501342773437500000e-02
4.345703125000000000e-02
3.643798828125000000e-02
5.175781250000000000e-02
3.729248046875000000e-02
5.105590820312500000e-02
4.046630859375000000e-02
4.879760742187500000e-02
5.691528320312500000e-02
4.885864257812500000e-02
5.801391601562500000e-02
5.709838867187500000e-02
5.285644531250000000e-02
5.679321289062500000e-02
5.007934570312500000e-02
6.005859375000000000e-02
6.173706054687500000e-02
4.388427734375000000e-02
4.074096679687500000e-02
3.713989257812500000e-02
4.010009765625000000e-02
4.306030273437500000e-02
6.512451171875000000e-02
6.707763671875000000e-02
5.841064453125000000e-02
6.353759765625000000e-02
6.616210937500000000e-02
6.945800781250000000e-02
6.909179687500000000e-02
6.268310546875000000e-02
7.238769531250000000e-02
6.945800781250000000e-02
6.347656250000000000e-02
6.616210937500000000e-02
6.750488281250000000e-02
6.402587890625000000e-02
7.208251953125000000e-02
6.976318359375000000e-02
6.829833984375000000e-02
6.768798828125000000e-02
7.940673828125000000e-02
7.574462890625000000e-02
7.598876953125000000e-02
7.318115234375000000e-02
7.849121093750000000e-02
7.000732421875000000e-02
7.403564453125000000e-02
6.945800781250000000e-02
6.240844726562500000e-02
6.329345703125000000e-02
6.027221679687500000e-02
5.218505859375000000e-02
6.488037109375000000e-02
5.532836914062500000e-02
7.135009765625000000e-02
7.220458984375000000e-02
7.263183593750000000e-02
7.647705078125000000e-02
8.056640625000000000e-02
6.884765625000000000e-02
6.085205078125000000e-02
6.335449218750000000e-02
5.157470703125000000e-02
6.088256835937500000e-02
5.639648437500000000e-02
5.529785156250000000e-02
5.590820312500000000e-02
8.026123046875000000e-02
6.124877929687500000e-02
6.152343750000000000e-02
5.783081054687500000e-02
5.770874023437500000e-02
6.445312500000000000e-02
7.189941406250000000e-02
6.329345703125000000e-02
5.410766601562500000e-02
6.225585937500000000e-02
5.895996093750000000e-02
4.794311523437500000e-02
4.806518554687500000e-02
5.191040039062500000e-02
4.876708984375000000e-02
5.413818359375000000e-02
5.551147460937500000e-02
6.268310546875000000e-02
5.239868164062500000e-02
4.846191406250000000e-02
5.892944335937500000e-02
6.027221679687500000e-02
4.412841796875000000e-02
4.824829101562500000e-02
5.456542968750000000e-02
4.809570312500000000e-02
4.254150390625000000e-02
4.251098632812500000e-02
4.287719726562500000e-02
4.351806640625000000e-02
4.129028320312500000e-02
4.330444335937500000e-02
3.881835937500000000e-02
3.851318359375000000e-02
3.878784179687500000e-02
4.626464843750000000e-02
4.293823242187500000e-02
4.568481445312500000e-02
5.203247070312500000e-02
5.899047851562500000e-02
5.584716796875000000e-02
5.371093750000000000e-02
6.146240234375000000e-02
6.628417968750000000e-02
7.421875000000000000e-02
6.646728515625000000e-02
7.373046875000000000e-02
6.286621093750000000e-02
6.640625000000000000e-02
6.036376953125000000e-02
5.752563476562500000e-02
5.874633789062500000e-02
5.566406250000000000e-02
5.508422851562500000e-02
7.348632812500000000e-02
8.184814453125000000e-02
8.020019531250000000e-02
6.707763671875000000e-02
7.281494140625000000e-02
6.420898437500000000e-02
5.834960937500000000e-02
6.414794921875000000e-02
6.878662109375000000e-02
5.648803710937500000e-02
5.603027343750000000e-02
5.499267578125000000e-02
5.847167968750000000e-02
7.067871093750000000e-02
6.262207031250000000e-02
6.048583984375000000e-02
7.653808593750000000e-02
7.751464843750000000e-02
6.176757812500000000e-02
5.130004882812500000e-02
6.695556640625000000e-02
6.890869140625000000e-02
7.348632812500000000e-02
6.597900390625000000e-02
6.793212890625000000e-02
6.210327148437500000e-02
6.604003906250000000e-02
5.599975585937500000e-02
5.294799804687500000e-02
5.834960937500000000e-02
6.811523437500000000e-02
5.715942382812500000e-02
5.429077148437500000e-02
5.633544921875000000e-02
6.658935546875000000e-02
7.257080078125000000e-02
6.170654296875000000e-02
7.055664062500000000e-02
6.683349609375000000e-02
5.923461914062500000e-02
6.591796875000000000e-02
6.304931640625000000e-02
5.462646484375000000e-02
5.270385742187500000e-02
6.799316406250000000e-02
6.842041015625000000e-02
6.292724609375000000e-02
5.075073242187500000e-02
5.093383789062500000e-02
7.196044921875000000e-02
5.444335937500000000e-02
6.213378906250000000e-02
7.574462890625000000e-02
4.534912109375000000e-02
7.458496093750000000e-02
6.671142578125000000e-02
6.457519531250000000e-02
6.130981445312500000e-02
6.268310546875000000e-02
7.281494140625000000e-02
6.921386718750000000e-02
5.563354492187500000e-02
4.785156250000000000e-02
6.420898437500000000e-02
6.097412109375000000e-02
4.989624023437500000e-02
6.323242187500000000e-02
5.410766601562500000e-02
4.522705078125000000e-02
4.663085937500000000e-02
5.068969726562500000e-02
4.907226562500000000e-02
4.898071289062500000e-02
4.919433593750000000e-02
4.223632812500000000e-02
5.175781250000000000e-02
4.953002929687500000e-02
5.319213867187500000e-02
6.094360351562500000e-02
4.104614257812500000e-02
4.034423828125000000e-02
5.929565429687500000e-02
6.378173828125000000e-02
6.420898437500000000e-02
5.957031250000000000e-02
6.726074218750000000e-02
5.993652343750000000e-02
6.204223632812500000e-02
6.256103515625000000e-02
6.243896484375000000e-02
6.585693359375000000e-02
6.945800781250000000e-02
6.909179687500000000e-02
7.727050781250000000e-02
7.867431640625000000e-02
7.781982421875000000e-02
7.604980468750000000e-02
8.508300781250000000e-02
8.056640625000000000e-02
7.983398437500000000e-02
7.275390625000000000e-02
5.331420898437500000e-02
5.429077148437500000e-02
6.106567382812500000e-02
5.712890625000000000e-02
7.128906250000000000e-02
6.835937500000000000e-02
5.828857421875000000e-02
5.221557617187500000e-02
5.911254882812500000e-02
5.474853515625000000e-02
6.701660156250000000e-02
6.683349609375000000e-02
6.518554687500000000e-02
5.960083007812500000e-02
4.916381835937500000e-02
4.000854492187500000e-02
5.798339843750000000e-02
4.971313476562500000e-02
4.473876953125000000e-02
4.525756835937500000e-02
4.632568359375000000e-02
6.787109375000000000e-02
7.067871093750000000e-02
7.147216796875000000e-02
7.922363281250000000e-02
5.264282226562500000e-02
6.597900390625000000e-02
5.520629882812500000e-02
5.682373046875000000e-02
4.794311523437500000e-02
5.087280273437500000e-02
4.910278320312500000e-02
4.232788085937500000e-02
4.467773437500000000e-02
4.830932617187500000e-02
4.312133789062500000e-02
4.537963867187500000e-02
4.959106445312500000e-02
6.390380859375000000e-02
6.033325195312500000e-02
5.856323242187500000e-02
5.172729492187500000e-02
6.292724609375000000e-02
6.951904296875000000e-02
7.507324218750000000e-02
7.446289062500000000e-02
7.110595703125000000e-02
7.818603515625000000e-02
9.027099609375000000e-02
8.532714843750000000e-02
9.497070312500000000e-02
9.759521484375000000e-02
9.558105468750000000e-02
9.112548828125000000e-02
9.173583984375000000e-02
8.648681640625000000e-02
7.305908203125000000e-02
7.269287109375000000e-02
6.909179687500000000e-02
8.172607421875000000e-02
8.258056640625000000e-02
6.829833984375000000e-02
8.416748046875000000e-02
6.921386718750000000e-02
8.020019531250000000e-02
7.611083984375000000e-02
6.896972656250000000e-02
6.835937500000000000e-02
6.561279296875000000e-02
6.756591796875000000e-02
7.635498046875000000e-02
6.848144531250000000e-02
6.658935546875000000e-02
6.854248046875000000e-02
6.445312500000000000e-02
7.159423828125000000e-02
6.143188476562500000e-02
6.713867187500000000e-02
6.781005859375000000e-02
7.409667968750000000e-02
6.494140625000000000e-02
7.232666015625000000e-02
7.727050781250000000e-02
5.725097656250000000e-02
7.855224609375000000e-02
7.800292968750000000e-02
7.690429687500000000e-02
7.647705078125000000e-02
7.128906250000000000e-02
5.816650390625000000e-02
5.630493164062500000e-02
5.801391601562500000e-02
5.734252929687500000e-02
6.127929687500000000e-02
5.752563476562500000e-02
5.981445312500000000e-02
6.188964843750000000e-02
6.903076171875000000e-02
5.966186523437500000e-02
7.006835937500000000e-02
6.414794921875000000e-02
5.715942382812500000e-02
5.804443359375000000e-02
6.027221679687500000e-02
6.817626953125000000e-02
6.121826171875000000e-02
5.856323242187500000e-02
4.666137695312500000e-02
6.216430664062500000e-02
5.499267578125000000e-02
5.468750000000000000e-02
4.464721679687500000e-02
5.072021484375000000e-02
5.191040039062500000e-02
5.902099609375000000e-02
6.359863281250000000e-02
7.104492187500000000e-02
6.463623046875000000e-02
6.097412109375000000e-02
7.122802734375000000e-02
6.817626953125000000e-02
6.488037109375000000e-02
7.098388671875000000e-02
6.994628906250000000e-02
7.641601562500000000e-02
6.146240234375000000e-02
6.298828125000000000e-02
7.244873046875000000e-02
8.251953125000000000e-02
6.512451171875000000e-02
6.427001953125000000e-02
6.719970703125000000e-02
7.409667968750000000e-02
6.182861328125000000e-02
7.830810546875000000e-02
6.732177734375000000e-02
6.304931640625000000e-02
4.965209960937500000e-02
6.768798828125000000e-02
6.970214843750000000e-02
6.567382812500000000e-02
6.494140625000000000e-02
6.835937500000000000e-02
6.353759765625000000e-02
6.390380859375000000e-02
7.031250000000000000e-02
7.800292968750000000e-02
6.976318359375000000e-02
5.578613281250000000e-02
8.471679687500000000e-02
6.823730468750000000e-02
6.518554687500000000e-02
7.440185546875000000e-02
6.365966796875000000e-02
6.396484375000000000e-02
6.317138671875000000e-02
6.204223632812500000e-02
6.378173828125000000e-02
6.359863281250000000e-02
5.587768554687500000e-02
5.917358398437500000e-02
6.262207031250000000e-02
7.647705078125000000e-02
5.685424804687500000e-02
6.829833984375000000e-02
5.361938476562500000e-02
7.006835937500000000e-02
7.885742187500000000e-02
7.702636718750000000e-02
6.030273437500000000e-02
7.824707031250000000e-02
6.536865234375000000e-02
6.555175781250000000e-02
6.713867187500000000e-02
6.268310546875000000e-02
5.868530273437500000e-02
6.420898437500000000e-02
6.549072265625000000e-02
5.688476562500000000e-02
5.075073242187500000e-02
5.853271484375000000e-02
6.152343750000000000e-02
6.262207031250000000e-02
5.697631835937500000e-02
6.402587890625000000e-02
6.280517578125000000e-02
6.463623046875000000e-02
6.738281250000000000e-02
5.493164062500000000e-02
5.957031250000000000e-02
7.312011718750000000e-02
6.744384765625000000e-02
7.391357421875000000e-02
6.463623046875000000e-02
6.658935546875000000e-02
7.220458984375000000e-02
6.890869140625000000e-02
5.895996093750000000e-02
6.854248046875000000e-02
7.977294921875000000e-02
7.281494140625000000e-02
8.758544921875000000e-02
7.202148437500000000e-02
7.757568359375000000e-02
7.354736328125000000e-02
6.573486328125000000e-02
7.452392578125000000e-02
6.707763671875000000e-02
7.135009765625000000e-02
6.695556640625000000e-02
7.257080078125000000e-02
7.122802734375000000e-02
7.104492187500000000e-02
6.011962890625000000e-02
7.446289062500000000e-02
6.622314453125000000e-02
7.592773437500000000e-02
6.506347656250000000e-02
7.550048828125000000e-02
6.427001953125000000e-02
5.978393554687500000e-02
7.055664062500000000e-02
6.231689453125000000e-02
7.293701171875000000e-02
7.232666015625000000e-02
7.318115234375000000e-02
7.104492187500000000e-02
7.037353515625000000e-02
6.994628906250000000e-02
4.968261718750000000e-02
5.856323242187500000e-02
5.911254882812500000e-02
5.303955078125000000e-02
5.731201171875000000e-02
5.883789062500000000e-02
4.586791992187500000e-02
4.669189453125000000e-02
4.714965820312500000e-02
4.248046875000000000e-02
4.263305664062500000e-02
5.300903320312500000e-02
6.506347656250000000e-02
6.106567382812500000e-02
6.060791015625000000e-02
5.313110351562500000e-02
5.447387695312500000e-02
5.014038085937500000e-02
6.170654296875000000e-02
4.882812500000000000e-02
5.831909179687500000e-02
5.065917968750000000e-02
6.402587890625000000e-02
5.761718750000000000e-02
4.782104492187500000e-02
5.795288085937500000e-02
5.847167968750000000e-02
5.175781250000000000e-02
5.322265625000000000e-02
6.088256835937500000e-02
6.420898437500000000e-02
5.108642578125000000e-02
5.084228515625000000e-02
5.123901367187500000e-02
5.023193359375000000e-02
4.052734375000000000e-02
3.652954101562500000e-02
3.848266601562500000e-02
3.277587890625000000e-02
3.573608398437500000e-02
3.524780273437500000e-02
4.931640625000000000e-02
5.343627929687500000e-02
3.439331054687500000e-02
4.354858398437500000e-02
3.845214843750000000e-02
3.726196289062500000e-02
3.936767578125000000e-02
3.436279296875000000e-02
3.659057617187500000e-02
3.918457031250000000e-02
4.055786132812500000e-02
4.605102539062500000e-02
6.823730468750000000e-02
4.522705078125000000e-02
3.857421875000000000e-02
3.820800781250000000e-02
3.860473632812500000e-02
4.370117187500000000e-02
5.191040039062500000e-02
3.089904785156250000e-02
3.558349609375000000e-02
3.884887695312500000e-02
2.832031250000000000e-02
3.219604492187500000e-02
3.123474121093750000e-02
3.329467773437500000e-02
4.202270507812500000e-02
3.149414062500000000e-02
3.143310546875000000e-02
3.369140625000000000e-02
3.674316406250000000e-02
3.289794921875000000e-02
4.702758789062500000e-02
4.559326171875000000e-02
5.505371093750000000e-02
5.578613281250000000e-02
3.591918945312500000e-02
3.866577148437500000e-02
4.229736328125000000e-02
4.095458984375000000e-02
4.537963867187500000e-02
5.175781250000000000e-02
5.603027343750000000e-02
4.309082031250000000e-02
4.864501953125000000e-02
6.341552734375000000e-02
5.432128906250000000e-02
5.633544921875000000e-02
6.384277343750000000e-02
5.081176757812500000e-02
5.117797851562500000e-02
5.487060546875000000e-02
4.681396484375000000e-02
4.376220703125000000e-02
6.896972656250000000e-02
6.939697265625000000e-02
4.962158203125000000e-02
5.056762695312500000e-02
4.510498046875000000e-02
3.689575195312500000e-02
3.894042968750000000e-02
4.043579101562500000e-02
6.109619140625000000e-02
5.288696289062500000e-02
5.615234375000000000e-02
5.874633789062500000e-02
5.935668945312500000e-02
5.462646484375000000e-02
4.470825195312500000e-02
5.175781250000000000e-02
5.224609375000000000e-02
5.105590820312500000e-02
5.276489257812500000e-02
4.055786132812500000e-02
5.587768554687500000e-02
5.276489257812500000e-02
3.884887695312500000e-02
4.965209960937500000e-02
4.000854492187500000e-02
4.956054687500000000e-02
5.038452148437500000e-02
5.490112304687500000e-02
5.819702148437500000e-02
4.595947265625000000e-02
6.481933593750000000e-02
5.364990234375000000e-02
5.899047851562500000e-02
6.161499023437500000e-02
5.856323242187500000e-02
5.249023437500000000e-02
4.693603515625000000e-02
5.096435546875000000e-02
5.007934570312500000e-02
5.520629882812500000e-02
6.008911132812500000e-02
6.829833984375000000e-02
6.903076171875000000e-02
6.195068359375000000e-02
5.944824218750000000e-02
6.027221679687500000e-02
7.891845703125000000e-02
6.976318359375000000e-02
6.719970703125000000e-02
7.238769531250000000e-02
7.421875000000000000e-02
7.830810546875000000e-02
5.795288085937500000e-02
4.986572265625000000e-02
6.652832031250000000e-02
5.880737304687500000e-02
6.402587890625000000e-02
6.329345703125000000e-02
5.032348632812500000e-02
5.676269531250000000e-02
5.545043945312500000e-02
5.480957031250000000e-02
5.419921875000000000e-02
4.782104492187500000e-02
4.827880859375000000e-02
4.397583007812500000e-02
5.801391601562500000e-02
5.072021484375000000e-02
6.713867187500000000e-02
5.996704101562500000e-02
6.695556640625000000e-02
5.435180664062500000e-02
6.021118164062500000e-02
5.041503906250000000e-02
5.328369140625000000e-02
5.587768554687500000e-02
6.292724609375000000e-02
4.959106445312500000e-02
7.012939453125000000e-02
5.389404296875000000e-02
5.322265625000000000e-02
4.727172851562500000e-02
5.755615234375000000e-02
4.919433593750000000e-02
6.311035156250000000e-02
5.844116210937500000e-02
6.045532226562500000e-02
4.879760742187500000e-02
4.708862304687500000e-02
6.143188476562500000e-02
4.388427734375000000e-02
4.187011718750000000e-02
4.421997070312500000e-02
4.159545898437500000e-02
3.042602539062500000e-02
3.942871093750000000e-02
3.558349609375000000e-02
4.287719726562500000e-02
4.821777343750000000e-02
3.994750976562500000e-02
3.732299804687500000e-02
5.612182617187500000e-02
5.026245117187500000e-02
5.377197265625000000e-02
4.507446289062500000e-02
5.874633789062500000e-02
5.249023437500000000e-02
5.563354492187500000e-02
4.235839843750000000e-02
5.441284179687500000e-02
4.486083984375000000e-02
3.497314453125000000e-02
4.153442382812500000e-02
4.806518554687500000e-02
4.223632812500000000e-02
4.367065429687500000e-02
3.967285156250000000e-02
4.849243164062500000e-02
4.870605468750000000e-02
4.217529296875000000e-02
5.200195312500000000e-02
4.794311523437500000e-02
3.552246093750000000e-02
3.976440429687500000e-02
4.803466796875000000e-02
4.687500000000000000e-02
5.023193359375000000e-02
5.310058593750000000e-02
4.617309570312500000e-02
4.736328125000000000e-02
4.180908203125000000e-02
5.535888671875000000e-02
4.290771484375000000e-02
3.924560546875000000e-02
4.919433593750000000e-02
4.724121093750000000e-02
4.992675781250000000e-02
5.993652343750000000e-02
6.286621093750000000e-02
5.691528320312500000e-02
6.170654296875000000e-02
6.958007812500000000e-02
5.722045898437500000e-02
4.660034179687500000e-02
6.457519531250000000e-02
4.473876953125000000e-02
5.886840820312500000e-02
6.506347656250000000e-02
5.545043945312500000e-02
7.171630859375000000e-02
5.688476562500000000e-02
5.703735351562500000e-02
5.807495117187500000e-02
5.923461914062500000e-02
6.060791015625000000e-02
6.445312500000000000e-02
6.069946289062500000e-02
6.262207031250000000e-02
5.661010742187500000e-02
6.195068359375000000e-02
5.715942382812500000e-02
4.846191406250000000e-02
5.822753906250000000e-02
5.590820312500000000e-02
6.756591796875000000e-02
6.555175781250000000e-02
6.530761718750000000e-02
6.256103515625000000e-02
5.520629882812500000e-02
5.798339843750000000e-02
5.935668945312500000e-02
5.667114257812500000e-02
5.258178710937500000e-02
5.273437500000000000e-02
5.273437500000000000e-02
5.139160156250000000e-02
4.629516601562500000e-02
4.598999023437500000e-02
4.766845703125000000e-02
5.490112304687500000e-02
5.151367187500000000e-02
5.163574218750000000e-02
4.928588867187500000e-02
5.038452148437500000e-02
5.343627929687500000e-02
5.679321289062500000e-02
5.609130859375000000e-02
6.622314453125000000e-02
5.538940429687500000e-02
6.823730468750000000e-02
5.459594726562500000e-02
5.627441406250000000e-02
5.377197265625000000e-02
5.603027343750000000e-02
6.280517578125000000e-02
5.758666992187500000e-02
6.976318359375000000e-02
6.488037109375000000e-02
4.174804687500000000e-02
6.018066406250000000e-02
5.593872070312500000e-02
4.263305664062500000e-02
4.464721679687500000e-02
5.004882812500000000e-02
4.812622070312500000e-02
5.429077148437500000e-02
3.591918945312500000e-02
3.439331054687500000e-02
4.705810546875000000e-02
4.919433593750000000e-02
5.239868164062500000e-02
5.285644531250000000e-02
4.705810546875000000e-02
5.761718750000000000e-02
5.404663085937500000e-02
5.227661132812500000e-02
4.577636718750000000e-02
4.629516601562500000e-02
4.882812500000000000e-02
4.968261718750000000e-02
6.192016601562500000e-02
3.424072265625000000e-02
4.022216796875000000e-02
3.915405273437500000e-02
3.533935546875000000e-02
3.652954101562500000e-02
3.820800781250000000e-02
3.948974609375000000e-02
4.013061523437500000e-02
3.945922851562500000e-02
3.536987304687500000e-02
5.218505859375000000e-02
4.937744140625000000e-02
4.980468750000000000e-02
5.960083007812500000e-02
5.416870117187500000e-02
7.299804687500000000e-02
6.567382812500000000e-02
7.952880859375000000e-02
8.435058593750000000e-02
7.452392578125000000e-02


==> data/de5/mi_per_sample_snow3.csv <==
5.169677734375000000e-02
4.003906250000000000e-02
3.887939453125000000e-02
5.020141601562500000e-02
4.577636718750000000e-02
5.654907226562500000e-02
4.473876953125000000e-02
4.046630859375000000e-02
5.798339843750000000e-02
4.351806640625000000e-02
3.253173828125000000e-02
3.549194335937500000e-02
4.992675781250000000e-02
5.166625976562500000e-02
3.634643554687500000e-02
4.602050781250000000e-02
6.420898437500000000e-02
4.672241210937500000e-02
6.604003906250000000e-02
6.799316406250000000e-02
7.489013671875000000e-02
5.102539062500000000e-02
5.917358398437500000e-02
5.224609375000000000e-02
4.510498046875000000e-02
4.895019531250000000e-02
5.224609375000000000e-02
4.754638671875000000e-02
5.014038085937500000e-02
4.470825195312500000e-02
3.817749023437500000e-02
4.702758789062500000e-02
4.025268554687500000e-02
4.928588867187500000e-02
4.058837890625000000e-02
3.466796875000000000e-02
6.134033203125000000e-02
6.329345703125000000e-02
6.878662109375000000e-02
3.958129882812500000e-02
6.878662109375000000e-02
3.466796875000000000e-02
5.035400390625000000e-02
4.229736328125000000e-02
6.048583984375000000e-02
3.280639648437500000e-02
4.360961914062500000e-02
4.794311523437500000e-02
4.757690429687500000e-02
4.391479492187500000e-02
3.506469726562500000e-02
4.608154296875000000e-02
3.335571289062500000e-02
3.326416015625000000e-02
5.130004882812500000e-02
4.830932617187500000e-02
4.364013671875000000e-02
5.532836914062500000e-02
3.253173828125000000e-02
3.308105468750000000e-02
3.065490722656250000e-02
3.436279296875000000e-02
3.387451171875000000e-02
4.324340820312500000e-02
4.214477539062500000e-02
4.409790039062500000e-02
3.836059570312500000e-02
3.918457031250000000e-02
3.164672851562500000e-02
3.854370117187500000e-02
3.070068359375000000e-02
3.085327148437500000e-02
3.179931640625000000e-02
2.920532226562500000e-02
3.256225585937500000e-02
3.028869628906250000e-02
3.460693359375000000e-02
4.876708984375000000e-02
4.373168945312500000e-02
4.919433593750000000e-02
5.438232421875000000e-02
3.573608398437500000e-02
4.452514648437500000e-02
4.864501953125000000e-02
4.113769531250000000e-02
4.901123046875000000e-02
4.953002929687500000e-02
5.288696289062500000e-02
3.344726562500000000e-02
4.360961914062500000e-02
4.537963867187500000e-02
4.116821289062500000e-02
4.360961914062500000e-02
4.718017578125000000e-02
4.699707031250000000e-02
3.643798828125000000e-02
5.761718750000000000e-02
5.480957031250000000e-02
4.092407226562500000e-02
4.144287109375000000e-02
4.199218750000000000e-02
5.136108398437500000e-02
4.199218750000000000e-02
4.244995117187500000e-02
4.025268554687500000e-02
4.379272460937500000e-02
5.572509765625000000e-02
4.663085937500000000e-02
4.391479492187500000e-02
4.803466796875000000e-02
4.214477539062500000e-02
4.003906250000000000e-02
5.139160156250000000e-02
3.991699218750000000e-02
4.055786132812500000e-02
5.075073242187500000e-02
5.010986328125000000e-02
5.294799804687500000e-02
3.695678710937500000e-02
3.976440429687500000e-02
4.049682617187500000e-02
3.930664062500000000e-02
4.415893554687500000e-02
4.461669921875000000e-02
2.964782714843750000e-02
4.211425781250000000e-02
4.156494140625000000e-02
4.629516601562500000e-02
2.954101562500000000e-02
4.354858398437500000e-02
4.299926757812500000e-02
2.421569824218750000e-02
5.419921875000000000e-02
4.272460937500000000e-02
3.077697753906250000e-02
3.210449218750000000e-02
3.433227539062500000e-02
4.162597656250000000e-02
3.781127929687500000e-02
6.475830078125000000e-02
4.290771484375000000e-02
3.884887695312500000e-02
3.878784179687500000e-02
3.457641601562500000e-02
3.558349609375000000e-02
3.784179687500000000e-02
3.991699218750000000e-02
3.701782226562500000e-02
5.407714843750000000e-02
5.361938476562500000e-02
4.229736328125000000e-02
2.767944335937500000e-02
2.935791015625000000e-02
4.321289062500000000e-02
2.926635742187500000e-02
4.141235351562500000e-02
4.992675781250000000e-02
4.684448242187500000e-02
4.776000976562500000e-02
5.175781250000000000e-02
4.666137695312500000e-02
3.723144531250000000e-02
5.068969726562500000e-02
3.771972656250000000e-02
4.693603515625000000e-02
4.049682617187500000e-02
4.821777343750000000e-02
4.669189453125000000e-02
4.086303710937500000e-02
4.827880859375000000e-02
4.928588867187500000e-02
4.974365234375000000e-02
3.823852539062500000e-02
4.873657226562500000e-02
4.635620117187500000e-02
3.512573242187500000e-02
5.007934570312500000e-02
4.464721679687500000e-02
3.387451171875000000e-02
3.472900390625000000e-02
3.472900390625000000e-02
5.026245117187500000e-02
4.708862304687500000e-02
4.794311523437500000e-02
4.824829101562500000e-02
3.570556640625000000e-02
3.013610839843750000e-02
3.555297851562500000e-02
3.530883789062500000e-02
6.433105468750000000e-02
5.496215820312500000e-02
4.724121093750000000e-02
5.227661132812500000e-02
5.889892578125000000e-02
6.616210937500000000e-02
5.709838867187500000e-02
2.584838867187500000e-02
4.815673828125000000e-02
5.706787109375000000e-02
4.342651367187500000e-02
6.463623046875000000e-02
6.945800781250000000e-02
7.281494140625000000e-02
7.464599609375000000e-02
4.669189453125000000e-02
2.883911132812500000e-02
4.190063476562500000e-02
6.011962890625000000e-02
5.541992187500000000e-02
3.292846679687500000e-02
6.463623046875000000e-02
4.464721679687500000e-02
4.583740234375000000e-02
5.853271484375000000e-02
4.406738281250000000e-02
3.302001953125000000e-02
4.788208007812500000e-02
4.489135742187500000e-02
4.873657226562500000e-02
4.638671875000000000e-02
6.378173828125000000e-02
6.091308593750000000e-02
4.998779296875000000e-02
3.619384765625000000e-02
3.723144531250000000e-02
4.562377929687500000e-02
5.218505859375000000e-02
5.383300781250000000e-02
4.992675781250000000e-02
4.870605468750000000e-02
5.157470703125000000e-02
4.696655273437500000e-02
5.114746093750000000e-02
4.971313476562500000e-02
4.492187500000000000e-02
5.355834960937500000e-02
4.962158203125000000e-02
3.323364257812500000e-02
5.334472656250000000e-02
5.249023437500000000e-02
3.958129882812500000e-02
6.402587890625000000e-02
7.025146484375000000e-02
5.358886718750000000e-02
5.279541015625000000e-02
5.789184570312500000e-02
8.294677734375000000e-02
5.950927734375000000e-02
7.086181640625000000e-02
6.088256835937500000e-02
6.805419921875000000e-02
6.427001953125000000e-02
6.982421875000000000e-02
6.112670898437500000e-02
5.715942382812500000e-02
6.713867187500000000e-02
4.086303710937500000e-02
6.805419921875000000e-02
4.428100585937500000e-02
5.911254882812500000e-02
4.541015625000000000e-02
4.992675781250000000e-02
5.340576171875000000e-02
3.991699218750000000e-02
3.781127929687500000e-02
3.781127929687500000e-02
2.966308593750000000e-02
3.131103515625000000e-02
3.958129882812500000e-02
4.022216796875000000e-02
4.153442382812500000e-02
3.814697265625000000e-02
3.500366210937500000e-02
4.962158203125000000e-02
3.533935546875000000e-02
4.519653320312500000e-02
6.921386718750000000e-02
6.008911132812500000e-02
5.557250976562500000e-02
5.880737304687500000e-02
6.835937500000000000e-02
6.646728515625000000e-02
6.427001953125000000e-02
6.274414062500000000e-02
6.323242187500000000e-02
6.646728515625000000e-02
6.738281250000000000e-02
6.011962890625000000e-02
4.846191406250000000e-02
5.709838867187500000e-02
5.465698242187500000e-02
4.910278320312500000e-02
5.212402343750000000e-02
5.532836914062500000e-02
5.322265625000000000e-02
5.599975585937500000e-02
6.805419921875000000e-02
5.056762695312500000e-02
6.021118164062500000e-02
6.762695312500000000e-02
6.298828125000000000e-02
6.152343750000000000e-02
6.860351562500000000e-02
5.502319335937500000e-02
4.095458984375000000e-02
5.676269531250000000e-02
4.638671875000000000e-02
5.776977539062500000e-02
6.457519531250000000e-02
6.112670898437500000e-02
5.554199218750000000e-02
6.121826171875000000e-02
5.981445312500000000e-02
6.018066406250000000e-02
4.632568359375000000e-02
5.657958984375000000e-02
5.987548828125000000e-02
6.051635742187500000e-02
5.697631835937500000e-02
4.864501953125000000e-02
5.667114257812500000e-02
5.465698242187500000e-02
5.606079101562500000e-02
6.262207031250000000e-02
5.831909179687500000e-02
6.076049804687500000e-02
5.392456054687500000e-02
6.222534179687500000e-02
6.030273437500000000e-02
5.499267578125000000e-02
6.048583984375000000e-02
7.025146484375000000e-02
5.361938476562500000e-02
5.426025390625000000e-02
5.224609375000000000e-02
4.949951171875000000e-02
4.632568359375000000e-02
4.675292968750000000e-02
4.727172851562500000e-02
4.846191406250000000e-02
5.203247070312500000e-02
6.204223632812500000e-02
6.042480468750000000e-02
6.140136718750000000e-02
3.945922851562500000e-02
5.471801757812500000e-02
6.018066406250000000e-02
5.895996093750000000e-02
5.923461914062500000e-02
6.695556640625000000e-02
4.888916015625000000e-02
6.542968750000000000e-02
6.372070312500000000e-02
5.090332031250000000e-02
6.890869140625000000e-02
5.252075195312500000e-02
6.512451171875000000e-02
4.931640625000000000e-02
5.261230468750000000e-02
6.976318359375000000e-02
6.579589843750000000e-02
6.390380859375000000e-02
6.384277343750000000e-02
7.293701171875000000e-02
5.929565429687500000e-02
6.811523437500000000e-02
6.127929687500000000e-02
7.366943359375000000e-02
6.494140625000000000e-02
7.141113281250000000e-02
6.976318359375000000e-02
8.697509765625000000e-02
6.799316406250000000e-02
5.688476562500000000e-02
5.657958984375000000e-02
5.789184570312500000e-02
4.876708984375000000e-02
5.712890625000000000e-02
6.500244140625000000e-02
7.073974609375000000e-02
5.102539062500000000e-02
5.303955078125000000e-02
6.701660156250000000e-02
5.926513671875000000e-02
6.549072265625000000e-02
4.122924804687500000e-02
5.072021484375000000e-02
6.030273437500000000e-02
6.158447265625000000e-02
6.542968750000000000e-02
4.415893554687500000e-02
7.788085937500000000e-02
6.451416015625000000e-02
7.202148437500000000e-02
8.386230468750000000e-02
9.503173828125000000e-02
8.544921875000000000e-02
1.007690429687500000e-01
9.045410156250000000e-02
7.757568359375000000e-02
7.196044921875000000e-02
7.324218750000000000e-02
5.010986328125000000e-02
8.105468750000000000e-02
6.408691406250000000e-02
6.817626953125000000e-02
6.500244140625000000e-02
5.462646484375000000e-02
5.139160156250000000e-02
7.043457031250000000e-02
5.093383789062500000e-02
6.903076171875000000e-02
6.701660156250000000e-02
6.872558593750000000e-02
5.856323242187500000e-02
4.824829101562500000e-02
5.020141601562500000e-02
5.142211914062500000e-02
5.752563476562500000e-02
4.779052734375000000e-02
5.267333984375000000e-02
7.006835937500000000e-02
5.358886718750000000e-02
6.488037109375000000e-02
4.977416992187500000e-02
4.721069335937500000e-02
6.890869140625000000e-02
7.128906250000000000e-02
4.541015625000000000e-02
5.895996093750000000e-02
6.198120117187500000e-02
5.282592773437500000e-02
5.691528320312500000e-02
4.495239257812500000e-02
4.537963867187500000e-02
4.260253906250000000e-02
4.156494140625000000e-02
4.333496093750000000e-02
5.441284179687500000e-02
6.076049804687500000e-02
4.293823242187500000e-02
5.868530273437500000e-02
6.286621093750000000e-02
5.392456054687500000e-02
4.547119140625000000e-02
5.535888671875000000e-02
5.288696289062500000e-02
4.623413085937500000e-02
4.525756835937500000e-02
5.004882812500000000e-02
6.048583984375000000e-02
7.690429687500000000e-02
6.799316406250000000e-02
5.822753906250000000e-02
5.770874023437500000e-02
5.319213867187500000e-02
7.293701171875000000e-02
4.995727539062500000e-02
5.831909179687500000e-02
6.365966796875000000e-02
5.581665039062500000e-02
5.993652343750000000e-02
6.591796875000000000e-02
5.639648437500000000e-02
8.795166015625000000e-02
6.222534179687500000e-02
5.972290039062500000e-02
8.374023437500000000e-02
8.459472656250000000e-02
6.204223632812500000e-02
7.019042968750000000e-02
5.746459960937500000e-02
5.978393554687500000e-02
8.239746093750000000e-02
5.505371093750000000e-02
4.489135742187500000e-02
2.868652343750000000e-02
5.715942382812500000e-02
6.109619140625000000e-02
5.615234375000000000e-02
4.013061523437500000e-02
4.080200195312500000e-02
5.383300781250000000e-02
5.697631835937500000e-02
3.936767578125000000e-02
3.909301757812500000e-02
3.094482421875000000e-02
6.335449218750000000e-02
3.979492187500000000e-02
5.966186523437500000e-02
6.002807617187500000e-02
3.884887695312500000e-02
4.306030273437500000e-02
3.875732421875000000e-02
4.129028320312500000e-02
4.016113281250000000e-02
3.845214843750000000e-02
5.160522460937500000e-02
5.303955078125000000e-02
3.074645996093750000e-02
5.493164062500000000e-02
5.419921875000000000e-02
5.007934570312500000e-02
5.627441406250000000e-02
4.998779296875000000e-02
4.022216796875000000e-02
5.676269531250000000e-02
4.602050781250000000e-02
4.492187500000000000e-02
4.559326171875000000e-02
5.523681640625000000e-02
5.490112304687500000e-02
4.907226562500000000e-02
4.760742187500000000e-02
3.314208984375000000e-02
4.574584960937500000e-02
2.697753906250000000e-02
6.155395507812500000e-02
4.660034179687500000e-02
3.784179687500000000e-02
6.384277343750000000e-02
4.434204101562500000e-02
5.535888671875000000e-02
5.755615234375000000e-02
5.792236328125000000e-02
5.276489257812500000e-02
6.970214843750000000e-02
4.870605468750000000e-02
4.598999023437500000e-02
4.446411132812500000e-02
6.201171875000000000e-02
4.458618164062500000e-02
5.023193359375000000e-02
3.845214843750000000e-02
4.092407226562500000e-02
6.707763671875000000e-02
6.378173828125000000e-02
7.037353515625000000e-02
6.216430664062500000e-02
5.233764648437500000e-02
6.683349609375000000e-02
4.922485351562500000e-02
4.104614257812500000e-02
4.498291015625000000e-02
6.005859375000000000e-02
4.824829101562500000e-02
4.589843750000000000e-02
6.372070312500000000e-02
6.069946289062500000e-02
4.281616210937500000e-02
4.693603515625000000e-02
4.598999023437500000e-02
3.540039062500000000e-02
5.856323242187500000e-02
5.078125000000000000e-02
5.139160156250000000e-02
3.439331054687500000e-02
5.337524414062500000e-02
5.230712890625000000e-02
4.797363281250000000e-02
6.591796875000000000e-02
5.084228515625000000e-02
6.597900390625000000e-02
6.256103515625000000e-02
7.019042968750000000e-02
5.337524414062500000e-02
5.780029296875000000e-02
5.194091796875000000e-02
4.306030273437500000e-02
4.025268554687500000e-02
5.480957031250000000e-02
4.803466796875000000e-02
5.172729492187500000e-02
5.596923828125000000e-02
5.340576171875000000e-02
7.489013671875000000e-02
7.324218750000000000e-02
7.379150390625000000e-02
5.767822265625000000e-02
5.307006835937500000e-02
5.639648437500000000e-02
5.340576171875000000e-02
5.276489257812500000e-02
4.913330078125000000e-02
6.072998046875000000e-02
5.242919921875000000e-02
4.782104492187500000e-02
5.612182617187500000e-02
4.989624023437500000e-02
4.217529296875000000e-02
4.614257812500000000e-02
4.806518554687500000e-02
5.001831054687500000e-02
5.743408203125000000e-02
4.385375976562500000e-02
4.653930664062500000e-02
5.670166015625000000e-02
4.602050781250000000e-02
4.760742187500000000e-02
5.096435546875000000e-02
5.554199218750000000e-02
3.887939453125000000e-02
5.056762695312500000e-02
5.303955078125000000e-02
5.715942382812500000e-02
6.542968750000000000e-02
4.876708984375000000e-02
4.977416992187500000e-02
4.534912109375000000e-02
4.281616210937500000e-02
4.663085937500000000e-02
5.465698242187500000e-02
3.695678710937500000e-02
4.614257812500000000e-02
4.617309570312500000e-02
4.098510742187500000e-02
3.335571289062500000e-02
3.701782226562500000e-02
4.498291015625000000e-02
4.074096679687500000e-02
4.730224609375000000e-02
5.215454101562500000e-02
3.894042968750000000e-02
4.776000976562500000e-02
5.410766601562500000e-02
4.208374023437500000e-02
5.068969726562500000e-02
5.236816406250000000e-02
5.166625976562500000e-02
7.031250000000000000e-02
4.779052734375000000e-02
5.477905273437500000e-02
4.522705078125000000e-02
5.120849609375000000e-02
5.630493164062500000e-02
3.979492187500000000e-02
5.932617187500000000e-02
4.138183593750000000e-02
5.007934570312500000e-02
5.236816406250000000e-02
5.120849609375000000e-02
4.266357421875000000e-02
5.120849609375000000e-02
5.212402343750000000e-02
7.153320312500000000e-02
5.404663085937500000e-02
5.914306640625000000e-02
5.783081054687500000e-02
4.638671875000000000e-02
5.026245117187500000e-02
4.946899414062500000e-02
4.806518554687500000e-02
5.331420898437500000e-02
5.187988281250000000e-02
5.273437500000000000e-02
4.467773437500000000e-02
4.876708984375000000e-02
4.031372070312500000e-02
4.269409179687500000e-02
3.952026367187500000e-02
4.699707031250000000e-02
4.769897460937500000e-02
4.464721679687500000e-02
3.808593750000000000e-02
3.869628906250000000e-02
3.924560546875000000e-02
6.579589843750000000e-02
4.394531250000000000e-02
3.988647460937500000e-02
3.942871093750000000e-02
6.610107421875000000e-02
4.278564453125000000e-02
4.144287109375000000e-02
5.389404296875000000e-02
4.705810546875000000e-02
3.759765625000000000e-02
4.391479492187500000e-02
5.599975585937500000e-02
4.504394531250000000e-02
4.479980468750000000e-02
4.177856445312500000e-02
4.644775390625000000e-02
4.589843750000000000e-02
3.839111328125000000e-02
5.657958984375000000e-02
6.390380859375000000e-02
4.577636718750000000e-02
5.670166015625000000e-02
5.737304687500000000e-02
5.664062500000000000e-02
4.602050781250000000e-02
4.687500000000000000e-02
4.541015625000000000e-02
3.952026367187500000e-02
3.793334960937500000e-02
5.749511718750000000e-02
5.410766601562500000e-02
5.972290039062500000e-02
5.422973632812500000e-02
5.282592773437500000e-02
5.291748046875000000e-02
3.674316406250000000e-02
3.854370117187500000e-02
5.349731445312500000e-02
5.053710937500000000e-02
4.663085937500000000e-02
5.230712890625000000e-02
5.422973632812500000e-02
3.579711914062500000e-02
5.157470703125000000e-02
4.818725585937500000e-02
3.421020507812500000e-02
3.244018554687500000e-02
3.411865234375000000e-02
5.358886718750000000e-02
5.587768554687500000e-02
5.844116210937500000e-02
5.688476562500000000e-02
4.876708984375000000e-02
4.855346679687500000e-02
4.092407226562500000e-02
5.374145507812500000e-02
4.776000976562500000e-02
5.569458007812500000e-02
5.224609375000000000e-02
4.891967773437500000e-02
2.928161621093750000e-02
4.162597656250000000e-02
4.739379882812500000e-02
4.824829101562500000e-02
4.916381835937500000e-02
4.946899414062500000e-02
3.096008300781250000e-02
5.032348632812500000e-02
4.882812500000000000e-02
4.281616210937500000e-02
5.474853515625000000e-02
4.846191406250000000e-02
4.837036132812500000e-02
4.724121093750000000e-02
5.560302734375000000e-02
6.063842773437500000e-02
4.824829101562500000e-02
4.623413085937500000e-02
3.228759765625000000e-02
4.818725585937500000e-02
5.480957031250000000e-02
4.953002929687500000e-02
4.479980468750000000e-02
4.849243164062500000e-02
5.477905273437500000e-02
4.028320312500000000e-02
4.132080078125000000e-02
4.312133789062500000e-02
3.933715820312500000e-02
2.912902832031250000e-02
5.194091796875000000e-02
4.830932617187500000e-02
5.426025390625000000e-02
4.769897460937500000e-02
6.054687500000000000e-02
4.772949218750000000e-02
5.029296875000000000e-02
4.702758789062500000e-02
4.907226562500000000e-02
4.684448242187500000e-02
5.017089843750000000e-02
4.580688476562500000e-02
6.457519531250000000e-02
6.457519531250000000e-02
4.339599609375000000e-02
4.495239257812500000e-02
6.439208984375000000e-02
4.663085937500000000e-02
4.919433593750000000e-02
6.414794921875000000e-02
5.334472656250000000e-02
4.754638671875000000e-02
5.178833007812500000e-02
5.004882812500000000e-02
4.916381835937500000e-02
6.021118164062500000e-02
6.756591796875000000e-02
5.111694335937500000e-02
5.477905273437500000e-02
5.084228515625000000e-02
5.233764648437500000e-02
5.187988281250000000e-02
5.145263671875000000e-02
6.304931640625000000e-02
4.962158203125000000e-02
5.273437500000000000e-02
5.126953125000000000e-02
6.304931640625000000e-02
4.904174804687500000e-02
4.586791992187500000e-02
5.923461914062500000e-02
5.899047851562500000e-02
4.553222656250000000e-02
4.510498046875000000e-02
5.175781250000000000e-02
5.511474609375000000e-02
5.923461914062500000e-02
5.676269531250000000e-02
6.829833984375000000e-02
6.262207031250000000e-02
6.549072265625000000e-02
7.043457031250000000e-02
5.590820312500000000e-02
5.648803710937500000e-02
5.712890625000000000e-02
6.915283203125000000e-02
7.287597656250000000e-02
4.409790039062500000e-02
5.795288085937500000e-02
5.987548828125000000e-02
4.837036132812500000e-02
7.067871093750000000e-02
6.768798828125000000e-02
5.276489257812500000e-02
6.506347656250000000e-02
5.322265625000000000e-02
4.898071289062500000e-02
5.035400390625000000e-02
5.432128906250000000e-02
5.691528320312500000e-02
4.977416992187500000e-02
5.035400390625000000e-02
5.841064453125000000e-02
6.002807617187500000e-02
5.459594726562500000e-02
5.493164062500000000e-02
4.980468750000000000e-02
6.286621093750000000e-02
5.233764648437500000e-02
5.233764648437500000e-02
5.856323242187500000e-02
7.312011718750000000e-02
5.520629882812500000e-02
5.960083007812500000e-02
8.074951171875000000e-02
7.562255859375000000e-02
5.722045898437500000e-02
7.470703125000000000e-02
6.585693359375000000e-02
5.535888671875000000e-02
7.476806640625000000e-02
7.287597656250000000e-02
6.280517578125000000e-02
7.824707031250000000e-02
5.993652343750000000e-02
5.960083007812500000e-02
6.027221679687500000e-02
5.554199218750000000e-02
5.581665039062500000e-02
5.422973632812500000e-02
7.067871093750000000e-02
5.728149414062500000e-02
6.353759765625000000e-02
7.269287109375000000e-02
5.310058593750000000e-02
7.580566406250000000e-02
4.776000976562500000e-02
8.795166015625000000e-02
7.653808593750000000e-02
9.582519531250000000e-02
7.470703125000000000e-02
7.244873046875000000e-02
7.995605468750000000e-02
7.269287109375000000e-02
5.520629882812500000e-02
4.934692382812500000e-02
4.431152343750000000e-02
7.476806640625000000e-02
5.731201171875000000e-02
5.590820312500000000e-02
5.615234375000000000e-02
5.700683593750000000e-02
5.688476562500000000e-02
5.389404296875000000e-02
5.532836914062500000e-02
5.743408203125000000e-02
6.051635742187500000e-02
4.208374023437500000e-02
6.976318359375000000e-02
6.982421875000000000e-02
8.349609375000000000e-02
4.492187500000000000e-02
8.300781250000000000e-02
5.819702148437500000e-02
6.811523437500000000e-02
6.005859375000000000e-02
5.218505859375000000e-02
4.684448242187500000e-02
4.507446289062500000e-02
5.300903320312500000e-02
4.077148437500000000e-02
5.389404296875000000e-02
4.232788085937500000e-02
6.341552734375000000e-02
5.108642578125000000e-02
5.615234375000000000e-02
4.354858398437500000e-02
6.262207031250000000e-02
3.656005859375000000e-02
5.053710937500000000e-02
4.238891601562500000e-02
7.147216796875000000e-02
6.036376953125000000e-02
4.281616210937500000e-02
4.916381835937500000e-02
3.564453125000000000e-02
3.890991210937500000e-02
4.153442382812500000e-02
3.945922851562500000e-02
3.939819335937500000e-02
3.634643554687500000e-02
4.098510742187500000e-02
3.775024414062500000e-02
4.367065429687500000e-02
3.543090820312500000e-02
5.029296875000000000e-02
6.512451171875000000e-02
5.273437500000000000e-02
5.111694335937500000e-02
4.309082031250000000e-02
5.538940429687500000e-02
3.811645507812500000e-02
5.999755859375000000e-02
7.043457031250000000e-02
6.823730468750000000e-02
5.377197265625000000e-02
6.420898437500000000e-02
6.591796875000000000e-02
6.475830078125000000e-02
7.220458984375000000e-02
8.660888671875000000e-02
5.657958984375000000e-02
7.257080078125000000e-02
6.402587890625000000e-02
4.553222656250000000e-02
5.670166015625000000e-02
5.374145507812500000e-02
6.634521484375000000e-02
4.296875000000000000e-02
7.006835937500000000e-02
7.312011718750000000e-02
5.242919921875000000e-02
5.664062500000000000e-02
4.669189453125000000e-02
7.800292968750000000e-02
7.611083984375000000e-02
4.867553710937500000e-02
5.358886718750000000e-02
7.617187500000000000e-02
5.130004882812500000e-02
5.474853515625000000e-02
6.707763671875000000e-02
7.336425781250000000e-02
5.279541015625000000e-02
7.714843750000000000e-02
7.635498046875000000e-02
9.112548828125000000e-02
8.959960937500000000e-02
8.404541015625000000e-02
8.410644531250000000e-02
5.630493164062500000e-02
8.740234375000000000e-02
5.755615234375000000e-02
9.460449218750000000e-02
8.154296875000000000e-02
7.495117187500000000e-02
7.489013671875000000e-02
5.679321289062500000e-02
6.518554687500000000e-02
9.149169921875000000e-02
8.013916015625000000e-02
6.488037109375000000e-02
7.659912109375000000e-02
5.468750000000000000e-02
6.231689453125000000e-02
5.816650390625000000e-02
5.606079101562500000e-02
6.530761718750000000e-02
7.604980468750000000e-02
7.702636718750000000e-02
7.757568359375000000e-02
5.010986328125000000e-02
5.014038085937500000e-02
6.170654296875000000e-02
6.964111328125000000e-02
5.673217773437500000e-02
7.452392578125000000e-02
4.562377929687500000e-02
5.865478515625000000e-02
4.907226562500000000e-02
4.476928710937500000e-02
6.372070312500000000e-02
5.062866210937500000e-02
3.964233398437500000e-02
5.157470703125000000e-02
5.749511718750000000e-02
6.341552734375000000e-02
5.606079101562500000e-02
5.218505859375000000e-02
4.663085937500000000e-02
5.102539062500000000e-02
6.051635742187500000e-02
5.227661132812500000e-02
4.489135742187500000e-02
5.706787109375000000e-02
4.635620117187500000e-02
4.739379882812500000e-02
5.517578125000000000e-02
4.434204101562500000e-02
4.309082031250000000e-02
6.536865234375000000e-02
6.274414062500000000e-02
4.940795898437500000e-02
6.414794921875000000e-02
5.209350585937500000e-02
4.275512695312500000e-02
6.167602539062500000e-02
4.934692382812500000e-02
4.867553710937500000e-02
4.901123046875000000e-02
5.380249023437500000e-02
5.178833007812500000e-02
5.514526367187500000e-02
4.827880859375000000e-02
5.798339843750000000e-02
4.907226562500000000e-02
5.163574218750000000e-02
6.988525390625000000e-02
5.868530273437500000e-02
5.569458007812500000e-02
5.053710937500000000e-02
6.390380859375000000e-02
4.748535156250000000e-02
5.191040039062500000e-02
5.212402343750000000e-02
5.624389648437500000e-02
6.622314453125000000e-02
5.981445312500000000e-02
5.972290039062500000e-02
5.105590820312500000e-02
6.500244140625000000e-02
6.051635742187500000e-02
6.634521484375000000e-02
6.591796875000000000e-02
7.159423828125000000e-02
4.934692382812500000e-02
5.459594726562500000e-02
5.371093750000000000e-02
5.987548828125000000e-02
4.522705078125000000e-02
5.993652343750000000e-02
7.403564453125000000e-02
7.122802734375000000e-02
7.354736328125000000e-02
6.463623046875000000e-02
3.656005859375000000e-02
6.854248046875000000e-02
4.763793945312500000e-02
5.520629882812500000e-02
4.010009765625000000e-02
5.636596679687500000e-02
6.500244140625000000e-02
5.474853515625000000e-02
4.739379882812500000e-02
5.755615234375000000e-02
4.962158203125000000e-02
4.129028320312500000e-02
5.746459960937500000e-02
4.354858398437500000e-02
4.046630859375000000e-02
5.252075195312500000e-02
5.654907226562500000e-02
7.012939453125000000e-02
5.355834960937500000e-02
4.650878906250000000e-02
3.887939453125000000e-02
4.119873046875000000e-02
3.796386718750000000e-02
5.197143554687500000e-02
3.549194335937500000e-02
3.323364257812500000e-02
4.571533203125000000e-02
3.933715820312500000e-02
4.788208007812500000e-02
5.035400390625000000e-02
3.036499023437500000e-02
5.047607421875000000e-02
4.751586914062500000e-02
3.332519531250000000e-02
2.691650390625000000e-02
4.455566406250000000e-02
4.370117187500000000e-02
3.286743164062500000e-02
3.729248046875000000e-02
5.148315429687500000e-02
5.511474609375000000e-02
4.690551757812500000e-02
4.418945312500000000e-02
3.292846679687500000e-02
3.948974609375000000e-02
4.299926757812500000e-02
3.408813476562500000e-02
4.006958007812500000e-02
3.237915039062500000e-02
3.869628906250000000e-02
2.694702148437500000e-02
3.942871093750000000e-02
3.750610351562500000e-02
2.352905273437500000e-02
2.763366699218750000e-02
3.192138671875000000e-02
3.128051757812500000e-02
3.149414062500000000e-02
4.418945312500000000e-02
4.397583007812500000e-02
3.393554687500000000e-02
4.309082031250000000e-02
3.717041015625000000e-02
4.498291015625000000e-02
4.010009765625000000e-02
4.287719726562500000e-02
4.776000976562500000e-02
3.494262695312500000e-02
3.436279296875000000e-02
4.104614257812500000e-02
3.033447265625000000e-02
3.894042968750000000e-02
3.338623046875000000e-02
3.753662109375000000e-02
4.031372070312500000e-02
3.527832031250000000e-02
4.187011718750000000e-02
3.268432617187500000e-02
3.527832031250000000e-02
4.492187500000000000e-02
4.861450195312500000e-02
4.379272460937500000e-02
4.141235351562500000e-02
4.476928710937500000e-02
5.322265625000000000e-02
4.785156250000000000e-02
4.742431640625000000e-02
4.974365234375000000e-02
4.537963867187500000e-02
5.108642578125000000e-02
4.852294921875000000e-02
4.574584960937500000e-02
4.861450195312500000e-02
4.330444335937500000e-02
3.955078125000000000e-02
5.593872070312500000e-02
3.829956054687500000e-02
4.821777343750000000e-02
5.465698242187500000e-02
5.899047851562500000e-02
3.598022460937500000e-02
5.468750000000000000e-02
6.658935546875000000e-02
5.731201171875000000e-02
3.799438476562500000e-02
4.226684570312500000e-02
4.605102539062500000e-02
4.580688476562500000e-02
3.726196289062500000e-02
3.952026367187500000e-02
3.903198242187500000e-02
4.873657226562500000e-02
5.679321289062500000e-02
4.013061523437500000e-02
2.919006347656250000e-02
3.771972656250000000e-02
5.163574218750000000e-02
5.203247070312500000e-02
3.192138671875000000e-02
4.425048828125000000e-02
4.400634765625000000e-02
4.077148437500000000e-02
5.267333984375000000e-02
4.187011718750000000e-02
3.802490234375000000e-02
5.026245117187500000e-02
3.353881835937500000e-02
4.147338867187500000e-02
3.469848632812500000e-02
4.815673828125000000e-02
3.884887695312500000e-02
4.806518554687500000e-02
5.026245117187500000e-02
4.196166992187500000e-02
3.683471679687500000e-02
4.885864257812500000e-02
4.232788085937500000e-02
5.407714843750000000e-02
4.400634765625000000e-02
4.153442382812500000e-02
4.238891601562500000e-02
3.080749511718750000e-02
4.162597656250000000e-02
3.131103515625000000e-02
3.314208984375000000e-02
4.177856445312500000e-02
4.113769531250000000e-02
4.663085937500000000e-02
5.020141601562500000e-02
4.370117187500000000e-02
3.417968750000000000e-02
4.425048828125000000e-02
4.211425781250000000e-02
4.409790039062500000e-02
5.194091796875000000e-02
3.585815429687500000e-02
5.410766601562500000e-02
5.746459960937500000e-02
5.789184570312500000e-02
4.321289062500000000e-02
4.791259765625000000e-02
4.525756835937500000e-02
4.568481445312500000e-02
4.675292968750000000e-02
5.068969726562500000e-02
4.638671875000000000e-02
4.486083984375000000e-02
5.639648437500000000e-02
4.791259765625000000e-02
4.937744140625000000e-02
6.158447265625000000e-02
4.925537109375000000e-02
5.072021484375000000e-02
4.574584960937500000e-02
4.681396484375000000e-02
5.035400390625000000e-02
4.516601562500000000e-02
4.782104492187500000e-02
4.785156250000000000e-02
4.794311523437500000e-02
4.806518554687500000e-02
4.974365234375000000e-02
4.699707031250000000e-02
4.022216796875000000e-02
4.083251953125000000e-02
5.102539062500000000e-02
5.535888671875000000e-02
5.578613281250000000e-02
6.250000000000000000e-02
4.449462890625000000e-02
4.675292968750000000e-02
6.262207031250000000e-02
5.532836914062500000e-02
4.342651367187500000e-02
4.763793945312500000e-02
6.530761718750000000e-02
4.760742187500000000e-02
5.886840820312500000e-02
6.274414062500000000e-02
7.183837890625000000e-02
5.566406250000000000e-02
3.347778320312500000e-02
4.818725585937500000e-02
5.191040039062500000e-02
4.855346679687500000e-02
6.689453125000000000e-02
5.413818359375000000e-02
5.258178710937500000e-02
5.728149414062500000e-02
5.917358398437500000e-02
4.254150390625000000e-02
5.429077148437500000e-02
5.709838867187500000e-02
6.121826171875000000e-02
5.728149414062500000e-02
5.532836914062500000e-02
6.463623046875000000e-02
7.330322265625000000e-02
6.164550781250000000e-02
4.440307617187500000e-02
7.263183593750000000e-02
5.471801757812500000e-02
6.155395507812500000e-02
4.605102539062500000e-02
4.403686523437500000e-02
5.484008789062500000e-02
5.825805664062500000e-02
5.877685546875000000e-02
6.817626953125000000e-02
4.980468750000000000e-02
6.488037109375000000e-02
5.279541015625000000e-02
7.006835937500000000e-02
7.287597656250000000e-02
5.541992187500000000e-02
6.671142578125000000e-02
7.049560546875000000e-02
4.379272460937500000e-02
5.459594726562500000e-02
4.327392578125000000e-02
4.608154296875000000e-02
4.147338867187500000e-02
4.547119140625000000e-02
4.089355468750000000e-02
5.026245117187500000e-02
3.768920898437500000e-02
4.870605468750000000e-02
4.632568359375000000e-02
5.267333984375000000e-02
4.852294921875000000e-02
5.447387695312500000e-02
6.195068359375000000e-02
4.046630859375000000e-02
4.464721679687500000e-02
6.396484375000000000e-02
4.055786132812500000e-02
4.623413085937500000e-02
4.412841796875000000e-02
5.026245117187500000e-02
5.355834960937500000e-02
5.606079101562500000e-02
6.488037109375000000e-02
4.779052734375000000e-02
3.833007812500000000e-02
4.806518554687500000e-02
5.432128906250000000e-02
5.072021484375000000e-02
4.782104492187500000e-02
5.548095703125000000e-02
5.505371093750000000e-02
5.642700195312500000e-02
5.187988281250000000e-02
6.179809570312500000e-02
3.884887695312500000e-02
6.106567382812500000e-02
3.759765625000000000e-02
4.275512695312500000e-02
5.432128906250000000e-02
3.598022460937500000e-02
3.948974609375000000e-02
4.385375976562500000e-02
4.010009765625000000e-02
4.525756835937500000e-02
3.414916992187500000e-02
5.566406250000000000e-02
3.601074218750000000e-02
4.037475585937500000e-02
3.619384765625000000e-02
6.829833984375000000e-02
4.565429687500000000e-02
6.658935546875000000e-02
4.785156250000000000e-02
5.725097656250000000e-02
2.900695800781250000e-02
2.915954589843750000e-02
3.533935546875000000e-02
2.912902832031250000e-02
2.674865722656250000e-02
5.834960937500000000e-02
3.378295898437500000e-02
4.931640625000000000e-02
4.672241210937500000e-02
4.757690429687500000e-02
6.732177734375000000e-02
6.701660156250000000e-02
4.400634765625000000e-02
4.721069335937500000e-02
4.031372070312500000e-02
6.719970703125000000e-02
5.929565429687500000e-02
4.226684570312500000e-02
3.997802734375000000e-02
4.824829101562500000e-02
5.541992187500000000e-02
4.489135742187500000e-02
4.843139648437500000e-02
4.031372070312500000e-02
4.449462890625000000e-02
3.964233398437500000e-02
4.763793945312500000e-02
4.458618164062500000e-02
6.805419921875000000e-02
3.634643554687500000e-02
6.860351562500000000e-02
4.251098632812500000e-02
4.159545898437500000e-02
4.986572265625000000e-02
6.958007812500000000e-02
7.189941406250000000e-02
4.852294921875000000e-02
4.742431640625000000e-02
4.315185546875000000e-02
5.728149414062500000e-02
3.796386718750000000e-02
4.605102539062500000e-02
5.804443359375000000e-02
5.789184570312500000e-02
4.986572265625000000e-02
4.180908203125000000e-02
5.151367187500000000e-02
5.764770507812500000e-02
5.426025390625000000e-02
3.442382812500000000e-02
3.723144531250000000e-02
4.339599609375000000e-02
7.086181640625000000e-02
3.518676757812500000e-02
4.656982421875000000e-02
3.250122070312500000e-02
5.981445312500000000e-02
7.092285156250000000e-02
3.353881835937500000e-02
2.986145019531250000e-02
3.659057617187500000e-02
3.768920898437500000e-02
3.683471679687500000e-02
3.656005859375000000e-02
3.387451171875000000e-02
4.852294921875000000e-02
3.033447265625000000e-02
3.131103515625000000e-02
5.035400390625000000e-02
4.354858398437500000e-02
2.258300781250000000e-02
2.316284179687500000e-02
2.546691894531250000e-02
4.168701171875000000e-02
2.651977539062500000e-02
2.735900878906250000e-02
1.940917968750000000e-02
4.367065429687500000e-02
5.187988281250000000e-02
5.096435546875000000e-02
5.236816406250000000e-02
4.019165039062500000e-02
4.193115234375000000e-02
3.448486328125000000e-02
2.772521972656250000e-02
3.933715820312500000e-02
4.635620117187500000e-02
4.159545898437500000e-02
2.940368652343750000e-02
2.845764160156250000e-02
3.096008300781250000e-02
3.482055664062500000e-02
6.475830078125000000e-02
6.179809570312500000e-02
5.471801757812500000e-02
3.591918945312500000e-02
3.747558593750000000e-02
3.591918945312500000e-02
3.933715820312500000e-02
5.020141601562500000e-02
3.817749023437500000e-02
4.541015625000000000e-02
3.393554687500000000e-02
6.408691406250000000e-02
3.811645507812500000e-02
3.323364257812500000e-02
4.644775390625000000e-02
3.146362304687500000e-02
2.670288085937500000e-02
4.287719726562500000e-02
3.909301757812500000e-02
3.982543945312500000e-02
3.729248046875000000e-02
3.308105468750000000e-02
4.168701171875000000e-02
2.857971191406250000e-02
2.117919921875000000e-02
2.951049804687500000e-02
2.653503417968750000e-02
3.994750976562500000e-02
4.147338867187500000e-02
2.676391601562500000e-02
2.514648437500000000e-02
2.365112304687500000e-02
4.116821289062500000e-02
3.097534179687500000e-02
2.706909179687500000e-02
2.777099609375000000e-02
2.297973632812500000e-02
5.303955078125000000e-02
2.836608886718750000e-02
3.100585937500000000e-02
3.044128417968750000e-02
5.178833007812500000e-02
4.031372070312500000e-02
4.318237304687500000e-02
3.991699218750000000e-02
4.269409179687500000e-02
4.711914062500000000e-02
3.372192382812500000e-02
4.437255859375000000e-02
4.507446289062500000e-02
3.469848632812500000e-02
5.053710937500000000e-02
2.824401855468750000e-02
4.467773437500000000e-02
4.873657226562500000e-02
2.993774414062500000e-02
5.389404296875000000e-02
2.256774902343750000e-02
4.718017578125000000e-02
4.733276367187500000e-02
3.637695312500000000e-02
4.330444335937500000e-02
3.930664062500000000e-02
4.202270507812500000e-02
4.910278320312500000e-02
4.565429687500000000e-02
3.826904296875000000e-02
5.645751953125000000e-02
4.660034179687500000e-02
3.631591796875000000e-02
4.043579101562500000e-02
5.258178710937500000e-02
5.212402343750000000e-02
5.990600585937500000e-02
4.211425781250000000e-02
5.181884765625000000e-02
5.551147460937500000e-02
6.420898437500000000e-02
4.937744140625000000e-02
4.849243164062500000e-02
5.541992187500000000e-02
3.552246093750000000e-02
3.790283203125000000e-02
3.948974609375000000e-02
3.111267089843750000e-02
4.821777343750000000e-02
4.382324218750000000e-02
4.095458984375000000e-02
3.848266601562500000e-02
4.718017578125000000e-02
4.705810546875000000e-02
4.122924804687500000e-02
4.827880859375000000e-02
5.499267578125000000e-02
5.078125000000000000e-02
4.049682617187500000e-02
3.823852539062500000e-02
3.659057617187500000e-02
8.911132812500000000e-02
6.457519531250000000e-02
6.524658203125000000e-02
6.280517578125000000e-02
6.390380859375000000e-02
5.032348632812500000e-02
6.204223632812500000e-02
6.909179687500000000e-02
7.775878906250000000e-02
4.962158203125000000e-02
5.773925781250000000e-02
6.500244140625000000e-02
5.560302734375000000e-02
5.621337890625000000e-02
5.187988281250000000e-02
6.500244140625000000e-02
6.750488281250000000e-02
5.059814453125000000e-02
5.300903320312500000e-02
5.853271484375000000e-02
5.783081054687500000e-02
6.149291992187500000e-02
6.866455078125000000e-02
5.337524414062500000e-02
6.524658203125000000e-02
7.122802734375000000e-02
7.153320312500000000e-02
7.598876953125000000e-02
8.258056640625000000e-02
8.392333984375000000e-02
8.465576171875000000e-02
7.421875000000000000e-02
6.683349609375000000e-02
5.624389648437500000e-02
4.833984375000000000e-02
5.978393554687500000e-02
6.799316406250000000e-02
5.444335937500000000e-02
6.103515625000000000e-02
5.895996093750000000e-02
4.931640625000000000e-02
4.949951171875000000e-02
5.136108398437500000e-02
5.596923828125000000e-02
6.323242187500000000e-02
7.794189453125000000e-02
6.829833984375000000e-02
7.525634765625000000e-02
7.354736328125000000e-02
7.220458984375000000e-02
7.800292968750000000e-02
7.489013671875000000e-02
7.989501953125000000e-02
6.292724609375000000e-02
7.287597656250000000e-02
6.427001953125000000e-02
6.695556640625000000e-02
8.551025390625000000e-02
6.170654296875000000e-02
6.027221679687500000e-02
5.902099609375000000e-02
6.039428710937500000e-02
6.384277343750000000e-02
7.342529296875000000e-02
6.030273437500000000e-02
7.696533203125000000e-02
7.452392578125000000e-02
5.853271484375000000e-02
5.914306640625000000e-02
6.927490234375000000e-02
6.530761718750000000e-02
7.019042968750000000e-02
6.622314453125000000e-02
7.702636718750000000e-02
7.366943359375000000e-02
6.805419921875000000e-02
7.208251953125000000e-02
7.135009765625000000e-02
6.811523437500000000e-02
7.342529296875000000e-02
7.196044921875000000e-02
6.756591796875000000e-02
7.171630859375000000e-02
6.909179687500000000e-02
7.165527343750000000e-02
7.281494140625000000e-02
7.897949218750000000e-02
7.910156250000000000e-02
7.812500000000000000e-02
7.769775390625000000e-02
8.190917968750000000e-02
7.592773437500000000e-02
8.819580078125000000e-02
8.099365234375000000e-02
8.941650390625000000e-02
5.844116210937500000e-02
7.104492187500000000e-02
5.804443359375000000e-02
7.818603515625000000e-02
8.624267578125000000e-02
7.952880859375000000e-02
5.474853515625000000e-02
6.622314453125000000e-02
5.551147460937500000e-02
6.158447265625000000e-02
7.977294921875000000e-02
6.805419921875000000e-02
6.604003906250000000e-02
7.690429687500000000e-02
7.708740234375000000e-02
7.684326171875000000e-02
9.057617187500000000e-02
9.185791015625000000e-02
8.868408203125000000e-02
7.000732421875000000e-02
7.843017578125000000e-02
7.690429687500000000e-02
9.350585937500000000e-02
7.348632812500000000e-02
7.995605468750000000e-02
7.836914062500000000e-02
5.374145507812500000e-02
8.154296875000000000e-02
8.056640625000000000e-02
7.891845703125000000e-02
9.020996093750000000e-02
7.135009765625000000e-02
5.795288085937500000e-02
7.257080078125000000e-02
8.142089843750000000e-02
6.927490234375000000e-02
7.714843750000000000e-02
7.928466796875000000e-02
4.510498046875000000e-02
5.462646484375000000e-02
6.353759765625000000e-02
5.612182617187500000e-02
4.965209960937500000e-02
8.215332031250000000e-02
7.989501953125000000e-02
5.865478515625000000e-02
6.866455078125000000e-02
6.555175781250000000e-02
6.646728515625000000e-02
5.480957031250000000e-02
7.043457031250000000e-02
7.238769531250000000e-02
6.787109375000000000e-02
6.701660156250000000e-02
9.478759765625000000e-02
8.404541015625000000e-02
7.336425781250000000e-02
8.923339843750000000e-02
7.489013671875000000e-02
8.654785156250000000e-02
6.976318359375000000e-02
6.738281250000000000e-02
6.781005859375000000e-02
9.130859375000000000e-02
7.141113281250000000e-02
9.338378906250000000e-02
7.647705078125000000e-02
6.781005859375000000e-02
5.548095703125000000e-02
6.823730468750000000e-02
8.325195312500000000e-02
6.750488281250000000e-02
5.514526367187500000e-02
5.252075195312500000e-02
5.673217773437500000e-02
5.343627929687500000e-02
7.458496093750000000e-02
5.844116210937500000e-02
6.317138671875000000e-02
6.903076171875000000e-02
5.300903320312500000e-02
5.041503906250000000e-02
4.910278320312500000e-02
7.440185546875000000e-02
7.385253906250000000e-02
6.134033203125000000e-02
5.096435546875000000e-02
7.885742187500000000e-02
5.398559570312500000e-02
7.861328125000000000e-02
9.039306640625000000e-02
6.982421875000000000e-02
6.933593750000000000e-02
7.189941406250000000e-02
9.777832031250000000e-02
9.045410156250000000e-02
7.183837890625000000e-02
8.331298828125000000e-02
8.575439453125000000e-02
1.074829101562500000e-01
7.604980468750000000e-02
9.747314453125000000e-02
8.422851562500000000e-02
8.325195312500000000e-02
6.372070312500000000e-02
7.623291015625000000e-02
6.927490234375000000e-02
7.220458984375000000e-02
6.185913085937500000e-02
7.897949218750000000e-02
7.971191406250000000e-02
8.184814453125000000e-02
7.061767578125000000e-02
8.380126953125000000e-02
7.061767578125000000e-02
9.954833984375000000e-02
9.619140625000000000e-02
6.347656250000000000e-02
6.091308593750000000e-02
8.752441406250000000e-02
8.544921875000000000e-02
1.044311523437500000e-01
9.075927734375000000e-02
7.598876953125000000e-02
8.312988281250000000e-02
7.922363281250000000e-02
7.513427734375000000e-02
7.452392578125000000e-02
8.618164062500000000e-02
9.106445312500000000e-02
9.729003906250000000e-02
9.265136718750000000e-02
9.332275390625000000e-02
8.746337890625000000e-02
8.691406250000000000e-02
8.874511718750000000e-02
7.611083984375000000e-02
7.617187500000000000e-02
5.859375000000000000e-02
5.929565429687500000e-02
7.006835937500000000e-02
6.842041015625000000e-02
8.557128906250000000e-02
4.690551757812500000e-02
4.769897460937500000e-02
4.849243164062500000e-02
4.541015625000000000e-02
4.183959960937500000e-02
5.471801757812500000e-02
5.615234375000000000e-02
5.111694335937500000e-02
5.776977539062500000e-02
5.355834960937500000e-02
5.285644531250000000e-02
5.734252929687500000e-02
5.718994140625000000e-02
6.039428710937500000e-02
7.714843750000000000e-02
8.612060546875000000e-02
6.762695312500000000e-02
7.421875000000000000e-02
5.999755859375000000e-02
5.239868164062500000e-02
4.409790039062500000e-02
6.173706054687500000e-02
5.957031250000000000e-02
6.365966796875000000e-02
6.304931640625000000e-02
6.103515625000000000e-02
5.532836914062500000e-02
5.438232421875000000e-02
5.133056640625000000e-02
5.197143554687500000e-02
5.038452148437500000e-02
5.499267578125000000e-02
4.611206054687500000e-02
5.062866210937500000e-02
5.911254882812500000e-02
5.651855468750000000e-02
5.743408203125000000e-02
5.123901367187500000e-02
5.593872070312500000e-02
4.757690429687500000e-02
5.688476562500000000e-02
5.767822265625000000e-02
5.609130859375000000e-02
5.529785156250000000e-02
6.167602539062500000e-02
6.805419921875000000e-02
6.573486328125000000e-02
6.396484375000000000e-02
6.298828125000000000e-02
7.049560546875000000e-02
7.208251953125000000e-02
7.971191406250000000e-02
7.818603515625000000e-02
7.104492187500000000e-02
6.695556640625000000e-02
6.158447265625000000e-02
6.652832031250000000e-02
6.762695312500000000e-02
7.098388671875000000e-02
7.257080078125000000e-02
5.474853515625000000e-02
5.181884765625000000e-02
4.547119140625000000e-02
5.221557617187500000e-02
5.355834960937500000e-02
4.611206054687500000e-02
4.602050781250000000e-02
4.998779296875000000e-02
5.587768554687500000e-02
4.885864257812500000e-02
6.463623046875000000e-02
5.429077148437500000e-02
6.640625000000000000e-02
5.596923828125000000e-02
5.230712890625000000e-02
5.368041992187500000e-02
6.420898437500000000e-02
6.567382812500000000e-02
7.635498046875000000e-02
7.202148437500000000e-02
8.081054687500000000e-02
7.293701171875000000e-02
5.563354492187500000e-02
6.579589843750000000e-02
5.538940429687500000e-02
5.938720703125000000e-02
7.006835937500000000e-02
6.353759765625000000e-02
5.490112304687500000e-02
6.372070312500000000e-02
7.342529296875000000e-02
7.629394531250000000e-02
7.641601562500000000e-02
7.849121093750000000e-02
7.501220703125000000e-02
8.184814453125000000e-02
7.611083984375000000e-02
6.988525390625000000e-02
8.660888671875000000e-02
9.472656250000000000e-02
7.238769531250000000e-02
7.049560546875000000e-02
5.905151367187500000e-02
5.551147460937500000e-02
6.848144531250000000e-02
7.482910156250000000e-02
6.524658203125000000e-02
7.000732421875000000e-02
7.647705078125000000e-02
7.226562500000000000e-02
5.776977539062500000e-02
6.011962890625000000e-02
6.109619140625000000e-02
6.512451171875000000e-02
6.457519531250000000e-02
7.025146484375000000e-02
7.116699218750000000e-02
6.744384765625000000e-02
7.153320312500000000e-02
6.677246093750000000e-02
7.708740234375000000e-02
7.458496093750000000e-02
6.829833984375000000e-02
7.177734375000000000e-02
7.012939453125000000e-02
6.719970703125000000e-02
6.161499023437500000e-02
6.292724609375000000e-02
5.575561523437500000e-02
6.347656250000000000e-02
6.408691406250000000e-02
6.756591796875000000e-02
6.033325195312500000e-02
5.349731445312500000e-02
5.249023437500000000e-02
6.176757812500000000e-02
6.921386718750000000e-02
5.899047851562500000e-02
5.209350585937500000e-02
5.792236328125000000e-02
7.702636718750000000e-02
6.866455078125000000e-02
7.989501953125000000e-02
8.410644531250000000e-02
7.781982421875000000e-02
6.878662109375000000e-02
8.032226562500000000e-02
7.739257812500000000e-02
7.708740234375000000e-02
7.379150390625000000e-02
6.518554687500000000e-02
7.861328125000000000e-02
7.458496093750000000e-02
8.038330078125000000e-02
6.292724609375000000e-02
6.622314453125000000e-02
7.818603515625000000e-02
7.812500000000000000e-02
7.775878906250000000e-02
7.409667968750000000e-02
7.202148437500000000e-02
6.744384765625000000e-02
7.336425781250000000e-02
8.154296875000000000e-02
6.756591796875000000e-02
6.823730468750000000e-02
5.868530273437500000e-02
6.439208984375000000e-02
5.490112304687500000e-02
5.667114257812500000e-02
7.830810546875000000e-02
7.720947265625000000e-02
7.275390625000000000e-02
7.043457031250000000e-02
6.100463867187500000e-02
6.274414062500000000e-02
6.604003906250000000e-02
6.634521484375000000e-02
7.617187500000000000e-02
6.726074218750000000e-02
8.160400390625000000e-02
7.159423828125000000e-02
4.522705078125000000e-02
6.298828125000000000e-02
5.801391601562500000e-02
4.302978515625000000e-02
5.886840820312500000e-02
4.660034179687500000e-02
4.620361328125000000e-02
4.928588867187500000e-02
4.959106445312500000e-02
5.575561523437500000e-02
6.518554687500000000e-02
6.854248046875000000e-02
5.834960937500000000e-02
5.377197265625000000e-02
5.960083007812500000e-02
6.573486328125000000e-02
6.228637695312500000e-02
7.403564453125000000e-02
5.838012695312500000e-02
6.652832031250000000e-02
4.864501953125000000e-02
6.915283203125000000e-02
7.189941406250000000e-02
8.105468750000000000e-02
9.320068359375000000e-02
8.319091796875000000e-02
7.073974609375000000e-02
8.483886718750000000e-02
8.917236328125000000e-02
6.915283203125000000e-02
7.342529296875000000e-02
6.994628906250000000e-02
8.502197265625000000e-02
9.002685546875000000e-02
7.452392578125000000e-02
8.032226562500000000e-02
8.026123046875000000e-02
8.410644531250000000e-02
4.791259765625000000e-02
5.117797851562500000e-02
4.934692382812500000e-02
4.605102539062500000e-02
5.859375000000000000e-02
5.352783203125000000e-02
4.989624023437500000e-02
4.852294921875000000e-02
5.041503906250000000e-02
5.346679687500000000e-02
5.438232421875000000e-02
5.014038085937500000e-02
5.844116210937500000e-02
5.117797851562500000e-02
5.648803710937500000e-02
6.121826171875000000e-02
5.480957031250000000e-02
4.891967773437500000e-02
4.931640625000000000e-02
4.910278320312500000e-02
6.567382812500000000e-02
7.629394531250000000e-02
7.403564453125000000e-02
7.171630859375000000e-02
7.891845703125000000e-02
7.257080078125000000e-02
8.404541015625000000e-02
7.714843750000000000e-02
7.812500000000000000e-02
9.271240234375000000e-02
7.684326171875000000e-02
7.281494140625000000e-02
8.428955078125000000e-02
7.904052734375000000e-02
8.422851562500000000e-02
8.306884765625000000e-02
9.307861328125000000e-02
7.775878906250000000e-02
7.800292968750000000e-02
8.050537109375000000e-02
8.227539062500000000e-02
7.897949218750000000e-02
7.818603515625000000e-02
8.178710937500000000e-02
8.862304687500000000e-02
8.197021484375000000e-02
8.441162109375000000e-02
8.026123046875000000e-02
7.342529296875000000e-02
7.855224609375000000e-02
8.715820312500000000e-02
8.526611328125000000e-02
7.556152343750000000e-02
6.488037109375000000e-02
7.092285156250000000e-02
6.042480468750000000e-02
7.159423828125000000e-02
7.519531250000000000e-02
7.891845703125000000e-02
6.793212890625000000e-02
7.055664062500000000e-02
7.037353515625000000e-02
7.116699218750000000e-02
9.124755859375000000e-02
8.105468750000000000e-02
8.239746093750000000e-02
7.904052734375000000e-02
8.795166015625000000e-02
8.312988281250000000e-02
7.458496093750000000e-02
7.794189453125000000e-02
8.581542968750000000e-02
6.457519531250000000e-02
7.727050781250000000e-02
7.977294921875000000e-02
6.652832031250000000e-02
4.922485351562500000e-02
6.054687500000000000e-02
6.927490234375000000e-02
7.135009765625000000e-02
4.684448242187500000e-02
7.849121093750000000e-02
5.493164062500000000e-02
8.093261718750000000e-02
8.459472656250000000e-02
7.659912109375000000e-02
4.959106445312500000e-02
7.965087890625000000e-02
4.013061523437500000e-02
3.921508789062500000e-02
7.623291015625000000e-02
3.384399414062500000e-02
5.093383789062500000e-02
4.656982421875000000e-02
5.438232421875000000e-02
5.322265625000000000e-02
6.304931640625000000e-02
5.203247070312500000e-02
6.109619140625000000e-02
4.678344726562500000e-02
6.774902343750000000e-02
8.477783203125000000e-02
5.368041992187500000e-02
5.612182617187500000e-02
5.072021484375000000e-02
7.366943359375000000e-02
5.319213867187500000e-02
5.960083007812500000e-02
5.895996093750000000e-02
6.390380859375000000e-02
5.590820312500000000e-02
6.323242187500000000e-02
7.067871093750000000e-02
5.838012695312500000e-02
6.530761718750000000e-02
6.222534179687500000e-02
6.420898437500000000e-02
6.866455078125000000e-02
6.134033203125000000e-02
6.805419921875000000e-02
7.904052734375000000e-02
4.696655273437500000e-02
4.644775390625000000e-02
8.020019531250000000e-02
5.496215820312500000e-02
5.792236328125000000e-02
7.049560546875000000e-02
4.290771484375000000e-02
5.792236328125000000e-02
5.389404296875000000e-02
5.914306640625000000e-02
6.155395507812500000e-02
5.914306640625000000e-02
6.585693359375000000e-02
5.520629882812500000e-02
6.561279296875000000e-02
8.325195312500000000e-02
5.419921875000000000e-02
7.043457031250000000e-02
7.263183593750000000e-02
5.667114257812500000e-02
5.947875976562500000e-02
6.396484375000000000e-02
6.732177734375000000e-02
4.730224609375000000e-02
6.024169921875000000e-02
4.656982421875000000e-02
5.010986328125000000e-02
5.157470703125000000e-02
5.239868164062500000e-02
6.188964843750000000e-02
6.274414062500000000e-02
5.657958984375000000e-02
5.459594726562500000e-02
4.782104492187500000e-02
4.742431640625000000e-02
5.053710937500000000e-02
7.019042968750000000e-02
7.318115234375000000e-02
5.093383789062500000e-02
5.499267578125000000e-02
8.062744140625000000e-02
6.268310546875000000e-02
6.170654296875000000e-02
7.012939453125000000e-02
5.737304687500000000e-02
5.636596679687500000e-02
3.121948242187500000e-02
7.293701171875000000e-02
7.183837890625000000e-02
7.183837890625000000e-02
8.074951171875000000e-02
4.827880859375000000e-02
4.641723632812500000e-02
5.203247070312500000e-02
5.322265625000000000e-02
4.907226562500000000e-02
6.829833984375000000e-02
5.392456054687500000e-02
6.311035156250000000e-02
4.925537109375000000e-02
5.133056640625000000e-02
4.968261718750000000e-02
6.500244140625000000e-02
5.154418945312500000e-02
5.947875976562500000e-02
4.693603515625000000e-02
5.874633789062500000e-02
6.207275390625000000e-02
5.392456054687500000e-02
4.711914062500000000e-02
5.789184570312500000e-02
4.901123046875000000e-02
5.105590820312500000e-02
6.323242187500000000e-02
5.541992187500000000e-02
4.946899414062500000e-02
5.892944335937500000e-02
5.221557617187500000e-02
4.019165039062500000e-02
5.722045898437500000e-02
4.617309570312500000e-02
5.044555664062500000e-02
4.974365234375000000e-02
3.698730468750000000e-02
6.475830078125000000e-02
3.933715820312500000e-02
5.093383789062500000e-02
4.763793945312500000e-02
4.162597656250000000e-02
5.297851562500000000e-02
4.675292968750000000e-02
3.417968750000000000e-02
3.826904296875000000e-02
3.250122070312500000e-02
3.149414062500000000e-02
5.703735351562500000e-02
5.117797851562500000e-02
5.364990234375000000e-02
5.444335937500000000e-02
3.161621093750000000e-02
4.656982421875000000e-02
5.172729492187500000e-02
3.936767578125000000e-02
4.898071289062500000e-02
4.821777343750000000e-02
5.136108398437500000e-02
4.251098632812500000e-02
6.646728515625000000e-02
6.854248046875000000e-02
3.491210937500000000e-02
6.811523437500000000e-02
4.638671875000000000e-02
4.364013671875000000e-02
3.817749023437500000e-02
3.781127929687500000e-02
3.765869140625000000e-02
4.049682617187500000e-02
3.439331054687500000e-02
2.844238281250000000e-02
3.247070312500000000e-02
3.283691406250000000e-02
4.150390625000000000e-02
7.012939453125000000e-02
7.153320312500000000e-02
5.999755859375000000e-02
6.823730468750000000e-02
6.799316406250000000e-02
6.433105468750000000e-02
5.398559570312500000e-02
6.622314453125000000e-02
6.481933593750000000e-02
8.282470703125000000e-02
6.268310546875000000e-02
6.640625000000000000e-02
7.751464843750000000e-02
7.135009765625000000e-02
6.921386718750000000e-02
6.256103515625000000e-02
6.524658203125000000e-02
6.890869140625000000e-02
8.380126953125000000e-02
8.087158203125000000e-02
7.330322265625000000e-02
6.719970703125000000e-02
8.349609375000000000e-02
8.111572265625000000e-02
7.275390625000000000e-02
7.696533203125000000e-02
7.830810546875000000e-02
7.427978515625000000e-02
8.331298828125000000e-02
6.457519531250000000e-02
6.152343750000000000e-02
6.689453125000000000e-02
6.298828125000000000e-02
6.909179687500000000e-02
6.774902343750000000e-02
8.502197265625000000e-02
7.287597656250000000e-02
7.153320312500000000e-02
6.286621093750000000e-02
8.538818359375000000e-02
7.489013671875000000e-02
6.604003906250000000e-02
6.323242187500000000e-02
9.173583984375000000e-02
8.227539062500000000e-02
8.044433593750000000e-02
6.738281250000000000e-02
6.994628906250000000e-02
8.117675781250000000e-02
6.256103515625000000e-02
5.606079101562500000e-02
7.940673828125000000e-02
7.214355468750000000e-02
6.408691406250000000e-02
6.628417968750000000e-02
5.194091796875000000e-02
6.567382812500000000e-02
5.279541015625000000e-02
5.178833007812500000e-02
6.896972656250000000e-02
8.343505859375000000e-02
5.560302734375000000e-02
5.776977539062500000e-02
6.585693359375000000e-02
6.726074218750000000e-02
5.984497070312500000e-02
5.258178710937500000e-02
5.303955078125000000e-02
4.776000976562500000e-02
5.508422851562500000e-02
4.583740234375000000e-02
4.519653320312500000e-02
5.612182617187500000e-02
5.313110351562500000e-02
4.608154296875000000e-02
5.380249023437500000e-02
5.639648437500000000e-02
4.028320312500000000e-02
5.072021484375000000e-02
4.809570312500000000e-02
4.516601562500000000e-02
5.197143554687500000e-02
4.296875000000000000e-02
6.335449218750000000e-02
5.615234375000000000e-02
5.694580078125000000e-02
5.010986328125000000e-02
6.335449218750000000e-02
5.169677734375000000e-02
4.873657226562500000e-02
5.554199218750000000e-02
7.147216796875000000e-02
5.725097656250000000e-02
5.715942382812500000e-02
5.447387695312500000e-02
6.658935546875000000e-02
4.879760742187500000e-02
6.951904296875000000e-02
5.792236328125000000e-02
5.993652343750000000e-02
6.234741210937500000e-02
7.531738281250000000e-02
5.496215820312500000e-02
6.173706054687500000e-02
5.990600585937500000e-02
6.292724609375000000e-02
7.019042968750000000e-02
4.928588867187500000e-02
6.616210937500000000e-02
4.656982421875000000e-02
4.794311523437500000e-02
5.554199218750000000e-02
5.789184570312500000e-02
7.910156250000000000e-02
6.866455078125000000e-02
5.813598632812500000e-02
7.934570312500000000e-02
7.873535156250000000e-02
4.998779296875000000e-02
5.078125000000000000e-02
7.409667968750000000e-02
7.257080078125000000e-02
5.471801757812500000e-02
5.529785156250000000e-02
6.182861328125000000e-02
5.126953125000000000e-02
6.665039062500000000e-02
7.141113281250000000e-02
6.372070312500000000e-02
6.149291992187500000e-02
6.396484375000000000e-02
5.850219726562500000e-02
5.917358398437500000e-02
5.642700195312500000e-02
5.615234375000000000e-02
5.346679687500000000e-02
6.015014648437500000e-02
6.002807617187500000e-02
5.285644531250000000e-02
9.228515625000000000e-02
5.883789062500000000e-02
5.163574218750000000e-02
5.352783203125000000e-02
7.409667968750000000e-02
6.335449218750000000e-02
6.414794921875000000e-02
5.624389648437500000e-02
6.054687500000000000e-02
5.862426757812500000e-02
4.626464843750000000e-02
5.566406250000000000e-02
4.373168945312500000e-02
5.218505859375000000e-02
5.484008789062500000e-02
5.902099609375000000e-02
5.657958984375000000e-02
7.061767578125000000e-02
6.106567382812500000e-02
7.257080078125000000e-02
4.925537109375000000e-02
4.663085937500000000e-02
7.403564453125000000e-02
6.622314453125000000e-02
5.807495117187500000e-02
3.659057617187500000e-02
3.152465820312500000e-02
4.376220703125000000e-02
3.890991210937500000e-02
3.775024414062500000e-02
4.611206054687500000e-02
6.695556640625000000e-02
3.927612304687500000e-02
3.625488281250000000e-02
5.032348632812500000e-02
3.808593750000000000e-02
6.677246093750000000e-02
4.986572265625000000e-02
6.222534179687500000e-02
4.455566406250000000e-02
4.165649414062500000e-02
6.033325195312500000e-02
5.554199218750000000e-02
5.612182617187500000e-02
5.923461914062500000e-02
6.317138671875000000e-02
5.209350585937500000e-02
6.286621093750000000e-02
6.359863281250000000e-02
5.966186523437500000e-02
5.831909179687500000e-02
8.380126953125000000e-02
9.075927734375000000e-02
1.021118164062500000e-01
6.890869140625000000e-02
6.372070312500000000e-02
8.563232421875000000e-02
7.055664062500000000e-02
6.069946289062500000e-02
6.878662109375000000e-02
6.463623046875000000e-02
5.908203125000000000e-02
5.685424804687500000e-02
4.577636718750000000e-02
5.575561523437500000e-02
5.313110351562500000e-02
6.085205078125000000e-02
6.292724609375000000e-02
6.634521484375000000e-02
5.484008789062500000e-02
6.170654296875000000e-02
7.019042968750000000e-02
4.055786132812500000e-02
4.794311523437500000e-02
5.404663085937500000e-02
4.629516601562500000e-02
4.940795898437500000e-02
4.043579101562500000e-02
5.218505859375000000e-02
4.208374023437500000e-02
5.337524414062500000e-02
5.603027343750000000e-02
4.373168945312500000e-02
4.327392578125000000e-02
6.396484375000000000e-02
5.905151367187500000e-02
5.026245117187500000e-02
4.418945312500000000e-02
4.260253906250000000e-02
3.735351562500000000e-02
3.775024414062500000e-02
4.895019531250000000e-02
3.359985351562500000e-02
4.595947265625000000e-02
3.616333007812500000e-02
4.690551757812500000e-02
3.811645507812500000e-02
5.511474609375000000e-02
5.285644531250000000e-02
6.347656250000000000e-02
6.481933593750000000e-02
6.359863281250000000e-02
5.682373046875000000e-02
4.763793945312500000e-02
5.383300781250000000e-02
6.112670898437500000e-02
6.701660156250000000e-02
6.951904296875000000e-02
6.848144531250000000e-02
6.109619140625000000e-02
7.775878906250000000e-02
6.787109375000000000e-02
6.738281250000000000e-02
7.690429687500000000e-02
7.287597656250000000e-02
7.458496093750000000e-02
7.275390625000000000e-02
6.060791015625000000e-02
6.445312500000000000e-02
6.372070312500000000e-02
6.781005859375000000e-02
7.135009765625000000e-02
6.039428710937500000e-02
6.591796875000000000e-02
5.352783203125000000e-02
7.006835937500000000e-02
6.762695312500000000e-02
6.219482421875000000e-02
7.366943359375000000e-02
7.238769531250000000e-02
5.102539062500000000e-02
5.661010742187500000e-02
6.530761718750000000e-02
5.062866210937500000e-02
6.835937500000000000e-02
5.050659179687500000e-02
7.781982421875000000e-02
6.469726562500000000e-02
7.135009765625000000e-02
4.974365234375000000e-02
7.452392578125000000e-02
7.519531250000000000e-02
6.384277343750000000e-02
7.489013671875000000e-02
5.075073242187500000e-02
7.440185546875000000e-02
8.703613281250000000e-02
5.426025390625000000e-02
6.069946289062500000e-02
6.518554687500000000e-02
5.834960937500000000e-02
6.250000000000000000e-02
7.531738281250000000e-02
5.749511718750000000e-02
4.681396484375000000e-02
4.666137695312500000e-02
5.691528320312500000e-02
7.769775390625000000e-02
6.793212890625000000e-02
8.477783203125000000e-02
5.648803710937500000e-02
5.667114257812500000e-02
5.184936523437500000e-02
6.021118164062500000e-02
6.842041015625000000e-02
6.317138671875000000e-02
6.658935546875000000e-02
5.297851562500000000e-02
5.999755859375000000e-02
5.532836914062500000e-02
5.895996093750000000e-02
5.264282226562500000e-02
4.776000976562500000e-02
5.538940429687500000e-02
5.700683593750000000e-02
6.002807617187500000e-02
5.963134765625000000e-02
7.434082031250000000e-02
5.038452148437500000e-02
5.108642578125000000e-02
5.007934570312500000e-02
4.357910156250000000e-02
5.249023437500000000e-02
5.282592773437500000e-02
6.640625000000000000e-02
7.458496093750000000e-02
6.701660156250000000e-02
7.208251953125000000e-02
7.861328125000000000e-02
8.343505859375000000e-02
8.746337890625000000e-02
5.529785156250000000e-02
7.598876953125000000e-02
6.250000000000000000e-02
6.622314453125000000e-02
6.567382812500000000e-02
5.599975585937500000e-02
4.739379882812500000e-02
6.002807617187500000e-02
6.231689453125000000e-02
5.957031250000000000e-02
4.342651367187500000e-02
6.268310546875000000e-02
5.218505859375000000e-02
5.038452148437500000e-02
4.345703125000000000e-02
5.877685546875000000e-02
6.823730468750000000e-02
4.580688476562500000e-02
5.511474609375000000e-02
5.603027343750000000e-02
5.020141601562500000e-02
5.245971679687500000e-02
4.571533203125000000e-02
5.410766601562500000e-02
4.434204101562500000e-02
5.319213867187500000e-02
4.968261718750000000e-02
7.879638671875000000e-02
5.374145507812500000e-02
6.304931640625000000e-02
7.586669921875000000e-02
4.858398437500000000e-02
6.033325195312500000e-02
5.950927734375000000e-02
6.713867187500000000e-02
5.541992187500000000e-02
5.862426757812500000e-02
4.635620117187500000e-02
5.596923828125000000e-02
5.438232421875000000e-02
5.590820312500000000e-02
7.128906250000000000e-02
6.198120117187500000e-02
5.993652343750000000e-02
8.630371093750000000e-02
6.210327148437500000e-02
7.550048828125000000e-02
4.873657226562500000e-02
6.317138671875000000e-02
5.880737304687500000e-02
5.386352539062500000e-02
4.541015625000000000e-02
6.878662109375000000e-02
6.616210937500000000e-02
5.679321289062500000e-02
5.502319335937500000e-02
5.834960937500000000e-02
7.745361328125000000e-02
5.993652343750000000e-02
8.795166015625000000e-02
9.393310546875000000e-02
5.703735351562500000e-02
8.746337890625000000e-02
4.379272460937500000e-02
5.526733398437500000e-02
5.368041992187500000e-02
7.440185546875000000e-02
9.930419921875000000e-02
1.109008789062500000e-01
1.050415039062500000e-01
5.154418945312500000e-02
5.270385742187500000e-02
5.154418945312500000e-02
7.104492187500000000e-02
4.705810546875000000e-02
4.620361328125000000e-02
5.233764648437500000e-02
6.469726562500000000e-02
6.494140625000000000e-02
7.592773437500000000e-02
7.446289062500000000e-02
5.657958984375000000e-02
7.135009765625000000e-02
5.175781250000000000e-02
5.792236328125000000e-02
4.708862304687500000e-02
6.835937500000000000e-02
5.218505859375000000e-02
8.294677734375000000e-02
4.837036132812500000e-02
5.239868164062500000e-02
4.849243164062500000e-02
4.116821289062500000e-02
3.536987304687500000e-02
4.107666015625000000e-02
5.621337890625000000e-02
5.059814453125000000e-02
5.551147460937500000e-02
5.151367187500000000e-02
4.818725585937500000e-02
4.547119140625000000e-02
4.351806640625000000e-02
4.333496093750000000e-02
3.985595703125000000e-02
4.000854492187500000e-02
4.824829101562500000e-02
5.801391601562500000e-02
6.408691406250000000e-02
6.207275390625000000e-02
7.427978515625000000e-02
5.288696289062500000e-02
7.067871093750000000e-02
5.932617187500000000e-02
5.020141601562500000e-02
4.956054687500000000e-02
6.463623046875000000e-02
6.250000000000000000e-02
7.043457031250000000e-02
3.845214843750000000e-02
6.161499023437500000e-02
4.580688476562500000e-02
5.783081054687500000e-02
4.812622070312500000e-02
5.654907226562500000e-02
3.594970703125000000e-02
4.010009765625000000e-02
5.627441406250000000e-02
5.816650390625000000e-02
5.609130859375000000e-02
5.410766601562500000e-02
6.192016601562500000e-02
6.530761718750000000e-02
6.005859375000000000e-02
6.542968750000000000e-02
4.354858398437500000e-02
4.010009765625000000e-02
4.281616210937500000e-02
4.412841796875000000e-02
4.046630859375000000e-02
4.196166992187500000e-02
3.570556640625000000e-02
3.524780273437500000e-02
4.144287109375000000e-02
4.071044921875000000e-02
4.547119140625000000e-02
4.107666015625000000e-02
3.903198242187500000e-02
4.003906250000000000e-02
4.602050781250000000e-02
4.470825195312500000e-02
3.955078125000000000e-02
3.448486328125000000e-02
4.949951171875000000e-02
4.083251953125000000e-02
4.287719726562500000e-02
4.086303710937500000e-02
3.961181640625000000e-02
3.701782226562500000e-02
4.409790039062500000e-02
3.915405273437500000e-02
4.867553710937500000e-02
4.830932617187500000e-02
4.318237304687500000e-02
4.565429687500000000e-02
4.476928710937500000e-02
3.570556640625000000e-02
4.003906250000000000e-02
4.199218750000000000e-02
4.519653320312500000e-02
4.586791992187500000e-02
4.876708984375000000e-02
4.928588867187500000e-02
4.232788085937500000e-02
5.062866210937500000e-02
4.394531250000000000e-02
4.608154296875000000e-02
4.388427734375000000e-02
3.640747070312500000e-02
4.794311523437500000e-02
3.787231445312500000e-02
3.652954101562500000e-02
5.038452148437500000e-02
4.129028320312500000e-02
4.129028320312500000e-02
4.284667968750000000e-02
5.587768554687500000e-02
4.556274414062500000e-02
3.286743164062500000e-02
5.355834960937500000e-02
5.047607421875000000e-02
4.055786132812500000e-02
4.815673828125000000e-02
3.881835937500000000e-02
3.726196289062500000e-02
3.616333007812500000e-02
3.143310546875000000e-02
3.817749023437500000e-02
3.738403320312500000e-02
3.665161132812500000e-02
5.224609375000000000e-02
3.787231445312500000e-02
4.870605468750000000e-02
3.741455078125000000e-02
4.885864257812500000e-02
3.964233398437500000e-02
4.608154296875000000e-02
4.168701171875000000e-02
4.959106445312500000e-02
4.415893554687500000e-02
4.345703125000000000e-02
4.351806640625000000e-02
3.701782226562500000e-02
4.010009765625000000e-02
3.656005859375000000e-02
4.873657226562500000e-02
4.855346679687500000e-02
4.257202148437500000e-02
5.099487304687500000e-02
4.220581054687500000e-02
4.977416992187500000e-02
4.098510742187500000e-02
4.180908203125000000e-02
5.126953125000000000e-02
3.408813476562500000e-02
4.235839843750000000e-02
4.550170898437500000e-02
3.979492187500000000e-02
3.778076171875000000e-02
3.500366210937500000e-02
4.260253906250000000e-02
4.888916015625000000e-02
3.268432617187500000e-02
4.736328125000000000e-02
2.900695800781250000e-02
4.861450195312500000e-02
4.830932617187500000e-02
3.601074218750000000e-02
3.704833984375000000e-02
4.846191406250000000e-02
5.239868164062500000e-02
3.979492187500000000e-02
3.918457031250000000e-02
4.653930664062500000e-02
4.663085937500000000e-02
3.384399414062500000e-02
4.653930664062500000e-02
4.006958007812500000e-02
4.174804687500000000e-02
3.652954101562500000e-02
4.803466796875000000e-02
3.912353515625000000e-02
5.538940429687500000e-02
4.290771484375000000e-02
4.260253906250000000e-02
4.290771484375000000e-02
4.162597656250000000e-02
4.037475585937500000e-02
4.412841796875000000e-02
4.852294921875000000e-02
3.546142578125000000e-02
4.492187500000000000e-02
6.210327148437500000e-02
6.933593750000000000e-02
5.157470703125000000e-02
5.200195312500000000e-02
3.463745117187500000e-02
3.829956054687500000e-02
4.843139648437500000e-02
5.560302734375000000e-02
4.705810546875000000e-02
3.869628906250000000e-02
4.550170898437500000e-02
5.017089843750000000e-02
3.768920898437500000e-02
5.902099609375000000e-02
5.697631835937500000e-02
4.592895507812500000e-02
5.328369140625000000e-02
4.797363281250000000e-02
3.771972656250000000e-02
4.067993164062500000e-02
4.714965820312500000e-02
4.733276367187500000e-02
5.300903320312500000e-02
5.758666992187500000e-02
5.828857421875000000e-02
5.673217773437500000e-02
3.674316406250000000e-02
5.880737304687500000e-02
3.915405273437500000e-02
4.995727539062500000e-02
4.837036132812500000e-02
4.281616210937500000e-02
5.267333984375000000e-02
3.698730468750000000e-02
4.794311523437500000e-02
4.174804687500000000e-02
3.747558593750000000e-02
3.756713867187500000e-02
3.646850585937500000e-02
4.696655273437500000e-02
2.827453613281250000e-02
3.338623046875000000e-02
3.576660156250000000e-02
4.861450195312500000e-02
4.721069335937500000e-02
5.197143554687500000e-02
5.383300781250000000e-02
4.797363281250000000e-02
4.522705078125000000e-02
5.181884765625000000e-02
4.290771484375000000e-02
4.397583007812500000e-02
4.925537109375000000e-02
4.650878906250000000e-02
4.324340820312500000e-02
5.450439453125000000e-02
3.909301757812500000e-02
3.659057617187500000e-02
3.102111816406250000e-02
5.166625976562500000e-02
3.131103515625000000e-02
4.962158203125000000e-02
5.441284179687500000e-02
5.557250976562500000e-02
4.104614257812500000e-02
3.114318847656250000e-02
4.223632812500000000e-02
5.581665039062500000e-02
4.187011718750000000e-02
6.173706054687500000e-02
5.157470703125000000e-02
5.718994140625000000e-02
5.642700195312500000e-02
5.819702148437500000e-02
5.813598632812500000e-02
5.438232421875000000e-02
4.141235351562500000e-02
5.636596679687500000e-02
5.517578125000000000e-02
6.085205078125000000e-02
3.762817382812500000e-02
4.083251953125000000e-02
5.654907226562500000e-02
5.963134765625000000e-02
4.934692382812500000e-02
5.889892578125000000e-02
5.197143554687500000e-02
4.736328125000000000e-02
4.632568359375000000e-02
5.764770507812500000e-02
4.547119140625000000e-02
4.598999023437500000e-02
4.824829101562500000e-02
5.978393554687500000e-02
5.307006835937500000e-02
4.696655273437500000e-02
5.407714843750000000e-02
4.013061523437500000e-02
5.065917968750000000e-02
4.013061523437500000e-02
4.318237304687500000e-02
5.462646484375000000e-02
5.053710937500000000e-02
5.007934570312500000e-02
5.792236328125000000e-02
4.376220703125000000e-02
4.531860351562500000e-02
5.001831054687500000e-02
4.907226562500000000e-02
4.055786132812500000e-02
4.376220703125000000e-02
4.083251953125000000e-02
4.000854492187500000e-02
4.147338867187500000e-02
4.043579101562500000e-02
4.244995117187500000e-02
6.317138671875000000e-02
3.875732421875000000e-02
4.342651367187500000e-02
3.973388671875000000e-02
5.007934570312500000e-02
4.150390625000000000e-02
4.718017578125000000e-02
3.729248046875000000e-02
4.437255859375000000e-02
4.464721679687500000e-02
4.415893554687500000e-02
4.559326171875000000e-02
5.935668945312500000e-02
5.230712890625000000e-02
4.357910156250000000e-02
4.473876953125000000e-02
5.215454101562500000e-02
4.241943359375000000e-02
3.744506835937500000e-02
4.061889648437500000e-02
4.556274414062500000e-02
3.613281250000000000e-02
3.503417968750000000e-02
3.298950195312500000e-02
3.906250000000000000e-02
4.953002929687500000e-02
5.770874023437500000e-02
5.468750000000000000e-02
4.443359375000000000e-02
5.465698242187500000e-02
4.290771484375000000e-02
3.497314453125000000e-02
4.293823242187500000e-02
4.010009765625000000e-02
3.787231445312500000e-02
4.156494140625000000e-02
4.602050781250000000e-02
5.062866210937500000e-02
4.364013671875000000e-02
4.187011718750000000e-02
4.568481445312500000e-02
4.739379882812500000e-02
4.989624023437500000e-02
4.336547851562500000e-02
5.136108398437500000e-02
4.855346679687500000e-02
4.721069335937500000e-02
4.824829101562500000e-02
4.687500000000000000e-02
5.065917968750000000e-02
5.105590820312500000e-02
3.543090820312500000e-02
4.736328125000000000e-02
4.861450195312500000e-02
6.738281250000000000e-02
6.262207031250000000e-02
6.329345703125000000e-02
7.702636718750000000e-02


==> data/de5/pe_per_sample_clean.csv <==
9.704589843750000000e-03
1.088714599609375000e-02
1.062011718750000000e-02
1.179504394531250000e-02
1.380157470703125000e-02
1.579284667968750000e-02
1.614379882812500000e-02
1.405334472656250000e-02
1.425933837890625000e-02
1.425933837890625000e-02
1.615905761718750000e-02
1.686096191406250000e-02
1.919555664062500000e-02
2.070617675781250000e-02
2.120971679687500000e-02
2.177429199218750000e-02
2.279663085937500000e-02
2.355957031250000000e-02
2.372741699218750000e-02
2.426147460937500000e-02
5.575561523437500000e-02
5.456542968750000000e-02
5.545043945312500000e-02
6.866455078125000000e-02
7.434082031250000000e-02
6.634521484375000000e-02
6.689453125000000000e-02
5.780029296875000000e-02
5.364990234375000000e-02
5.072021484375000000e-02
4.870605468750000000e-02
4.522705078125000000e-02
4.400634765625000000e-02
3.921508789062500000e-02
3.753662109375000000e-02
3.967285156250000000e-02
4.464721679687500000e-02
4.238891601562500000e-02
4.440307617187500000e-02
4.016113281250000000e-02
4.464721679687500000e-02
4.006958007812500000e-02
3.625488281250000000e-02
3.549194335937500000e-02
3.173828125000000000e-02
2.987670898437500000e-02
3.114318847656250000e-02
3.033447265625000000e-02
2.806091308593750000e-02
2.603149414062500000e-02
2.799987792968750000e-02
2.590942382812500000e-02
2.590942382812500000e-02
2.593994140625000000e-02
2.685546875000000000e-02
2.670288085937500000e-02
2.624511718750000000e-02
2.342224121093750000e-02
2.427673339843750000e-02
2.207946777343750000e-02
2.166748046875000000e-02
2.154541015625000000e-02
2.360534667968750000e-02
2.346801757812500000e-02
2.363586425781250000e-02
2.416992187500000000e-02
2.412414550781250000e-02
2.334594726562500000e-02
2.389526367187500000e-02
2.345275878906250000e-02
2.282714843750000000e-02
2.218627929687500000e-02
2.354431152343750000e-02
2.339172363281250000e-02
2.532958984375000000e-02
2.490234375000000000e-02
2.485656738281250000e-02
2.568054199218750000e-02
2.407836914062500000e-02
2.708435058593750000e-02
2.543640136718750000e-02
2.496337890625000000e-02
2.626037597656250000e-02
2.786254882812500000e-02
3.402709960937500000e-02
3.430175781250000000e-02
3.308105468750000000e-02
3.518676757812500000e-02
3.741455078125000000e-02
3.298950195312500000e-02
3.442382812500000000e-02
2.978515625000000000e-02
3.050231933593750000e-02
3.924560546875000000e-02
3.466796875000000000e-02
3.726196289062500000e-02
3.387451171875000000e-02
3.414916992187500000e-02
4.034423828125000000e-02
3.396606445312500000e-02
3.356933593750000000e-02
3.381347656250000000e-02
3.530883789062500000e-02
3.472900390625000000e-02
3.643798828125000000e-02
3.756713867187500000e-02
3.881835937500000000e-02
4.486083984375000000e-02
4.379272460937500000e-02
4.354858398437500000e-02
4.238891601562500000e-02
4.104614257812500000e-02
4.370117187500000000e-02
4.312133789062500000e-02
3.854370117187500000e-02
3.604125976562500000e-02
3.140258789062500000e-02
3.047180175781250000e-02
2.732849121093750000e-02
2.616882324218750000e-02
2.299499511718750000e-02
1.889038085937500000e-02
1.837158203125000000e-02
1.972961425781250000e-02
1.850891113281250000e-02
2.090454101562500000e-02
2.386474609375000000e-02
2.532958984375000000e-02
2.725219726562500000e-02
2.978515625000000000e-02
2.995300292968750000e-02
2.668762207031250000e-02
2.426147460937500000e-02
2.308654785156250000e-02
1.963806152343750000e-02
1.736450195312500000e-02
1.272583007812500000e-02
1.268005371093750000e-02
2.247619628906250000e-02
2.416992187500000000e-02
2.734375000000000000e-02
2.903747558593750000e-02
2.830505371093750000e-02
3.030395507812500000e-02
3.601074218750000000e-02
4.144287109375000000e-02
4.275512695312500000e-02
3.329467773437500000e-02
3.567504882812500000e-02
3.555297851562500000e-02
3.524780273437500000e-02
3.723144531250000000e-02
3.439331054687500000e-02
3.631591796875000000e-02
3.311157226562500000e-02
3.970336914062500000e-02
4.367065429687500000e-02
3.729248046875000000e-02
3.683471679687500000e-02
3.775024414062500000e-02
3.811645507812500000e-02
3.759765625000000000e-02
3.857421875000000000e-02
3.924560546875000000e-02
3.768920898437500000e-02
3.753662109375000000e-02
3.857421875000000000e-02
3.735351562500000000e-02
3.689575195312500000e-02
3.610229492187500000e-02
3.695678710937500000e-02
3.683471679687500000e-02
3.717041015625000000e-02
3.747558593750000000e-02
3.750610351562500000e-02
3.778076171875000000e-02
3.808593750000000000e-02
3.720092773437500000e-02
3.829956054687500000e-02
3.900146484375000000e-02
3.842163085937500000e-02
3.878784179687500000e-02
3.768920898437500000e-02
3.909301757812500000e-02
3.900146484375000000e-02
4.043579101562500000e-02
4.541015625000000000e-02
4.522705078125000000e-02
4.171752929687500000e-02
4.431152343750000000e-02
4.299926757812500000e-02
3.689575195312500000e-02
3.652954101562500000e-02
3.031921386718750000e-02
2.970886230468750000e-02
2.737426757812500000e-02
2.011108398437500000e-02
3.930664062500000000e-02
4.183959960937500000e-02
4.888916015625000000e-02
5.224609375000000000e-02
5.044555664062500000e-02
4.095458984375000000e-02
3.985595703125000000e-02
3.955078125000000000e-02
4.125976562500000000e-02
4.000854492187500000e-02
3.262329101562500000e-02
2.943420410156250000e-02
2.572631835937500000e-02
1.800537109375000000e-02
1.771545410156250000e-02
1.606750488281250000e-02
1.687622070312500000e-02
1.715087890625000000e-02
1.855468750000000000e-02
1.853942871093750000e-02
3.356933593750000000e-02
3.695678710937500000e-02
3.598022460937500000e-02
4.122924804687500000e-02
4.788208007812500000e-02
4.797363281250000000e-02
4.626464843750000000e-02
4.580688476562500000e-02
4.614257812500000000e-02
4.339599609375000000e-02
4.617309570312500000e-02
4.876708984375000000e-02
4.681396484375000000e-02
4.586791992187500000e-02
4.541015625000000000e-02
4.019165039062500000e-02
4.251098632812500000e-02
4.214477539062500000e-02
3.869628906250000000e-02
3.903198242187500000e-02
2.368164062500000000e-02
2.397155761718750000e-02
2.488708496093750000e-02
2.430725097656250000e-02
2.584838867187500000e-02
2.850341796875000000e-02
2.958679199218750000e-02
2.886962890625000000e-02
3.283691406250000000e-02
3.347778320312500000e-02
3.161621093750000000e-02
3.247070312500000000e-02
3.225708007812500000e-02
3.152465820312500000e-02
3.042602539062500000e-02
2.970886230468750000e-02
2.911376953125000000e-02
3.219604492187500000e-02
3.201293945312500000e-02
3.240966796875000000e-02
3.045654296875000000e-02
3.268432617187500000e-02
3.488159179687500000e-02
3.561401367187500000e-02
3.567504882812500000e-02
3.034973144531250000e-02
2.543640136718750000e-02
2.795410156250000000e-02
2.581787109375000000e-02
2.536010742187500000e-02
2.653503417968750000e-02
2.429199218750000000e-02
2.586364746093750000e-02
2.616882324218750000e-02
2.543640136718750000e-02
2.558898925781250000e-02
2.511596679687500000e-02
2.584838867187500000e-02
2.679443359375000000e-02
2.890014648437500000e-02
2.874755859375000000e-02
2.854919433593750000e-02
2.885437011718750000e-02
3.143310546875000000e-02
3.189086914062500000e-02
2.970886230468750000e-02
2.969360351562500000e-02
3.025817871093750000e-02
2.951049804687500000e-02
3.182983398437500000e-02
3.686523437500000000e-02
4.098510742187500000e-02
4.446411132812500000e-02
4.656982421875000000e-02
4.605102539062500000e-02
4.748535156250000000e-02
4.818725585937500000e-02
4.791259765625000000e-02
5.056762695312500000e-02
5.020141601562500000e-02
5.334472656250000000e-02
5.197143554687500000e-02
5.368041992187500000e-02
4.956054687500000000e-02
5.032348632812500000e-02
5.157470703125000000e-02
5.242919921875000000e-02
5.154418945312500000e-02
4.959106445312500000e-02
5.316162109375000000e-02
4.763793945312500000e-02
4.208374023437500000e-02
4.568481445312500000e-02
5.148315429687500000e-02
5.047607421875000000e-02
4.891967773437500000e-02
4.953002929687500000e-02
4.626464843750000000e-02
4.904174804687500000e-02
3.494262695312500000e-02
3.610229492187500000e-02
3.875732421875000000e-02
3.829956054687500000e-02
3.735351562500000000e-02
4.107666015625000000e-02
4.058837890625000000e-02
4.119873046875000000e-02
4.107666015625000000e-02
4.104614257812500000e-02
4.330444335937500000e-02
4.345703125000000000e-02
4.846191406250000000e-02
4.928588867187500000e-02
4.730224609375000000e-02
4.135131835937500000e-02
4.171752929687500000e-02
3.927612304687500000e-02
3.665161132812500000e-02
3.173828125000000000e-02
2.900695800781250000e-02
2.604675292968750000e-02
2.511596679687500000e-02
2.848815917968750000e-02
3.292846679687500000e-02
3.092956542968750000e-02
3.308105468750000000e-02
3.955078125000000000e-02
3.634643554687500000e-02
3.323364257812500000e-02
3.363037109375000000e-02
3.509521484375000000e-02
3.509521484375000000e-02
3.750610351562500000e-02
4.589843750000000000e-02
4.504394531250000000e-02
5.105590820312500000e-02
5.111694335937500000e-02
4.394531250000000000e-02
4.547119140625000000e-02
4.690551757812500000e-02
3.817749023437500000e-02
3.601074218750000000e-02
4.202270507812500000e-02
4.507446289062500000e-02
4.467773437500000000e-02
4.617309570312500000e-02
4.034423828125000000e-02
3.988647460937500000e-02
3.613281250000000000e-02
3.662109375000000000e-02
3.979492187500000000e-02
3.842163085937500000e-02
4.531860351562500000e-02
4.095458984375000000e-02
3.707885742187500000e-02
3.387451171875000000e-02
2.973937988281250000e-02
3.601074218750000000e-02
2.586364746093750000e-02
3.518676757812500000e-02
3.781127929687500000e-02
3.881835937500000000e-02
3.936767578125000000e-02
3.860473632812500000e-02
3.823852539062500000e-02
3.836059570312500000e-02
3.817749023437500000e-02
3.656005859375000000e-02
3.311157226562500000e-02
3.558349609375000000e-02
4.934692382812500000e-02
5.520629882812500000e-02
5.093383789062500000e-02
5.245971679687500000e-02
5.560302734375000000e-02
6.216430664062500000e-02
6.445312500000000000e-02
6.677246093750000000e-02
4.736328125000000000e-02
5.242919921875000000e-02
4.782104492187500000e-02
4.544067382812500000e-02
4.861450195312500000e-02
4.727172851562500000e-02
4.110717773437500000e-02
4.626464843750000000e-02
4.415893554687500000e-02
4.620361328125000000e-02
4.562377929687500000e-02
4.360961914062500000e-02
4.412841796875000000e-02
4.464721679687500000e-02
4.052734375000000000e-02
3.353881835937500000e-02
3.295898437500000000e-02
3.286743164062500000e-02
3.283691406250000000e-02
3.338623046875000000e-02
5.929565429687500000e-02
5.810546875000000000e-02
6.457519531250000000e-02
5.810546875000000000e-02
5.624389648437500000e-02
5.447387695312500000e-02
5.282592773437500000e-02
5.239868164062500000e-02
5.175781250000000000e-02
5.163574218750000000e-02
5.023193359375000000e-02
4.702758789062500000e-02
4.486083984375000000e-02
4.861450195312500000e-02
5.047607421875000000e-02
5.606079101562500000e-02
5.462646484375000000e-02
5.737304687500000000e-02
5.398559570312500000e-02
5.020141601562500000e-02
4.959106445312500000e-02
4.711914062500000000e-02
4.702758789062500000e-02
4.602050781250000000e-02
4.525756835937500000e-02
4.647827148437500000e-02
4.415893554687500000e-02
4.278564453125000000e-02
4.669189453125000000e-02
4.446411132812500000e-02
4.275512695312500000e-02
4.602050781250000000e-02
4.946899414062500000e-02
4.959106445312500000e-02
4.916381835937500000e-02
4.821777343750000000e-02
4.678344726562500000e-02
4.623413085937500000e-02
5.224609375000000000e-02
6.045532226562500000e-02
6.298828125000000000e-02
6.192016601562500000e-02
6.292724609375000000e-02
6.762695312500000000e-02
6.640625000000000000e-02
6.451416015625000000e-02
6.106567382812500000e-02
6.420898437500000000e-02
6.323242187500000000e-02
6.347656250000000000e-02
6.298828125000000000e-02
6.378173828125000000e-02
6.051635742187500000e-02
6.872558593750000000e-02
6.353759765625000000e-02
5.877685546875000000e-02
5.657958984375000000e-02
5.679321289062500000e-02
5.905151367187500000e-02
5.688476562500000000e-02
2.801513671875000000e-02
2.824401855468750000e-02
2.798461914062500000e-02
2.798461914062500000e-02
2.825927734375000000e-02
2.940368652343750000e-02
2.941894531250000000e-02
2.937316894531250000e-02
2.861022949218750000e-02
2.886962890625000000e-02
2.880859375000000000e-02
2.803039550781250000e-02
2.755737304687500000e-02
2.735900878906250000e-02
2.716064453125000000e-02
2.752685546875000000e-02
2.745056152343750000e-02
2.734375000000000000e-02
2.774047851562500000e-02
2.742004394531250000e-02
2.758789062500000000e-02
2.734375000000000000e-02
2.766418457031250000e-02
2.743530273437500000e-02
2.729797363281250000e-02
2.719116210937500000e-02
2.713012695312500000e-02
2.694702148437500000e-02
2.755737304687500000e-02
2.745056152343750000e-02
2.726745605468750000e-02
2.745056152343750000e-02
2.641296386718750000e-02
2.639770507812500000e-02
2.648925781250000000e-02
2.656555175781250000e-02
2.627563476562500000e-02
2.642822265625000000e-02
2.630615234375000000e-02
2.601623535156250000e-02
2.679443359375000000e-02
2.716064453125000000e-02
2.784729003906250000e-02
2.915954589843750000e-02
3.128051757812500000e-02
3.866577148437500000e-02
3.613281250000000000e-02
3.839111328125000000e-02
3.854370117187500000e-02
4.031372070312500000e-02
3.820800781250000000e-02
3.903198242187500000e-02
3.671264648437500000e-02
3.836059570312500000e-02
3.836059570312500000e-02
2.964782714843750000e-02
2.601623535156250000e-02
2.569580078125000000e-02
2.742004394531250000e-02
2.709960937500000000e-02
2.879333496093750000e-02
4.519653320312500000e-02
4.162597656250000000e-02
5.169677734375000000e-02
4.504394531250000000e-02
4.504394531250000000e-02
4.876708984375000000e-02
4.992675781250000000e-02
4.541015625000000000e-02
4.702758789062500000e-02
5.102539062500000000e-02
5.621337890625000000e-02
5.645751953125000000e-02
5.294799804687500000e-02
4.992675781250000000e-02
4.556274414062500000e-02
4.650878906250000000e-02
4.718017578125000000e-02
4.696655273437500000e-02
5.728149414062500000e-02
5.273437500000000000e-02
5.004882812500000000e-02
4.913330078125000000e-02
4.660034179687500000e-02
4.656982421875000000e-02
4.727172851562500000e-02
4.791259765625000000e-02
4.745483398437500000e-02
5.383300781250000000e-02
5.487060546875000000e-02
5.105590820312500000e-02
4.949951171875000000e-02
4.751586914062500000e-02
4.592895507812500000e-02
4.644775390625000000e-02
5.642700195312500000e-02
5.551147460937500000e-02
5.535888671875000000e-02
5.670166015625000000e-02
5.709838867187500000e-02
5.786132812500000000e-02
6.323242187500000000e-02
6.658935546875000000e-02
6.610107421875000000e-02
6.652832031250000000e-02
7.061767578125000000e-02
6.536865234375000000e-02
6.530761718750000000e-02
6.616210937500000000e-02
6.323242187500000000e-02
6.365966796875000000e-02
6.149291992187500000e-02
5.566406250000000000e-02
5.651855468750000000e-02
4.748535156250000000e-02
4.400634765625000000e-02
4.315185546875000000e-02
4.843139648437500000e-02
4.504394531250000000e-02
4.821777343750000000e-02
4.739379882812500000e-02
4.779052734375000000e-02
4.977416992187500000e-02
4.992675781250000000e-02
4.757690429687500000e-02
4.751586914062500000e-02
4.598999023437500000e-02
4.190063476562500000e-02
4.547119140625000000e-02
4.348754882812500000e-02
4.443359375000000000e-02
4.519653320312500000e-02
4.232788085937500000e-02
4.370117187500000000e-02
4.452514648437500000e-02
4.467773437500000000e-02
4.470825195312500000e-02
3.735351562500000000e-02
3.717041015625000000e-02
3.591918945312500000e-02
3.341674804687500000e-02
3.044128417968750000e-02
3.317260742187500000e-02
3.085327148437500000e-02
3.570556640625000000e-02
3.579711914062500000e-02
3.790283203125000000e-02
3.604125976562500000e-02
3.723144531250000000e-02
3.765869140625000000e-02
3.747558593750000000e-02
3.707885742187500000e-02
3.619384765625000000e-02
3.640747070312500000e-02
4.830932617187500000e-02
4.708862304687500000e-02
4.846191406250000000e-02
5.371093750000000000e-02
4.629516601562500000e-02
4.486083984375000000e-02
4.705810546875000000e-02
4.956054687500000000e-02
5.142211914062500000e-02
4.763793945312500000e-02
4.602050781250000000e-02
4.605102539062500000e-02
4.537963867187500000e-02
4.928588867187500000e-02
5.587768554687500000e-02
5.633544921875000000e-02
5.337524414062500000e-02
5.102539062500000000e-02
5.395507812500000000e-02
5.465698242187500000e-02
5.340576171875000000e-02
5.157470703125000000e-02
4.916381835937500000e-02
4.614257812500000000e-02
4.592895507812500000e-02
4.315185546875000000e-02
4.504394531250000000e-02
4.840087890625000000e-02
2.258300781250000000e-02
2.278137207031250000e-02
2.287292480468750000e-02
2.302551269531250000e-02
2.314758300781250000e-02
2.282714843750000000e-02
2.287292480468750000e-02
2.304077148437500000e-02
2.322387695312500000e-02
2.362060546875000000e-02
2.352905273437500000e-02
2.302551269531250000e-02
2.334594726562500000e-02
2.342224121093750000e-02
2.255249023437500000e-02
2.235412597656250000e-02
2.365112304687500000e-02
2.320861816406250000e-02
2.331542968750000000e-02
2.267456054687500000e-02
2.297973632812500000e-02
2.326965332031250000e-02
2.275085449218750000e-02
2.284240722656250000e-02
2.296447753906250000e-02
2.305603027343750000e-02
2.322387695312500000e-02
2.345275878906250000e-02
2.359008789062500000e-02
2.337646484375000000e-02
2.421569824218750000e-02
2.348327636718750000e-02
2.416992187500000000e-02
2.337646484375000000e-02
2.328491210937500000e-02
2.372741699218750000e-02
2.343750000000000000e-02
2.349853515625000000e-02
2.362060546875000000e-02
2.371215820312500000e-02
2.310180664062500000e-02
2.725219726562500000e-02
3.308105468750000000e-02
2.708435058593750000e-02
3.201293945312500000e-02
2.836608886718750000e-02
2.641296386718750000e-02
2.735900878906250000e-02
2.607727050781250000e-02
2.758789062500000000e-02
2.478027343750000000e-02
2.467346191406250000e-02
2.546691894531250000e-02
2.571105957031250000e-02
2.442932128906250000e-02
2.450561523437500000e-02
2.401733398437500000e-02
2.423095703125000000e-02
2.398681640625000000e-02
2.410888671875000000e-02
2.297973632812500000e-02
2.412414550781250000e-02
2.340698242187500000e-02
2.328491210937500000e-02
2.233886718750000000e-02
2.305603027343750000e-02
2.316284179687500000e-02
2.285766601562500000e-02
2.333068847656250000e-02
2.279663085937500000e-02
2.290344238281250000e-02
2.301025390625000000e-02
2.314758300781250000e-02
2.285766601562500000e-02
2.197265625000000000e-02
2.340698242187500000e-02
2.272033691406250000e-02
2.256774902343750000e-02
2.281188964843750000e-02
2.276611328125000000e-02
2.267456054687500000e-02
2.305603027343750000e-02
2.255249023437500000e-02
2.282714843750000000e-02
2.304077148437500000e-02
2.572631835937500000e-02
2.703857421875000000e-02
3.524780273437500000e-02
2.688598632812500000e-02
2.902221679687500000e-02
2.934265136718750000e-02
3.036499023437500000e-02
3.161621093750000000e-02
3.228759765625000000e-02
3.640747070312500000e-02
3.350830078125000000e-02
2.893066406250000000e-02
2.810668945312500000e-02
2.897644042968750000e-02
2.662658691406250000e-02
3.314208984375000000e-02
3.161621093750000000e-02
3.164672851562500000e-02
2.883911132812500000e-02
2.856445312500000000e-02
2.854919433593750000e-02
2.754211425781250000e-02
2.876281738281250000e-02
2.798461914062500000e-02
2.789306640625000000e-02
2.877807617187500000e-02
2.906799316406250000e-02
2.932739257812500000e-02
2.928161621093750000e-02
2.838134765625000000e-02
2.980041503906250000e-02
2.896118164062500000e-02
2.993774414062500000e-02
2.857971191406250000e-02
2.926635742187500000e-02
2.917480468750000000e-02
2.972412109375000000e-02
3.010559082031250000e-02
3.253173828125000000e-02
3.247070312500000000e-02
3.125000000000000000e-02
2.992248535156250000e-02
2.958679199218750000e-02
3.091430664062500000e-02
3.131103515625000000e-02
3.100585937500000000e-02
2.947998046875000000e-02
3.019714355468750000e-02
3.010559082031250000e-02
3.054809570312500000e-02
2.917480468750000000e-02
3.007507324218750000e-02
2.922058105468750000e-02
3.137207031250000000e-02
3.060913085937500000e-02
3.004455566406250000e-02
3.054809570312500000e-02
3.485107421875000000e-02
3.479003906250000000e-02
3.482055664062500000e-02
3.494262695312500000e-02
3.350830078125000000e-02
3.686523437500000000e-02
3.707885742187500000e-02
3.729248046875000000e-02
3.680419921875000000e-02
3.857421875000000000e-02
4.199218750000000000e-02
4.486083984375000000e-02
4.275512695312500000e-02
4.129028320312500000e-02
3.729248046875000000e-02
3.103637695312500000e-02
2.944946289062500000e-02
2.801513671875000000e-02
2.908325195312500000e-02
2.873229980468750000e-02
3.128051757812500000e-02
3.649902343750000000e-02
3.933715820312500000e-02
4.550170898437500000e-02
5.245971679687500000e-02
5.639648437500000000e-02
5.764770507812500000e-02
5.343627929687500000e-02
5.474853515625000000e-02
5.691528320312500000e-02
5.404663085937500000e-02
6.176757812500000000e-02
6.042480468750000000e-02
6.008911132812500000e-02
5.682373046875000000e-02
5.535888671875000000e-02
5.615234375000000000e-02
5.258178710937500000e-02
5.709838867187500000e-02
5.902099609375000000e-02
6.143188476562500000e-02
5.905151367187500000e-02
5.944824218750000000e-02
5.920410156250000000e-02
5.892944335937500000e-02
5.877685546875000000e-02
5.703735351562500000e-02
5.981445312500000000e-02
5.895996093750000000e-02
5.923461914062500000e-02
5.868530273437500000e-02
5.697631835937500000e-02
5.514526367187500000e-02
5.529785156250000000e-02
5.651855468750000000e-02
5.572509765625000000e-02
5.581665039062500000e-02
5.514526367187500000e-02
5.368041992187500000e-02
5.447387695312500000e-02
5.523681640625000000e-02
4.296875000000000000e-02
4.449462890625000000e-02
4.437255859375000000e-02
4.763793945312500000e-02
5.139160156250000000e-02
5.047607421875000000e-02
4.498291015625000000e-02
4.342651367187500000e-02
4.150390625000000000e-02
4.330444335937500000e-02
4.547119140625000000e-02
4.650878906250000000e-02
4.812622070312500000e-02
4.641723632812500000e-02
4.074096679687500000e-02
3.717041015625000000e-02
4.101562500000000000e-02
3.588867187500000000e-02
3.796386718750000000e-02
3.591918945312500000e-02
4.583740234375000000e-02
3.927612304687500000e-02
3.741455078125000000e-02
4.165649414062500000e-02
3.973388671875000000e-02
4.202270507812500000e-02
4.238891601562500000e-02
4.113769531250000000e-02
4.269409179687500000e-02
4.183959960937500000e-02
4.116821289062500000e-02
4.159545898437500000e-02
4.602050781250000000e-02
4.425048828125000000e-02
4.306030273437500000e-02
4.437255859375000000e-02
4.129028320312500000e-02
3.668212890625000000e-02
3.466796875000000000e-02
3.668212890625000000e-02
3.808593750000000000e-02
3.863525390625000000e-02
3.768920898437500000e-02
3.698730468750000000e-02
4.016113281250000000e-02
3.979492187500000000e-02
4.452514648437500000e-02
4.888916015625000000e-02
4.525756835937500000e-02
3.912353515625000000e-02
3.747558593750000000e-02
3.933715820312500000e-02
3.460693359375000000e-02
2.888488769531250000e-02
2.947998046875000000e-02
2.957153320312500000e-02
2.886962890625000000e-02
2.868652343750000000e-02
2.830505371093750000e-02
2.784729003906250000e-02
2.893066406250000000e-02
3.335571289062500000e-02
4.016113281250000000e-02
4.364013671875000000e-02
4.779052734375000000e-02
4.663085937500000000e-02
5.108642578125000000e-02
5.456542968750000000e-02
5.685424804687500000e-02
6.414794921875000000e-02
6.072998046875000000e-02
7.116699218750000000e-02
6.365966796875000000e-02
6.677246093750000000e-02
6.756591796875000000e-02
6.945800781250000000e-02
6.323242187500000000e-02
6.317138671875000000e-02
6.231689453125000000e-02
6.494140625000000000e-02
6.353759765625000000e-02
6.561279296875000000e-02
6.341552734375000000e-02
5.957031250000000000e-02
6.384277343750000000e-02
7.098388671875000000e-02
7.647705078125000000e-02
6.878662109375000000e-02
6.878662109375000000e-02
6.506347656250000000e-02
6.781005859375000000e-02
6.927490234375000000e-02
6.933593750000000000e-02
6.817626953125000000e-02
6.628417968750000000e-02
7.019042968750000000e-02
6.951904296875000000e-02
7.177734375000000000e-02
6.964111328125000000e-02
7.116699218750000000e-02
6.872558593750000000e-02
6.805419921875000000e-02
6.842041015625000000e-02
6.793212890625000000e-02
6.884765625000000000e-02
6.805419921875000000e-02
6.719970703125000000e-02
7.037353515625000000e-02
6.787109375000000000e-02
6.750488281250000000e-02
6.817626953125000000e-02
6.860351562500000000e-02
6.634521484375000000e-02
6.494140625000000000e-02
6.347656250000000000e-02
6.805419921875000000e-02
7.806396484375000000e-02
7.977294921875000000e-02
8.917236328125000000e-02
9.600830078125000000e-02
1.003417968750000000e-01
7.000732421875000000e-02
6.884765625000000000e-02
6.622314453125000000e-02
5.841064453125000000e-02
6.359863281250000000e-02
6.335449218750000000e-02
6.219482421875000000e-02
6.286621093750000000e-02
5.364990234375000000e-02
5.715942382812500000e-02
6.512451171875000000e-02
5.783081054687500000e-02
5.679321289062500000e-02
5.792236328125000000e-02
6.341552734375000000e-02
6.372070312500000000e-02
6.176757812500000000e-02
6.118774414062500000e-02
6.015014648437500000e-02
6.155395507812500000e-02
5.123901367187500000e-02
4.928588867187500000e-02
4.885864257812500000e-02
4.708862304687500000e-02
4.791259765625000000e-02
4.989624023437500000e-02
5.230712890625000000e-02
4.983520507812500000e-02
4.855346679687500000e-02
5.453491210937500000e-02
4.873657226562500000e-02
4.769897460937500000e-02
4.412841796875000000e-02
4.324340820312500000e-02
4.299926757812500000e-02
4.550170898437500000e-02
4.583740234375000000e-02
4.617309570312500000e-02
4.461669921875000000e-02
4.293823242187500000e-02
3.579711914062500000e-02
3.646850585937500000e-02
3.741455078125000000e-02
3.826904296875000000e-02
3.866577148437500000e-02
3.857421875000000000e-02
3.915405273437500000e-02
3.744506835937500000e-02
3.628540039062500000e-02
3.674316406250000000e-02
3.860473632812500000e-02
4.104614257812500000e-02
3.912353515625000000e-02
4.077148437500000000e-02
3.735351562500000000e-02
3.598022460937500000e-02
3.234863281250000000e-02
3.158569335937500000e-02
4.168701171875000000e-02
4.513549804687500000e-02
4.913330078125000000e-02
4.919433593750000000e-02
4.595947265625000000e-02
4.870605468750000000e-02
5.493164062500000000e-02
5.975341796875000000e-02
6.280517578125000000e-02
6.192016601562500000e-02
6.155395507812500000e-02
6.561279296875000000e-02
6.787109375000000000e-02
6.567382812500000000e-02
6.286621093750000000e-02
6.524658203125000000e-02
6.524658203125000000e-02
6.408691406250000000e-02
6.335449218750000000e-02
6.143188476562500000e-02
5.960083007812500000e-02
6.167602539062500000e-02
6.427001953125000000e-02
5.938720703125000000e-02
5.529785156250000000e-02
5.099487304687500000e-02
4.598999023437500000e-02
4.391479492187500000e-02
4.174804687500000000e-02
4.565429687500000000e-02
4.440307617187500000e-02
4.632568359375000000e-02
4.595947265625000000e-02
4.629516601562500000e-02
4.986572265625000000e-02
4.299926757812500000e-02
4.406738281250000000e-02
4.586791992187500000e-02
4.650878906250000000e-02
4.595947265625000000e-02
4.434204101562500000e-02
4.565429687500000000e-02
4.669189453125000000e-02
4.321289062500000000e-02
4.574584960937500000e-02
4.666137695312500000e-02
4.238891601562500000e-02
3.860473632812500000e-02
3.604125976562500000e-02
3.732299804687500000e-02
3.280639648437500000e-02
2.926635742187500000e-02
2.786254882812500000e-02
2.690124511718750000e-02
2.505493164062500000e-02
2.661132812500000000e-02
2.622985839843750000e-02
2.714538574218750000e-02
2.914428710937500000e-02
3.591918945312500000e-02
3.680419921875000000e-02
3.662109375000000000e-02
4.788208007812500000e-02
4.953002929687500000e-02
5.194091796875000000e-02
5.303955078125000000e-02
4.800415039062500000e-02
4.312133789062500000e-02
3.469848632812500000e-02
3.451538085937500000e-02
3.179931640625000000e-02
3.363037109375000000e-02
3.283691406250000000e-02
3.106689453125000000e-02
2.838134765625000000e-02
2.635192871093750000e-02
2.560424804687500000e-02
2.336120605468750000e-02
2.241516113281250000e-02
2.439880371093750000e-02
2.610778808593750000e-02
3.826904296875000000e-02
3.933715820312500000e-02
4.116821289062500000e-02
3.564453125000000000e-02
3.561401367187500000e-02
3.265380859375000000e-02
3.369140625000000000e-02
3.649902343750000000e-02
3.939819335937500000e-02
3.994750976562500000e-02
3.875732421875000000e-02
3.973388671875000000e-02
4.937744140625000000e-02
4.852294921875000000e-02
4.702758789062500000e-02
4.779052734375000000e-02
4.559326171875000000e-02
4.241943359375000000e-02
4.000854492187500000e-02
4.025268554687500000e-02
3.457641601562500000e-02
4.190063476562500000e-02
5.459594726562500000e-02
6.167602539062500000e-02
6.066894531250000000e-02
5.395507812500000000e-02
5.377197265625000000e-02
4.541015625000000000e-02
4.458618164062500000e-02
4.406738281250000000e-02
4.415893554687500000e-02
4.183959960937500000e-02
4.656982421875000000e-02
4.904174804687500000e-02
5.636596679687500000e-02
5.419921875000000000e-02
5.017089843750000000e-02
4.385375976562500000e-02
4.772949218750000000e-02
4.409790039062500000e-02
4.309082031250000000e-02
4.458618164062500000e-02
2.952575683593750000e-02
3.021240234375000000e-02
3.463745117187500000e-02
4.220581054687500000e-02
4.428100585937500000e-02
4.498291015625000000e-02
3.479003906250000000e-02
3.347778320312500000e-02
3.970336914062500000e-02
3.521728515625000000e-02
3.677368164062500000e-02
3.366088867187500000e-02
4.418945312500000000e-02
3.234863281250000000e-02
3.396606445312500000e-02
3.106689453125000000e-02
3.811645507812500000e-02
4.150390625000000000e-02
4.248046875000000000e-02
3.738403320312500000e-02
4.785156250000000000e-02
4.815673828125000000e-02
4.229736328125000000e-02
4.821777343750000000e-02
4.962158203125000000e-02
4.730224609375000000e-02
4.501342773437500000e-02
4.354858398437500000e-02
4.455566406250000000e-02
4.125976562500000000e-02
3.982543945312500000e-02
3.588867187500000000e-02
3.421020507812500000e-02
3.860473632812500000e-02
3.796386718750000000e-02
4.602050781250000000e-02
4.260253906250000000e-02
3.826904296875000000e-02
3.564453125000000000e-02
3.622436523437500000e-02
3.717041015625000000e-02
4.034423828125000000e-02
4.122924804687500000e-02
4.058837890625000000e-02
4.058837890625000000e-02
3.741455078125000000e-02
4.687500000000000000e-02
4.455566406250000000e-02
3.820800781250000000e-02
4.193115234375000000e-02
4.254150390625000000e-02
4.504394531250000000e-02
4.714965820312500000e-02
4.489135742187500000e-02
4.376220703125000000e-02
4.241943359375000000e-02
4.116821289062500000e-02
3.836059570312500000e-02
3.988647460937500000e-02
4.141235351562500000e-02
4.067993164062500000e-02
4.061889648437500000e-02
4.119873046875000000e-02
4.077148437500000000e-02
4.113769531250000000e-02
4.092407226562500000e-02
4.122924804687500000e-02
3.970336914062500000e-02
4.064941406250000000e-02
3.952026367187500000e-02
3.955078125000000000e-02
3.988647460937500000e-02
3.970336914062500000e-02
3.915405273437500000e-02
3.958129882812500000e-02
3.851318359375000000e-02
3.845214843750000000e-02
3.860473632812500000e-02
3.833007812500000000e-02
3.781127929687500000e-02
3.579711914062500000e-02
3.616333007812500000e-02
3.665161132812500000e-02
3.552246093750000000e-02
3.594970703125000000e-02
4.257202148437500000e-02
4.177856445312500000e-02
3.878784179687500000e-02
3.955078125000000000e-02
4.049682617187500000e-02
4.257202148437500000e-02
4.330444335937500000e-02
4.602050781250000000e-02
5.514526367187500000e-02
4.583740234375000000e-02
3.942871093750000000e-02
3.616333007812500000e-02
3.491210937500000000e-02
3.524780273437500000e-02
3.302001953125000000e-02
3.656005859375000000e-02
3.659057617187500000e-02
3.854370117187500000e-02
4.235839843750000000e-02
4.470825195312500000e-02
4.614257812500000000e-02
4.690551757812500000e-02
4.818725585937500000e-02
4.959106445312500000e-02
4.998779296875000000e-02
5.175781250000000000e-02
4.940795898437500000e-02
5.020141601562500000e-02
5.798339843750000000e-02
6.372070312500000000e-02
6.738281250000000000e-02
6.341552734375000000e-02
5.175781250000000000e-02
5.279541015625000000e-02
5.032348632812500000e-02
4.992675781250000000e-02
5.133056640625000000e-02
5.187988281250000000e-02
3.634643554687500000e-02
6.591796875000000000e-02
7.659912109375000000e-02
7.043457031250000000e-02
7.238769531250000000e-02
7.537841796875000000e-02
8.135986328125000000e-02
8.947753906250000000e-02
9.063720703125000000e-02
1.058349609375000000e-01
1.108398437500000000e-01
1.159667968750000000e-01
1.094970703125000000e-01
9.423828125000000000e-02
9.216308593750000000e-02
8.959960937500000000e-02
8.886718750000000000e-02
8.758544921875000000e-02
3.784179687500000000e-02
3.921508789062500000e-02
3.976440429687500000e-02
4.153442382812500000e-02
4.379272460937500000e-02
4.461669921875000000e-02
4.983520507812500000e-02
4.925537109375000000e-02
5.258178710937500000e-02
5.535888671875000000e-02
6.076049804687500000e-02
6.262207031250000000e-02
6.250000000000000000e-02
5.642700195312500000e-02
5.831909179687500000e-02
5.984497070312500000e-02
5.273437500000000000e-02
5.227661132812500000e-02
5.197143554687500000e-02
5.212402343750000000e-02
4.852294921875000000e-02
4.907226562500000000e-02
4.415893554687500000e-02
4.302978515625000000e-02
4.681396484375000000e-02
5.065917968750000000e-02
5.313110351562500000e-02
5.331420898437500000e-02
5.239868164062500000e-02
5.917358398437500000e-02
5.822753906250000000e-02
6.494140625000000000e-02
6.274414062500000000e-02
5.566406250000000000e-02
5.010986328125000000e-02
4.479980468750000000e-02
4.736328125000000000e-02
4.467773437500000000e-02
4.425048828125000000e-02
4.815673828125000000e-02
5.142211914062500000e-02
5.004882812500000000e-02
5.130004882812500000e-02
5.072021484375000000e-02
4.852294921875000000e-02
5.044555664062500000e-02
4.684448242187500000e-02
5.236816406250000000e-02
5.319213867187500000e-02
4.858398437500000000e-02
4.602050781250000000e-02
4.766845703125000000e-02
5.825805664062500000e-02
5.722045898437500000e-02
5.609130859375000000e-02
5.200195312500000000e-02
5.349731445312500000e-02
5.505371093750000000e-02
6.506347656250000000e-02
6.317138671875000000e-02
6.170654296875000000e-02
7.751464843750000000e-02
8.538818359375000000e-02
8.294677734375000000e-02
9.252929687500000000e-02
1.093139648437500000e-01
1.050415039062500000e-01
1.151123046875000000e-01
1.127929687500000000e-01
9.399414062500000000e-02
1.000976562500000000e-01
9.820556640625000000e-02
1.018066406250000000e-01
8.532714843750000000e-02
7.568359375000000000e-02
6.811523437500000000e-02
6.805419921875000000e-02
7.073974609375000000e-02
7.202148437500000000e-02
7.287597656250000000e-02
7.232666015625000000e-02
7.269287109375000000e-02
7.238769531250000000e-02
7.312011718750000000e-02
7.409667968750000000e-02
7.275390625000000000e-02
7.659912109375000000e-02
7.757568359375000000e-02
8.038330078125000000e-02
8.068847656250000000e-02
7.397460937500000000e-02
6.750488281250000000e-02
6.903076171875000000e-02
7.525634765625000000e-02
8.215332031250000000e-02
9.240722656250000000e-02
9.155273437500000000e-02
9.631347656250000000e-02
8.776855468750000000e-02
8.770751953125000000e-02
8.563232421875000000e-02
7.189941406250000000e-02
7.360839843750000000e-02
7.867431640625000000e-02
6.866455078125000000e-02
6.427001953125000000e-02
6.152343750000000000e-02
5.944824218750000000e-02
5.270385742187500000e-02
4.309082031250000000e-02
3.894042968750000000e-02
3.573608398437500000e-02
4.132080078125000000e-02
4.177856445312500000e-02
3.875732421875000000e-02
3.924560546875000000e-02
3.988647460937500000e-02
4.208374023437500000e-02
4.299926757812500000e-02
4.284667968750000000e-02
3.921508789062500000e-02
3.677368164062500000e-02
3.665161132812500000e-02
3.134155273437500000e-02
2.638244628906250000e-02
2.426147460937500000e-02
3.045654296875000000e-02
3.247070312500000000e-02
3.216552734375000000e-02
3.454589843750000000e-02
3.430175781250000000e-02
3.372192382812500000e-02
3.894042968750000000e-02
4.052734375000000000e-02
4.150390625000000000e-02
4.183959960937500000e-02
4.205322265625000000e-02
3.894042968750000000e-02
3.652954101562500000e-02
3.475952148437500000e-02
3.750610351562500000e-02
3.533935546875000000e-02
3.451538085937500000e-02
3.393554687500000000e-02
3.378295898437500000e-02
3.756713867187500000e-02
3.482055664062500000e-02
3.451538085937500000e-02
2.902221679687500000e-02
2.899169921875000000e-02
2.951049804687500000e-02
3.143310546875000000e-02
3.158569335937500000e-02
3.063964843750000000e-02
3.305053710937500000e-02
3.173828125000000000e-02
3.424072265625000000e-02
4.190063476562500000e-02
4.165649414062500000e-02
4.409790039062500000e-02
4.574584960937500000e-02
1.818847656250000000e-02
1.873779296875000000e-02
1.814270019531250000e-02
1.983642578125000000e-02
2.110290527343750000e-02
2.247619628906250000e-02
1.895141601562500000e-02
1.744079589843750000e-02
1.733398437500000000e-02
1.855468750000000000e-02
1.795959472656250000e-02
1.908874511718750000e-02
1.937866210937500000e-02
2.290344238281250000e-02
2.430725097656250000e-02
2.439880371093750000e-02
2.598571777343750000e-02
2.868652343750000000e-02
2.780151367187500000e-02
3.097534179687500000e-02
2.806091308593750000e-02
2.833557128906250000e-02
2.975463867187500000e-02
3.082275390625000000e-02
3.204345703125000000e-02
3.311157226562500000e-02
3.228759765625000000e-02
3.213500976562500000e-02
2.983093261718750000e-02
2.922058105468750000e-02
2.986145019531250000e-02
2.259826660156250000e-02
2.505493164062500000e-02
2.586364746093750000e-02
2.738952636718750000e-02
2.789306640625000000e-02
2.970886230468750000e-02
3.155517578125000000e-02
3.222656250000000000e-02
3.558349609375000000e-02
3.967285156250000000e-02
3.967285156250000000e-02
4.495239257812500000e-02
4.406738281250000000e-02
4.913330078125000000e-02
4.708862304687500000e-02
5.029296875000000000e-02
5.239868164062500000e-02
5.355834960937500000e-02
5.233764648437500000e-02
6.143188476562500000e-02
5.612182617187500000e-02
5.148315429687500000e-02
5.133056640625000000e-02
4.882812500000000000e-02
4.458618164062500000e-02
4.568481445312500000e-02
4.458618164062500000e-02
4.446411132812500000e-02
4.174804687500000000e-02
4.440307617187500000e-02
3.747558593750000000e-02
3.964233398437500000e-02
3.591918945312500000e-02
3.811645507812500000e-02
3.555297851562500000e-02
3.071594238281250000e-02
3.448486328125000000e-02
3.222656250000000000e-02
3.082275390625000000e-02
3.479003906250000000e-02
3.439331054687500000e-02
3.201293945312500000e-02
3.543090820312500000e-02
3.588867187500000000e-02
3.396606445312500000e-02
3.096008300781250000e-02
4.208374023437500000e-02
3.662109375000000000e-02
3.216552734375000000e-02
2.655029296875000000e-02
6.555175781250000000e-02
6.097412109375000000e-02
5.377197265625000000e-02
5.233764648437500000e-02
4.943847656250000000e-02
4.641723632812500000e-02
4.064941406250000000e-02
4.147338867187500000e-02
4.492187500000000000e-02
4.837036132812500000e-02
4.953002929687500000e-02
5.651855468750000000e-02
5.224609375000000000e-02
5.029296875000000000e-02
5.099487304687500000e-02
5.026245117187500000e-02
5.136108398437500000e-02
5.029296875000000000e-02
5.334472656250000000e-02
5.551147460937500000e-02
6.945800781250000000e-02
6.713867187500000000e-02
6.695556640625000000e-02
7.312011718750000000e-02
7.464599609375000000e-02
5.990600585937500000e-02
6.231689453125000000e-02
7.110595703125000000e-02
7.409667968750000000e-02
7.800292968750000000e-02
7.110595703125000000e-02
7.586669921875000000e-02
8.538818359375000000e-02
8.264160156250000000e-02
8.728027343750000000e-02
7.165527343750000000e-02
6.140136718750000000e-02
6.198120117187500000e-02
7.257080078125000000e-02
8.062744140625000000e-02
7.116699218750000000e-02
6.964111328125000000e-02
6.933593750000000000e-02
7.696533203125000000e-02
7.104492187500000000e-02
7.482910156250000000e-02
8.001708984375000000e-02
7.177734375000000000e-02
6.536865234375000000e-02
6.188964843750000000e-02
5.822753906250000000e-02
5.725097656250000000e-02
5.773925781250000000e-02
5.685424804687500000e-02
5.883789062500000000e-02
6.201171875000000000e-02
6.027221679687500000e-02
6.088256835937500000e-02
6.164550781250000000e-02
6.149291992187500000e-02
5.859375000000000000e-02
5.706787109375000000e-02
6.530761718750000000e-02
6.781005859375000000e-02
6.304931640625000000e-02
6.057739257812500000e-02
6.909179687500000000e-02
7.202148437500000000e-02
7.849121093750000000e-02
8.319091796875000000e-02
8.557128906250000000e-02
8.489990234375000000e-02
9.375000000000000000e-02
9.722900390625000000e-02
9.887695312500000000e-02
9.783935546875000000e-02
9.643554687500000000e-02
9.698486328125000000e-02
9.826660156250000000e-02
9.741210937500000000e-02
9.741210937500000000e-02
9.967041015625000000e-02
9.918212890625000000e-02
9.735107421875000000e-02
9.417724609375000000e-02
9.008789062500000000e-02
9.698486328125000000e-02
9.082031250000000000e-02
9.020996093750000000e-02
8.666992187500000000e-02
8.337402343750000000e-02
8.123779296875000000e-02
7.684326171875000000e-02
8.709716796875000000e-02
1.143188476562500000e-01
8.911132812500000000e-02
9.143066406250000000e-02
9.698486328125000000e-02
9.777832031250000000e-02
1.104736328125000000e-01
9.863281250000000000e-02
1.000366210937500000e-01
9.588623046875000000e-02
8.654785156250000000e-02
7.995605468750000000e-02
7.904052734375000000e-02
7.946777343750000000e-02
8.129882812500000000e-02
7.403564453125000000e-02
6.756591796875000000e-02
6.695556640625000000e-02
6.542968750000000000e-02
6.439208984375000000e-02
6.146240234375000000e-02
5.932617187500000000e-02
5.883789062500000000e-02
5.789184570312500000e-02
5.526733398437500000e-02
8.404541015625000000e-02
8.843994140625000000e-02
9.100341796875000000e-02
8.569335937500000000e-02
8.508300781250000000e-02
9.075927734375000000e-02
9.301757812500000000e-02
8.666992187500000000e-02
8.270263671875000000e-02
7.080078125000000000e-02
7.366943359375000000e-02
7.806396484375000000e-02
8.142089843750000000e-02
8.624267578125000000e-02
8.966064453125000000e-02
8.850097656250000000e-02
8.404541015625000000e-02
8.209228515625000000e-02
7.861328125000000000e-02
6.958007812500000000e-02
5.902099609375000000e-02
5.770874023437500000e-02
5.325317382812500000e-02
5.288696289062500000e-02
5.068969726562500000e-02
5.035400390625000000e-02
4.867553710937500000e-02
4.989624023437500000e-02
5.233764648437500000e-02
5.935668945312500000e-02
6.652832031250000000e-02
6.939697265625000000e-02
6.347656250000000000e-02
6.616210937500000000e-02
6.549072265625000000e-02
6.567382812500000000e-02
6.427001953125000000e-02
6.353759765625000000e-02
6.512451171875000000e-02
6.433105468750000000e-02
6.640625000000000000e-02
6.506347656250000000e-02
6.216430664062500000e-02
6.652832031250000000e-02
6.451416015625000000e-02
7.226562500000000000e-02
6.665039062500000000e-02
7.244873046875000000e-02
6.384277343750000000e-02
6.372070312500000000e-02
6.137084960937500000e-02
5.953979492187500000e-02
5.288696289062500000e-02
5.096435546875000000e-02
4.913330078125000000e-02
4.345703125000000000e-02
4.531860351562500000e-02
4.275512695312500000e-02
4.324340820312500000e-02
4.159545898437500000e-02
4.425048828125000000e-02
4.330444335937500000e-02
4.278564453125000000e-02
4.119873046875000000e-02
4.367065429687500000e-02
4.342651367187500000e-02
4.559326171875000000e-02
4.473876953125000000e-02
4.324340820312500000e-02
4.138183593750000000e-02
4.171752929687500000e-02
4.339599609375000000e-02
4.281616210937500000e-02
4.437255859375000000e-02
4.550170898437500000e-02
4.415893554687500000e-02
4.684448242187500000e-02
4.318237304687500000e-02
4.608154296875000000e-02
4.501342773437500000e-02
5.090332031250000000e-02
5.044555664062500000e-02
5.108642578125000000e-02
5.438232421875000000e-02
5.337524414062500000e-02
5.603027343750000000e-02
5.578613281250000000e-02
5.841064453125000000e-02
6.018066406250000000e-02
5.670166015625000000e-02
5.700683593750000000e-02
6.198120117187500000e-02
6.561279296875000000e-02
6.597900390625000000e-02
6.390380859375000000e-02
6.237792968750000000e-02
6.414794921875000000e-02
6.488037109375000000e-02
7.897949218750000000e-02
7.458496093750000000e-02
6.045532226562500000e-02
6.274414062500000000e-02
6.427001953125000000e-02
6.646728515625000000e-02
7.385253906250000000e-02
8.258056640625000000e-02
8.654785156250000000e-02
8.465576171875000000e-02
8.038330078125000000e-02
8.496093750000000000e-02
8.868408203125000000e-02
9.484863281250000000e-02
9.942626953125000000e-02
9.252929687500000000e-02
8.227539062500000000e-02
5.944824218750000000e-02
5.828857421875000000e-02
5.490112304687500000e-02
5.493164062500000000e-02
5.862426757812500000e-02
6.951904296875000000e-02
6.915283203125000000e-02
6.335449218750000000e-02
6.274414062500000000e-02
7.305908203125000000e-02
8.123779296875000000e-02
9.387207031250000000e-02
9.222412109375000000e-02
9.503173828125000000e-02
9.838867187500000000e-02
9.558105468750000000e-02
9.405517578125000000e-02
9.899902343750000000e-02
1.005859375000000000e-01
1.071777343750000000e-01
9.838867187500000000e-02
9.014892578125000000e-02
9.191894531250000000e-02
8.935546875000000000e-02
1.068725585937500000e-01
1.055297851562500000e-01
9.960937500000000000e-02
9.613037109375000000e-02
8.593750000000000000e-02
8.648681640625000000e-02
9.069824218750000000e-02
9.179687500000000000e-02
1.029663085937500000e-01
1.053466796875000000e-01
9.881591796875000000e-02
1.017456054687500000e-01
1.104125976562500000e-01
1.088256835937500000e-01
1.136474609375000000e-01
1.113891601562500000e-01
1.017456054687500000e-01
1.084594726562500000e-01
1.044921875000000000e-01
1.081542968750000000e-01
1.069946289062500000e-01
7.080078125000000000e-02
7.263183593750000000e-02
7.299804687500000000e-02
7.324218750000000000e-02
7.342529296875000000e-02
7.055664062500000000e-02
6.799316406250000000e-02
7.043457031250000000e-02
7.489013671875000000e-02
7.427978515625000000e-02
8.489990234375000000e-02
9.515380859375000000e-02
1.057739257812500000e-01
1.097412109375000000e-01
1.035156250000000000e-01
1.039428710937500000e-01
1.083374023437500000e-01
9.436035156250000000e-02
9.265136718750000000e-02
7.641601562500000000e-02
8.319091796875000000e-02
8.245849609375000000e-02
8.764648437500000000e-02
9.429931640625000000e-02
1.040039062500000000e-01
9.362792968750000000e-02
8.264160156250000000e-02
8.380126953125000000e-02
8.184814453125000000e-02
6.854248046875000000e-02
7.025146484375000000e-02
6.719970703125000000e-02
6.591796875000000000e-02
6.085205078125000000e-02
6.494140625000000000e-02
6.561279296875000000e-02
7.128906250000000000e-02
7.238769531250000000e-02
6.567382812500000000e-02
6.982421875000000000e-02
8.166503906250000000e-02
8.496093750000000000e-02
9.838867187500000000e-02
1.005859375000000000e-01
9.161376953125000000e-02
9.967041015625000000e-02
8.746337890625000000e-02
7.843017578125000000e-02
6.915283203125000000e-02
6.951904296875000000e-02
5.731201171875000000e-02
6.179809570312500000e-02
6.536865234375000000e-02
7.482910156250000000e-02
8.459472656250000000e-02
8.813476562500000000e-02
8.782958984375000000e-02
8.020019531250000000e-02
8.691406250000000000e-02
8.764648437500000000e-02
8.312988281250000000e-02
8.648681640625000000e-02
8.673095703125000000e-02
8.624267578125000000e-02
7.592773437500000000e-02
7.342529296875000000e-02
5.444335937500000000e-02
5.075073242187500000e-02
5.325317382812500000e-02
4.791259765625000000e-02
5.197143554687500000e-02
5.206298828125000000e-02
4.998779296875000000e-02
5.142211914062500000e-02
5.950927734375000000e-02
5.691528320312500000e-02
6.231689453125000000e-02
6.457519531250000000e-02
6.311035156250000000e-02
6.216430664062500000e-02
6.976318359375000000e-02
7.269287109375000000e-02
7.556152343750000000e-02
7.611083984375000000e-02
7.275390625000000000e-02
7.183837890625000000e-02
7.110595703125000000e-02
6.671142578125000000e-02
6.481933593750000000e-02
6.903076171875000000e-02
6.695556640625000000e-02
6.506347656250000000e-02
7.409667968750000000e-02
7.617187500000000000e-02
8.782958984375000000e-02
8.776855468750000000e-02
8.020019531250000000e-02
8.258056640625000000e-02
8.312988281250000000e-02
8.575439453125000000e-02
4.718017578125000000e-02
4.940795898437500000e-02
5.395507812500000000e-02
5.453491210937500000e-02
5.334472656250000000e-02
5.303955078125000000e-02
5.429077148437500000e-02
5.786132812500000000e-02
5.892944335937500000e-02
5.249023437500000000e-02
5.343627929687500000e-02
5.215454101562500000e-02
5.322265625000000000e-02
5.551147460937500000e-02
5.490112304687500000e-02
5.169677734375000000e-02
5.108642578125000000e-02
4.937744140625000000e-02
5.209350585937500000e-02
5.010986328125000000e-02
5.450439453125000000e-02
6.018066406250000000e-02
6.976318359375000000e-02
5.990600585937500000e-02
5.325317382812500000e-02
5.560302734375000000e-02
6.161499023437500000e-02
6.378173828125000000e-02
7.196044921875000000e-02
7.464599609375000000e-02
7.427978515625000000e-02
7.312011718750000000e-02
7.025146484375000000e-02
6.176757812500000000e-02
6.384277343750000000e-02
6.170654296875000000e-02
6.335449218750000000e-02
6.671142578125000000e-02
6.579589843750000000e-02
6.652832031250000000e-02
4.779052734375000000e-02
3.994750976562500000e-02
4.284667968750000000e-02
4.223632812500000000e-02
4.016113281250000000e-02
3.784179687500000000e-02
3.570556640625000000e-02
3.604125976562500000e-02
3.311157226562500000e-02
3.053283691406250000e-02
2.598571777343750000e-02
2.960205078125000000e-02
2.844238281250000000e-02
3.080749511718750000e-02
4.235839843750000000e-02
5.456542968750000000e-02
6.176757812500000000e-02
5.477905273437500000e-02
4.870605468750000000e-02
4.598999023437500000e-02
4.296875000000000000e-02
5.084228515625000000e-02
5.554199218750000000e-02
5.560302734375000000e-02
5.688476562500000000e-02
5.050659179687500000e-02
5.032348632812500000e-02
4.904174804687500000e-02
4.782104492187500000e-02
4.251098632812500000e-02
4.098510742187500000e-02
3.970336914062500000e-02
4.727172851562500000e-02
4.870605468750000000e-02
4.757690429687500000e-02
4.843139648437500000e-02
4.711914062500000000e-02
5.438232421875000000e-02
5.377197265625000000e-02
5.258178710937500000e-02
4.452514648437500000e-02
4.458618164062500000e-02
4.568481445312500000e-02
4.800415039062500000e-02
4.739379882812500000e-02
4.583740234375000000e-02
4.522705078125000000e-02
4.397583007812500000e-02
4.583740234375000000e-02
4.376220703125000000e-02
4.632568359375000000e-02
4.666137695312500000e-02
4.870605468750000000e-02
5.392456054687500000e-02
5.749511718750000000e-02
6.274414062500000000e-02
5.416870117187500000e-02
4.895019531250000000e-02
4.620361328125000000e-02
4.293823242187500000e-02
4.977416992187500000e-02
5.291748046875000000e-02
5.017089843750000000e-02
5.456542968750000000e-02
5.548095703125000000e-02
5.560302734375000000e-02
5.801391601562500000e-02
5.914306640625000000e-02
5.789184570312500000e-02
6.088256835937500000e-02
6.347656250000000000e-02
5.792236328125000000e-02
5.596923828125000000e-02
6.222534179687500000e-02
6.185913085937500000e-02
6.353759765625000000e-02
6.152343750000000000e-02
5.975341796875000000e-02
6.237792968750000000e-02
6.451416015625000000e-02
6.329345703125000000e-02
6.228637695312500000e-02
6.463623046875000000e-02
6.121826171875000000e-02
6.469726562500000000e-02
6.173706054687500000e-02
6.304931640625000000e-02
7.598876953125000000e-02
8.166503906250000000e-02
8.233642578125000000e-02
8.697509765625000000e-02
7.464599609375000000e-02
6.805419921875000000e-02
7.037353515625000000e-02
6.793212890625000000e-02
6.512451171875000000e-02
6.378173828125000000e-02
6.860351562500000000e-02
6.439208984375000000e-02
9.509277343750000000e-02
9.576416015625000000e-02
9.527587890625000000e-02
9.252929687500000000e-02
9.362792968750000000e-02
9.246826171875000000e-02
9.271240234375000000e-02
9.295654296875000000e-02
9.338378906250000000e-02
9.393310546875000000e-02
9.393310546875000000e-02
9.155273437500000000e-02
9.588623046875000000e-02
9.387207031250000000e-02
9.307861328125000000e-02
9.075927734375000000e-02
8.990478515625000000e-02
9.136962890625000000e-02
1.021118164062500000e-01
1.014404296875000000e-01
5.007934570312500000e-02
5.007934570312500000e-02
4.638671875000000000e-02
4.455566406250000000e-02
4.718017578125000000e-02
4.708862304687500000e-02
4.537963867187500000e-02
4.623413085937500000e-02
4.782104492187500000e-02
5.197143554687500000e-02
5.123901367187500000e-02
5.233764648437500000e-02
5.337524414062500000e-02
5.776977539062500000e-02
6.100463867187500000e-02
5.966186523437500000e-02
5.773925781250000000e-02
5.014038085937500000e-02
4.766845703125000000e-02
4.510498046875000000e-02
4.223632812500000000e-02
4.199218750000000000e-02
4.028320312500000000e-02
3.909301757812500000e-02
3.512573242187500000e-02
3.897094726562500000e-02
3.668212890625000000e-02
3.735351562500000000e-02
3.469848632812500000e-02
3.433227539062500000e-02
4.083251953125000000e-02
4.534912109375000000e-02
4.580688476562500000e-02
4.959106445312500000e-02
5.163574218750000000e-02
4.898071289062500000e-02
4.916381835937500000e-02
5.056762695312500000e-02
5.087280273437500000e-02
5.401611328125000000e-02
5.276489257812500000e-02
7.904052734375000000e-02
7.775878906250000000e-02
8.129882812500000000e-02
7.415771484375000000e-02
7.714843750000000000e-02
7.580566406250000000e-02
7.690429687500000000e-02
7.543945312500000000e-02
7.342529296875000000e-02
7.489013671875000000e-02
7.183837890625000000e-02
7.611083984375000000e-02
7.495117187500000000e-02
7.537841796875000000e-02
7.965087890625000000e-02
7.427978515625000000e-02
7.373046875000000000e-02
7.922363281250000000e-02
7.171630859375000000e-02
7.012939453125000000e-02
3.762817382812500000e-02
3.802490234375000000e-02
3.836059570312500000e-02
3.814697265625000000e-02
3.771972656250000000e-02
4.010009765625000000e-02
4.208374023437500000e-02
4.263305664062500000e-02
4.406738281250000000e-02
4.370117187500000000e-02
4.122924804687500000e-02
4.403686523437500000e-02
4.553222656250000000e-02
4.357910156250000000e-02
4.537963867187500000e-02
4.318237304687500000e-02
5.276489257812500000e-02
5.163574218750000000e-02
4.879760742187500000e-02
4.864501953125000000e-02
4.602050781250000000e-02
4.403686523437500000e-02
4.434204101562500000e-02
4.458618164062500000e-02
4.193115234375000000e-02
4.440307617187500000e-02
4.315185546875000000e-02
4.531860351562500000e-02
5.294799804687500000e-02
5.725097656250000000e-02
5.548095703125000000e-02
6.164550781250000000e-02
6.378173828125000000e-02
6.408691406250000000e-02
6.610107421875000000e-02
6.408691406250000000e-02
6.750488281250000000e-02
6.311035156250000000e-02
6.292724609375000000e-02
6.506347656250000000e-02
6.396484375000000000e-02
6.158447265625000000e-02
6.161499023437500000e-02
6.164550781250000000e-02
5.984497070312500000e-02
5.938720703125000000e-02
6.231689453125000000e-02
6.610107421875000000e-02
6.976318359375000000e-02
6.353759765625000000e-02
6.240844726562500000e-02
5.996704101562500000e-02
5.892944335937500000e-02
6.268310546875000000e-02
6.402587890625000000e-02
6.341552734375000000e-02
6.179809570312500000e-02
5.780029296875000000e-02
5.773925781250000000e-02
5.926513671875000000e-02
5.636596679687500000e-02
2.738952636718750000e-02
2.682495117187500000e-02
2.664184570312500000e-02
2.806091308593750000e-02
3.018188476562500000e-02
3.182983398437500000e-02
2.900695800781250000e-02
2.200317382812500000e-02
2.238464355468750000e-02
2.259826660156250000e-02
2.281188964843750000e-02
2.484130859375000000e-02
2.694702148437500000e-02
2.801513671875000000e-02
2.992248535156250000e-02
2.883911132812500000e-02
3.250122070312500000e-02
3.228759765625000000e-02
3.421020507812500000e-02
3.369140625000000000e-02
2.998352050781250000e-02
2.828979492187500000e-02
2.949523925781250000e-02
2.915954589843750000e-02
2.832031250000000000e-02
3.500366210937500000e-02
3.271484375000000000e-02
3.289794921875000000e-02
3.768920898437500000e-02
3.897094726562500000e-02
4.367065429687500000e-02
4.940795898437500000e-02
5.456542968750000000e-02
5.120849609375000000e-02
5.371093750000000000e-02
5.215454101562500000e-02
5.279541015625000000e-02
5.191040039062500000e-02
5.230712890625000000e-02
5.523681640625000000e-02
5.227661132812500000e-02
7.470703125000000000e-02
7.299804687500000000e-02
7.611083984375000000e-02
7.562255859375000000e-02
7.861328125000000000e-02
7.373046875000000000e-02
7.080078125000000000e-02
7.244873046875000000e-02
7.189941406250000000e-02
7.019042968750000000e-02
7.012939453125000000e-02
7.244873046875000000e-02
7.434082031250000000e-02
7.281494140625000000e-02
7.250976562500000000e-02
7.568359375000000000e-02
7.568359375000000000e-02
7.952880859375000000e-02
7.922363281250000000e-02
7.977294921875000000e-02
7.806396484375000000e-02
8.300781250000000000e-02
8.813476562500000000e-02
9.545898437500000000e-02
9.161376953125000000e-02
9.588623046875000000e-02
8.453369140625000000e-02
8.666992187500000000e-02
7.769775390625000000e-02
7.818603515625000000e-02
7.812500000000000000e-02
8.843994140625000000e-02
8.630371093750000000e-02
8.544921875000000000e-02
8.581542968750000000e-02
8.520507812500000000e-02
8.544921875000000000e-02
7.476806640625000000e-02
6.823730468750000000e-02
7.171630859375000000e-02
7.336425781250000000e-02
6.726074218750000000e-02
6.921386718750000000e-02
7.153320312500000000e-02
8.270263671875000000e-02
9.283447265625000000e-02
9.375000000000000000e-02
9.436035156250000000e-02
9.490966796875000000e-02
8.306884765625000000e-02
7.330322265625000000e-02
6.634521484375000000e-02
6.250000000000000000e-02
6.524658203125000000e-02
7.507324218750000000e-02
7.604980468750000000e-02
6.372070312500000000e-02
7.061767578125000000e-02
6.713867187500000000e-02
6.100463867187500000e-02
6.018066406250000000e-02
6.161499023437500000e-02
6.597900390625000000e-02
7.061767578125000000e-02
6.689453125000000000e-02
7.177734375000000000e-02
6.811523437500000000e-02
6.536865234375000000e-02
6.555175781250000000e-02
7.440185546875000000e-02
7.025146484375000000e-02
6.823730468750000000e-02
6.884765625000000000e-02
6.774902343750000000e-02
6.494140625000000000e-02
6.262207031250000000e-02
6.066894531250000000e-02
5.535888671875000000e-02
6.195068359375000000e-02
6.378173828125000000e-02
6.665039062500000000e-02
6.665039062500000000e-02
6.860351562500000000e-02
7.385253906250000000e-02
8.312988281250000000e-02
8.636474609375000000e-02
8.679199218750000000e-02
9.020996093750000000e-02
1.008300781250000000e-01
1.020507812500000000e-01
1.058959960937500000e-01
9.667968750000000000e-02
8.691406250000000000e-02
7.495117187500000000e-02
7.891845703125000000e-02
8.813476562500000000e-02
7.269287109375000000e-02
7.861328125000000000e-02
9.228515625000000000e-02
1.040039062500000000e-01
9.887695312500000000e-02
9.124755859375000000e-02
8.398437500000000000e-02
8.337402343750000000e-02
8.007812500000000000e-02
8.880615234375000000e-02
7.958984375000000000e-02
8.526611328125000000e-02
8.447265625000000000e-02
8.020019531250000000e-02
7.611083984375000000e-02
8.361816406250000000e-02
8.673095703125000000e-02
7.617187500000000000e-02
9.057617187500000000e-02
9.069824218750000000e-02
8.502197265625000000e-02
8.496093750000000000e-02
9.387207031250000000e-02
7.946777343750000000e-02
7.714843750000000000e-02
7.208251953125000000e-02
7.019042968750000000e-02
7.238769531250000000e-02
8.282470703125000000e-02
7.983398437500000000e-02
7.141113281250000000e-02
7.159423828125000000e-02
7.238769531250000000e-02
6.872558593750000000e-02
7.476806640625000000e-02
7.641601562500000000e-02
7.061767578125000000e-02
7.806396484375000000e-02
7.348632812500000000e-02
7.879638671875000000e-02
7.061767578125000000e-02
7.446289062500000000e-02
7.629394531250000000e-02
7.543945312500000000e-02
7.641601562500000000e-02
6.439208984375000000e-02
5.471801757812500000e-02
6.945800781250000000e-02
6.958007812500000000e-02
7.067871093750000000e-02
7.202148437500000000e-02
6.933593750000000000e-02
7.971191406250000000e-02
7.806396484375000000e-02
7.330322265625000000e-02
6.573486328125000000e-02
6.347656250000000000e-02
6.365966796875000000e-02
6.243896484375000000e-02
6.115722656250000000e-02
6.262207031250000000e-02
6.262207031250000000e-02
7.153320312500000000e-02
6.365966796875000000e-02
5.447387695312500000e-02
5.886840820312500000e-02
5.636596679687500000e-02
6.262207031250000000e-02
6.732177734375000000e-02
7.440185546875000000e-02
7.464599609375000000e-02
8.148193359375000000e-02
8.532714843750000000e-02
7.879638671875000000e-02
7.269287109375000000e-02
7.733154296875000000e-02
8.276367187500000000e-02
8.618164062500000000e-02
9.246826171875000000e-02
8.306884765625000000e-02
8.190917968750000000e-02
8.276367187500000000e-02
8.343505859375000000e-02
9.082031250000000000e-02
8.905029296875000000e-02
8.697509765625000000e-02
9.368896484375000000e-02
1.046752929687500000e-01
1.080322265625000000e-01
1.099243164062500000e-01
1.023559570312500000e-01
1.008911132812500000e-01
1.010131835937500000e-01
9.265136718750000000e-02
8.746337890625000000e-02
9.179687500000000000e-02
7.794189453125000000e-02
7.196044921875000000e-02
7.159423828125000000e-02
7.067871093750000000e-02
7.794189453125000000e-02
9.332275390625000000e-02
8.154296875000000000e-02
8.038330078125000000e-02
6.512451171875000000e-02
4.943847656250000000e-02
5.981445312500000000e-02
6.640625000000000000e-02
7.592773437500000000e-02
6.799316406250000000e-02
7.403564453125000000e-02
8.209228515625000000e-02
7.666015625000000000e-02
7.952880859375000000e-02
8.215332031250000000e-02
8.392333984375000000e-02
8.306884765625000000e-02
8.001708984375000000e-02
7.958984375000000000e-02
6.994628906250000000e-02
6.610107421875000000e-02
7.598876953125000000e-02
7.592773437500000000e-02
5.114746093750000000e-02
6.365966796875000000e-02
8.227539062500000000e-02
9.149169921875000000e-02
9.674072265625000000e-02
9.442138671875000000e-02
9.075927734375000000e-02
7.989501953125000000e-02
7.965087890625000000e-02
8.666992187500000000e-02
8.392333984375000000e-02
8.917236328125000000e-02
8.648681640625000000e-02
7.305908203125000000e-02
6.433105468750000000e-02
6.210327148437500000e-02
6.137084960937500000e-02
5.374145507812500000e-02
5.072021484375000000e-02
5.801391601562500000e-02
6.033325195312500000e-02
6.231689453125000000e-02
6.134033203125000000e-02
7.904052734375000000e-02
7.781982421875000000e-02
8.813476562500000000e-02
9.002685546875000000e-02
8.856201171875000000e-02
9.619140625000000000e-02
1.077880859375000000e-01
1.068115234375000000e-01
1.082763671875000000e-01
1.062011718750000000e-01
1.041870117187500000e-01
1.058349609375000000e-01
1.030273437500000000e-01
1.051635742187500000e-01
9.857177734375000000e-02
1.026000976562500000e-01
9.082031250000000000e-02
8.673095703125000000e-02
7.769775390625000000e-02
7.165527343750000000e-02
6.216430664062500000e-02
7.165527343750000000e-02
7.775878906250000000e-02
7.214355468750000000e-02
7.067871093750000000e-02
7.244873046875000000e-02
6.842041015625000000e-02
6.506347656250000000e-02
6.665039062500000000e-02
7.031250000000000000e-02
5.914306640625000000e-02
6.124877929687500000e-02
6.005859375000000000e-02
7.684326171875000000e-02
7.739257812500000000e-02
7.733154296875000000e-02
7.080078125000000000e-02
6.842041015625000000e-02
6.640625000000000000e-02
7.171630859375000000e-02
7.342529296875000000e-02
7.421875000000000000e-02
8.068847656250000000e-02
8.111572265625000000e-02
7.635498046875000000e-02
7.659912109375000000e-02
7.604980468750000000e-02
7.019042968750000000e-02
5.807495117187500000e-02
5.184936523437500000e-02
5.453491210937500000e-02
5.166625976562500000e-02
5.291748046875000000e-02
5.386352539062500000e-02
6.042480468750000000e-02
6.292724609375000000e-02
6.433105468750000000e-02
6.518554687500000000e-02
5.935668945312500000e-02
6.524658203125000000e-02
6.268310546875000000e-02
7.727050781250000000e-02
7.128906250000000000e-02
7.513427734375000000e-02
6.707763671875000000e-02
6.854248046875000000e-02
7.055664062500000000e-02
7.397460937500000000e-02
6.756591796875000000e-02
6.896972656250000000e-02
6.610107421875000000e-02
5.883789062500000000e-02
5.999755859375000000e-02
7.012939453125000000e-02
7.354736328125000000e-02
6.506347656250000000e-02
6.939697265625000000e-02
7.647705078125000000e-02
7.281494140625000000e-02
7.214355468750000000e-02
7.733154296875000000e-02
9.631347656250000000e-02
9.832763671875000000e-02
1.022338867187500000e-01
1.020507812500000000e-01
9.802246093750000000e-02
9.619140625000000000e-02
9.899902343750000000e-02
9.448242187500000000e-02
9.887695312500000000e-02
9.826660156250000000e-02
9.588623046875000000e-02
9.515380859375000000e-02
8.880615234375000000e-02
9.185791015625000000e-02
9.063720703125000000e-02
8.697509765625000000e-02
9.521484375000000000e-02
9.259033203125000000e-02
9.039306640625000000e-02
8.972167968750000000e-02
9.124755859375000000e-02
9.295654296875000000e-02
1.021118164062500000e-01
1.087036132812500000e-01
9.448242187500000000e-02
8.624267578125000000e-02
7.940673828125000000e-02
8.331298828125000000e-02
9.570312500000000000e-02
9.234619140625000000e-02
9.503173828125000000e-02
8.117675781250000000e-02
8.020019531250000000e-02
7.763671875000000000e-02
7.440185546875000000e-02
7.678222656250000000e-02
7.537841796875000000e-02
7.208251953125000000e-02
7.360839843750000000e-02
7.531738281250000000e-02
6.365966796875000000e-02
6.378173828125000000e-02
5.969238281250000000e-02
6.658935546875000000e-02
6.988525390625000000e-02
7.336425781250000000e-02
7.916259765625000000e-02
7.843017578125000000e-02
7.940673828125000000e-02
7.257080078125000000e-02
6.799316406250000000e-02
6.481933593750000000e-02
6.353759765625000000e-02
6.256103515625000000e-02
5.850219726562500000e-02
6.402587890625000000e-02
6.149291992187500000e-02
6.347656250000000000e-02
6.130981445312500000e-02
6.109619140625000000e-02
6.112670898437500000e-02
5.972290039062500000e-02
5.270385742187500000e-02
4.675292968750000000e-02
4.946899414062500000e-02
7.971191406250000000e-02
7.769775390625000000e-02
7.940673828125000000e-02
8.239746093750000000e-02
8.752441406250000000e-02
8.355712890625000000e-02
8.630371093750000000e-02
9.979248046875000000e-02
8.929443359375000000e-02
8.740234375000000000e-02
9.094238281250000000e-02
9.881591796875000000e-02
9.741210937500000000e-02
1.090087890625000000e-01
1.114501953125000000e-01
1.032714843750000000e-01
1.016845703125000000e-01
8.746337890625000000e-02
9.191894531250000000e-02
7.708740234375000000e-02
7.745361328125000000e-02
6.039428710937500000e-02
6.457519531250000000e-02
5.740356445312500000e-02
5.346679687500000000e-02
4.846191406250000000e-02
4.519653320312500000e-02
4.284667968750000000e-02
4.330444335937500000e-02
4.229736328125000000e-02
4.266357421875000000e-02
4.257202148437500000e-02
4.159545898437500000e-02
4.794311523437500000e-02
5.737304687500000000e-02
5.215454101562500000e-02
5.490112304687500000e-02
5.914306640625000000e-02
6.002807617187500000e-02
5.075073242187500000e-02
4.620361328125000000e-02
3.839111328125000000e-02
3.948974609375000000e-02
3.701782226562500000e-02
3.829956054687500000e-02
3.958129882812500000e-02
4.080200195312500000e-02
3.894042968750000000e-02
3.768920898437500000e-02
4.196166992187500000e-02
3.494262695312500000e-02
3.414916992187500000e-02
3.567504882812500000e-02
3.533935546875000000e-02
4.016113281250000000e-02
4.196166992187500000e-02
5.126953125000000000e-02
6.542968750000000000e-02
7.916259765625000000e-02
7.019042968750000000e-02
7.580566406250000000e-02
8.532714843750000000e-02
8.789062500000000000e-02
7.507324218750000000e-02
6.335449218750000000e-02
6.286621093750000000e-02
5.987548828125000000e-02
6.848144531250000000e-02
6.234741210937500000e-02
5.593872070312500000e-02
6.094360351562500000e-02
5.245971679687500000e-02
4.129028320312500000e-02
3.521728515625000000e-02
3.149414062500000000e-02
3.117370605468750000e-02
8.740234375000000000e-02
9.039306640625000000e-02
8.099365234375000000e-02
7.342529296875000000e-02
7.440185546875000000e-02
7.916259765625000000e-02
7.678222656250000000e-02
7.958984375000000000e-02
7.611083984375000000e-02
7.434082031250000000e-02
7.019042968750000000e-02
8.361816406250000000e-02
8.801269531250000000e-02
9.295654296875000000e-02
9.307861328125000000e-02
9.259033203125000000e-02
8.209228515625000000e-02
8.587646484375000000e-02
9.417724609375000000e-02
8.312988281250000000e-02
9.155273437500000000e-02
9.857177734375000000e-02
1.074218750000000000e-01
1.003417968750000000e-01
8.843994140625000000e-02
1.098632812500000000e-01
9.118652343750000000e-02
9.002685546875000000e-02
1.011962890625000000e-01
1.146850585937500000e-01
1.072387695312500000e-01
8.251953125000000000e-02
9.564208984375000000e-02
1.005249023437500000e-01
8.074951171875000000e-02
6.726074218750000000e-02
5.487060546875000000e-02
5.743408203125000000e-02
5.227661132812500000e-02
5.627441406250000000e-02
7.446289062500000000e-02
7.690429687500000000e-02
7.635498046875000000e-02
6.915283203125000000e-02
8.789062500000000000e-02
1.010131835937500000e-01
9.704589843750000000e-02
1.084594726562500000e-01
1.126098632812500000e-01
1.064453125000000000e-01
9.686279296875000000e-02
8.984375000000000000e-02
8.856201171875000000e-02
9.271240234375000000e-02
8.862304687500000000e-02
9.020996093750000000e-02
8.532714843750000000e-02
8.764648437500000000e-02
8.074951171875000000e-02
9.051513671875000000e-02
8.728027343750000000e-02
9.045410156250000000e-02
1.110229492187500000e-01
1.049194335937500000e-01
1.089477539062500000e-01
9.130859375000000000e-02
8.239746093750000000e-02
1.005249023437500000e-01
9.472656250000000000e-02
9.112548828125000000e-02
7.604980468750000000e-02
9.558105468750000000e-02
9.252929687500000000e-02
9.893798828125000000e-02
9.405517578125000000e-02
1.085205078125000000e-01
1.144409179687500000e-01
1.235351562500000000e-01
1.298828125000000000e-01
1.276855468750000000e-01
1.012573242187500000e-01
1.136474609375000000e-01
1.170043945312500000e-01
1.138916015625000000e-01
1.193237304687500000e-01
1.163330078125000000e-01
1.166992187500000000e-01
9.991455078125000000e-02
9.167480468750000000e-02
8.135986328125000000e-02
8.197021484375000000e-02
8.898925781250000000e-02
9.020996093750000000e-02
8.941650390625000000e-02
8.648681640625000000e-02
9.735107421875000000e-02
9.075927734375000000e-02
9.326171875000000000e-02
9.918212890625000000e-02
9.680175781250000000e-02
1.004638671875000000e-01
9.948730468750000000e-02
9.954833984375000000e-02
1.052246093750000000e-01
9.704589843750000000e-02
9.863281250000000000e-02
1.030273437500000000e-01
1.018066406250000000e-01
1.039428710937500000e-01
9.948730468750000000e-02
1.068725585937500000e-01
1.091918945312500000e-01
1.134643554687500000e-01
1.070556640625000000e-01
1.015014648437500000e-01
1.000976562500000000e-01
1.046752929687500000e-01
1.047973632812500000e-01
1.005249023437500000e-01
9.796142578125000000e-02
1.033325195312500000e-01
9.887695312500000000e-02
9.704589843750000000e-02
8.984375000000000000e-02
9.619140625000000000e-02
9.069824218750000000e-02
9.503173828125000000e-02
9.130859375000000000e-02
8.728027343750000000e-02
7.318115234375000000e-02
8.532714843750000000e-02
8.911132812500000000e-02
9.289550781250000000e-02
9.729003906250000000e-02
9.497070312500000000e-02
9.606933593750000000e-02
1.015014648437500000e-01
1.160888671875000000e-01
1.126708984375000000e-01
1.112060546875000000e-01
1.029663085937500000e-01
1.002807617187500000e-01
9.899902343750000000e-02
8.758544921875000000e-02
9.234619140625000000e-02
9.979248046875000000e-02
9.790039062500000000e-02
1.059570312500000000e-01
1.026000976562500000e-01
1.058959960937500000e-01
9.838867187500000000e-02
1.061401367187500000e-01
1.098022460937500000e-01
1.035156250000000000e-01
1.060791015625000000e-01
1.020507812500000000e-01
9.509277343750000000e-02
1.002197265625000000e-01
1.035156250000000000e-01
9.002685546875000000e-02
9.698486328125000000e-02
1.032104492187500000e-01
1.063232421875000000e-01
1.125488281250000000e-01
1.068725585937500000e-01
1.014404296875000000e-01
1.052856445312500000e-01
1.129150390625000000e-01
1.068725585937500000e-01
9.906005859375000000e-02
9.436035156250000000e-02
8.563232421875000000e-02
8.496093750000000000e-02
8.349609375000000000e-02
8.270263671875000000e-02
7.879638671875000000e-02
7.818603515625000000e-02
7.995605468750000000e-02
7.720947265625000000e-02
8.197021484375000000e-02
7.958984375000000000e-02
7.623291015625000000e-02
7.373046875000000000e-02
8.581542968750000000e-02
8.843994140625000000e-02
8.807373046875000000e-02
9.716796875000000000e-02
9.741210937500000000e-02
9.741210937500000000e-02
9.661865234375000000e-02
9.924316406250000000e-02
9.735107421875000000e-02
9.106445312500000000e-02
9.039306640625000000e-02
8.453369140625000000e-02
8.038330078125000000e-02
9.722900390625000000e-02
1.009521484375000000e-01
1.134643554687500000e-01
1.015014648437500000e-01
1.036987304687500000e-01
1.282958984375000000e-01
1.037597656250000000e-01
9.057617187500000000e-02
7.965087890625000000e-02
9.143066406250000000e-02
8.587646484375000000e-02
9.777832031250000000e-02
8.709716796875000000e-02
9.661865234375000000e-02
7.952880859375000000e-02
8.874511718750000000e-02
8.386230468750000000e-02
7.696533203125000000e-02
8.068847656250000000e-02
8.526611328125000000e-02
8.947753906250000000e-02
9.338378906250000000e-02
8.758544921875000000e-02
7.623291015625000000e-02
6.890869140625000000e-02
7.562255859375000000e-02
8.819580078125000000e-02
6.872558593750000000e-02
7.855224609375000000e-02
8.142089843750000000e-02
8.203125000000000000e-02
7.458496093750000000e-02
8.477783203125000000e-02
6.204223632812500000e-02
6.787109375000000000e-02
6.951904296875000000e-02
7.232666015625000000e-02
6.750488281250000000e-02
6.854248046875000000e-02
7.348632812500000000e-02
7.800292968750000000e-02
7.672119140625000000e-02
7.269287109375000000e-02
6.793212890625000000e-02
6.671142578125000000e-02
7.061767578125000000e-02
7.202148437500000000e-02
7.720947265625000000e-02
7.897949218750000000e-02
7.489013671875000000e-02
7.177734375000000000e-02
8.447265625000000000e-02
8.441162109375000000e-02
8.947753906250000000e-02
9.301757812500000000e-02
9.704589843750000000e-02
9.368896484375000000e-02
7.244873046875000000e-02
7.165527343750000000e-02
7.977294921875000000e-02
8.489990234375000000e-02
8.685302734375000000e-02
9.124755859375000000e-02
8.544921875000000000e-02
8.197021484375000000e-02
9.631347656250000000e-02
8.770751953125000000e-02
8.703613281250000000e-02
9.216308593750000000e-02
9.460449218750000000e-02
9.600830078125000000e-02
9.600830078125000000e-02
8.563232421875000000e-02
8.312988281250000000e-02
9.173583984375000000e-02
8.911132812500000000e-02
8.795166015625000000e-02
9.545898437500000000e-02
9.027099609375000000e-02
1.032104492187500000e-01
9.625244140625000000e-02
1.053466796875000000e-01
9.954833984375000000e-02
9.973144531250000000e-02
1.026000976562500000e-01
7.476806640625000000e-02
6.610107421875000000e-02
7.043457031250000000e-02
6.732177734375000000e-02
6.414794921875000000e-02
5.599975585937500000e-02
5.960083007812500000e-02
6.170654296875000000e-02
5.767822265625000000e-02
7.226562500000000000e-02
7.507324218750000000e-02
6.433105468750000000e-02
8.581542968750000000e-02
1.087646484375000000e-01
1.015014648437500000e-01
9.753417968750000000e-02
9.484863281250000000e-02
9.582519531250000000e-02
9.008789062500000000e-02
7.403564453125000000e-02


==> data/de5/pe_per_sample_snow1.csv <==
2.079772949218750000e-02
2.343750000000000000e-02
2.349853515625000000e-02
2.209472656250000000e-02
2.552795410156250000e-02
2.568054199218750000e-02
2.577209472656250000e-02
2.497863769531250000e-02
2.268981933593750000e-02
2.279663085937500000e-02
2.658081054687500000e-02
2.848815917968750000e-02
2.949523925781250000e-02
3.494262695312500000e-02
3.308105468750000000e-02
3.155517578125000000e-02
3.521728515625000000e-02
3.378295898437500000e-02
3.167724609375000000e-02
3.265380859375000000e-02
6.158447265625000000e-02
5.706787109375000000e-02
6.481933593750000000e-02
7.977294921875000000e-02
7.794189453125000000e-02
7.043457031250000000e-02
7.269287109375000000e-02
6.402587890625000000e-02
6.103515625000000000e-02
6.210327148437500000e-02
6.353759765625000000e-02
5.502319335937500000e-02
5.151367187500000000e-02
4.290771484375000000e-02
3.927612304687500000e-02
4.364013671875000000e-02
4.751586914062500000e-02
4.818725585937500000e-02
5.508422851562500000e-02
4.864501953125000000e-02
5.062866210937500000e-02
4.858398437500000000e-02
4.162597656250000000e-02
4.083251953125000000e-02
3.485107421875000000e-02
3.619384765625000000e-02
3.527832031250000000e-02
3.607177734375000000e-02
3.442382812500000000e-02
3.387451171875000000e-02
3.173828125000000000e-02
3.134155273437500000e-02
2.871704101562500000e-02
3.314208984375000000e-02
3.179931640625000000e-02
3.201293945312500000e-02
3.256225585937500000e-02
2.919006347656250000e-02
2.432250976562500000e-02
2.461242675781250000e-02
2.664184570312500000e-02
2.276611328125000000e-02
2.572631835937500000e-02
2.575683593750000000e-02
2.279663085937500000e-02
2.439880371093750000e-02
2.610778808593750000e-02
2.650451660156250000e-02
2.612304687500000000e-02
2.351379394531250000e-02
2.532958984375000000e-02
2.255249023437500000e-02
2.378845214843750000e-02
2.339172363281250000e-02
2.456665039062500000e-02
2.632141113281250000e-02
2.915954589843750000e-02
2.841186523437500000e-02
2.491760253906250000e-02
2.816772460937500000e-02
2.537536621093750000e-02
2.624511718750000000e-02
2.780151367187500000e-02
2.581787109375000000e-02
4.135131835937500000e-02
4.278564453125000000e-02
4.611206054687500000e-02
4.281616210937500000e-02
4.135131835937500000e-02
3.216552734375000000e-02
3.662109375000000000e-02
3.494262695312500000e-02
3.713989257812500000e-02
4.547119140625000000e-02
4.397583007812500000e-02
4.891967773437500000e-02
4.620361328125000000e-02
4.306030273437500000e-02
4.650878906250000000e-02
3.985595703125000000e-02
4.043579101562500000e-02
4.574584960937500000e-02
4.190063476562500000e-02
4.614257812500000000e-02
4.339599609375000000e-02
4.251098632812500000e-02
4.220581054687500000e-02
5.178833007812500000e-02
4.925537109375000000e-02
4.846191406250000000e-02
4.849243164062500000e-02
4.782104492187500000e-02
5.108642578125000000e-02
5.688476562500000000e-02
4.943847656250000000e-02
4.779052734375000000e-02
3.985595703125000000e-02
3.613281250000000000e-02
2.900695800781250000e-02
2.981567382812500000e-02
2.584838867187500000e-02
2.182006835937500000e-02
2.212524414062500000e-02
2.386474609375000000e-02
2.354431152343750000e-02
2.919006347656250000e-02
2.793884277343750000e-02
2.970886230468750000e-02
3.451538085937500000e-02
3.637695312500000000e-02
3.918457031250000000e-02
3.268432617187500000e-02
3.228759765625000000e-02
3.041076660156250000e-02
2.406311035156250000e-02
2.148437500000000000e-02
1.750183105468750000e-02
1.638793945312500000e-02
2.606201171875000000e-02
2.626037597656250000e-02
3.186035156250000000e-02
3.457641601562500000e-02
3.408813476562500000e-02
3.390502929687500000e-02
4.034423828125000000e-02
4.513549804687500000e-02
4.989624023437500000e-02
3.860473632812500000e-02
3.900146484375000000e-02
3.860473632812500000e-02
4.330444335937500000e-02
4.421997070312500000e-02
4.113769531250000000e-02
3.939819335937500000e-02
3.665161132812500000e-02
4.336547851562500000e-02
4.629516601562500000e-02
4.113769531250000000e-02
4.010009765625000000e-02
4.098510742187500000e-02
4.058837890625000000e-02
3.976440429687500000e-02
3.985595703125000000e-02
4.135131835937500000e-02
4.110717773437500000e-02
4.006958007812500000e-02
4.064941406250000000e-02
3.884887695312500000e-02
3.747558593750000000e-02
3.842163085937500000e-02
3.985595703125000000e-02
3.860473632812500000e-02
3.979492187500000000e-02
4.138183593750000000e-02
3.952026367187500000e-02
4.101562500000000000e-02
3.994750976562500000e-02
3.894042968750000000e-02
4.083251953125000000e-02
4.290771484375000000e-02
4.202270507812500000e-02
4.388427734375000000e-02
4.302978515625000000e-02
4.180908203125000000e-02
4.626464843750000000e-02
4.745483398437500000e-02
4.916381835937500000e-02
4.873657226562500000e-02
4.650878906250000000e-02
4.776000976562500000e-02
4.721069335937500000e-02
4.049682617187500000e-02
3.845214843750000000e-02
3.466796875000000000e-02
3.854370117187500000e-02
3.051757812500000000e-02
2.331542968750000000e-02
4.724121093750000000e-02
5.178833007812500000e-02
5.645751953125000000e-02
5.743408203125000000e-02
6.039428710937500000e-02
4.290771484375000000e-02
4.089355468750000000e-02
4.769897460937500000e-02
4.696655273437500000e-02
4.211425781250000000e-02
3.646850585937500000e-02
3.494262695312500000e-02
2.688598632812500000e-02
2.185058593750000000e-02
2.450561523437500000e-02
2.197265625000000000e-02
2.319335937500000000e-02
2.290344238281250000e-02
2.352905273437500000e-02
2.297973632812500000e-02
3.421020507812500000e-02
4.647827148437500000e-02
4.183959960937500000e-02
5.380249023437500000e-02
5.993652343750000000e-02
5.709838867187500000e-02
5.502319335937500000e-02
5.178833007812500000e-02
5.062866210937500000e-02
4.971313476562500000e-02
5.191040039062500000e-02
5.465698242187500000e-02
5.615234375000000000e-02
5.422973632812500000e-02
4.870605468750000000e-02
4.376220703125000000e-02
4.583740234375000000e-02
4.544067382812500000e-02
4.483032226562500000e-02
4.467773437500000000e-02
2.572631835937500000e-02
2.709960937500000000e-02
2.655029296875000000e-02
2.670288085937500000e-02
2.917480468750000000e-02
3.256225585937500000e-02
3.372192382812500000e-02
3.439331054687500000e-02
3.735351562500000000e-02
3.884887695312500000e-02
3.732299804687500000e-02
3.680419921875000000e-02
3.631591796875000000e-02
3.787231445312500000e-02
3.469848632812500000e-02
3.573608398437500000e-02
3.460693359375000000e-02
3.677368164062500000e-02
3.634643554687500000e-02
3.375244140625000000e-02
3.344726562500000000e-02
3.359985351562500000e-02
3.836059570312500000e-02
3.793334960937500000e-02
3.890991210937500000e-02
3.405761718750000000e-02
3.056335449218750000e-02
3.068542480468750000e-02
2.873229980468750000e-02
2.735900878906250000e-02
2.984619140625000000e-02
2.697753906250000000e-02
2.725219726562500000e-02
2.989196777343750000e-02
2.879333496093750000e-02
2.926635742187500000e-02
2.874755859375000000e-02
2.976989746093750000e-02
2.830505371093750000e-02
3.134155273437500000e-02
3.491210937500000000e-02
3.356933593750000000e-02
3.601074218750000000e-02
3.616333007812500000e-02
3.536987304687500000e-02
3.244018554687500000e-02
3.692626953125000000e-02
3.381347656250000000e-02
3.430175781250000000e-02
3.317260742187500000e-02
3.829956054687500000e-02
4.306030273437500000e-02
5.154418945312500000e-02
5.294799804687500000e-02
4.879760742187500000e-02
4.800415039062500000e-02
4.916381835937500000e-02
4.824829101562500000e-02
5.261230468750000000e-02
5.468750000000000000e-02
5.599975585937500000e-02
5.569458007812500000e-02
5.526733398437500000e-02
5.377197265625000000e-02
5.480957031250000000e-02
5.572509765625000000e-02
6.002807617187500000e-02
5.990600585937500000e-02
5.776977539062500000e-02
5.993652343750000000e-02
5.093383789062500000e-02
4.803466796875000000e-02
4.928588867187500000e-02
5.786132812500000000e-02
5.880737304687500000e-02
5.624389648437500000e-02
5.407714843750000000e-02
5.212402343750000000e-02
5.581665039062500000e-02
4.104614257812500000e-02
4.302978515625000000e-02
4.391479492187500000e-02
4.663085937500000000e-02
4.565429687500000000e-02
5.154418945312500000e-02
4.769897460937500000e-02
4.690551757812500000e-02
4.995727539062500000e-02
4.879760742187500000e-02
5.444335937500000000e-02
5.108642578125000000e-02
5.935668945312500000e-02
5.621337890625000000e-02
5.285644531250000000e-02
4.440307617187500000e-02
4.864501953125000000e-02
4.684448242187500000e-02
3.762817382812500000e-02
3.826904296875000000e-02
3.250122070312500000e-02
3.216552734375000000e-02
3.262329101562500000e-02
3.387451171875000000e-02
3.659057617187500000e-02
3.958129882812500000e-02
4.098510742187500000e-02
4.418945312500000000e-02
4.785156250000000000e-02
4.165649414062500000e-02
4.132080078125000000e-02
4.077148437500000000e-02
4.409790039062500000e-02
5.255126953125000000e-02
5.599975585937500000e-02
5.294799804687500000e-02
5.856323242187500000e-02
5.615234375000000000e-02
5.386352539062500000e-02
5.703735351562500000e-02
5.441284179687500000e-02
4.989624023437500000e-02
4.605102539062500000e-02
5.535888671875000000e-02
5.670166015625000000e-02
5.706787109375000000e-02
5.499267578125000000e-02
5.456542968750000000e-02
5.578613281250000000e-02
5.014038085937500000e-02
4.876708984375000000e-02
5.993652343750000000e-02
5.398559570312500000e-02
6.530761718750000000e-02
5.502319335937500000e-02
4.815673828125000000e-02
4.476928710937500000e-02
4.394531250000000000e-02
5.252075195312500000e-02
3.594970703125000000e-02
3.878784179687500000e-02
4.388427734375000000e-02
4.476928710937500000e-02
4.708862304687500000e-02
4.730224609375000000e-02
4.797363281250000000e-02
4.492187500000000000e-02
4.864501953125000000e-02
5.004882812500000000e-02
4.699707031250000000e-02
4.516601562500000000e-02
6.433105468750000000e-02
6.463623046875000000e-02
6.726074218750000000e-02
6.433105468750000000e-02
7.189941406250000000e-02
7.568359375000000000e-02
7.849121093750000000e-02
7.739257812500000000e-02
5.758666992187500000e-02
6.359863281250000000e-02
6.048583984375000000e-02
6.185913085937500000e-02
5.731201171875000000e-02
6.008911132812500000e-02
5.462646484375000000e-02
5.712890625000000000e-02
5.261230468750000000e-02
5.181884765625000000e-02
5.380249023437500000e-02
5.322265625000000000e-02
5.172729492187500000e-02
5.126953125000000000e-02
4.840087890625000000e-02
4.364013671875000000e-02
4.183959960937500000e-02
4.214477539062500000e-02
4.217529296875000000e-02
4.357910156250000000e-02
6.292724609375000000e-02
6.008911132812500000e-02
6.732177734375000000e-02
5.993652343750000000e-02
5.795288085937500000e-02
5.969238281250000000e-02
6.143188476562500000e-02
5.810546875000000000e-02
5.474853515625000000e-02
6.158447265625000000e-02
5.615234375000000000e-02
5.599975585937500000e-02
5.343627929687500000e-02
5.935668945312500000e-02
6.097412109375000000e-02
6.408691406250000000e-02
6.188964843750000000e-02
5.755615234375000000e-02
5.648803710937500000e-02
5.471801757812500000e-02
5.419921875000000000e-02
5.218505859375000000e-02
5.371093750000000000e-02
5.325317382812500000e-02
5.130004882812500000e-02
5.368041992187500000e-02
5.145263671875000000e-02
5.026245117187500000e-02
5.151367187500000000e-02
5.429077148437500000e-02
5.410766601562500000e-02
5.480957031250000000e-02
5.673217773437500000e-02
5.853271484375000000e-02
5.914306640625000000e-02
5.633544921875000000e-02
5.972290039062500000e-02
5.950927734375000000e-02
6.268310546875000000e-02
7.543945312500000000e-02
7.794189453125000000e-02
7.849121093750000000e-02
7.373046875000000000e-02
8.380126953125000000e-02
8.001708984375000000e-02
8.654785156250000000e-02
7.720947265625000000e-02
8.007812500000000000e-02
8.483886718750000000e-02
7.806396484375000000e-02
7.727050781250000000e-02
8.160400390625000000e-02
7.171630859375000000e-02
8.074951171875000000e-02
7.690429687500000000e-02
6.939697265625000000e-02
6.597900390625000000e-02
7.128906250000000000e-02
6.927490234375000000e-02
7.000732421875000000e-02
3.671264648437500000e-02
3.399658203125000000e-02
3.863525390625000000e-02
3.802490234375000000e-02
3.399658203125000000e-02
3.854370117187500000e-02
3.982543945312500000e-02
3.887939453125000000e-02
3.750610351562500000e-02
3.961181640625000000e-02
3.570556640625000000e-02
3.622436523437500000e-02
3.421020507812500000e-02
3.356933593750000000e-02
3.805541992187500000e-02
3.518676757812500000e-02
3.750610351562500000e-02
3.387451171875000000e-02
3.762817382812500000e-02
3.390502929687500000e-02
3.756713867187500000e-02
3.329467773437500000e-02
3.649902343750000000e-02
3.439331054687500000e-02
3.698730468750000000e-02
3.515625000000000000e-02
3.393554687500000000e-02
3.729248046875000000e-02
3.659057617187500000e-02
3.744506835937500000e-02
3.582763671875000000e-02
3.738403320312500000e-02
3.674316406250000000e-02
3.591918945312500000e-02
3.503417968750000000e-02
3.424072265625000000e-02
3.643798828125000000e-02
3.472900390625000000e-02
3.244018554687500000e-02
3.570556640625000000e-02
3.378295898437500000e-02
3.598022460937500000e-02
3.643798828125000000e-02
3.475952148437500000e-02
4.034423828125000000e-02
4.486083984375000000e-02
4.550170898437500000e-02
4.629516601562500000e-02
4.931640625000000000e-02
4.620361328125000000e-02
4.885864257812500000e-02
4.653930664062500000e-02
4.364013671875000000e-02
4.440307617187500000e-02
4.525756835937500000e-02
3.601074218750000000e-02
3.594970703125000000e-02
3.610229492187500000e-02
3.622436523437500000e-02
3.890991210937500000e-02
3.881835937500000000e-02
4.742431640625000000e-02
4.675292968750000000e-02
5.664062500000000000e-02
5.062866210937500000e-02
5.157470703125000000e-02
5.538940429687500000e-02
5.551147460937500000e-02
5.056762695312500000e-02
5.126953125000000000e-02
5.828857421875000000e-02
6.445312500000000000e-02
6.079101562500000000e-02
6.152343750000000000e-02
5.856323242187500000e-02
5.288696289062500000e-02
5.108642578125000000e-02
5.273437500000000000e-02
6.427001953125000000e-02
6.124877929687500000e-02
5.838012695312500000e-02
5.441284179687500000e-02
5.654907226562500000e-02
5.606079101562500000e-02
5.557250976562500000e-02
5.471801757812500000e-02
5.548095703125000000e-02
5.612182617187500000e-02
6.353759765625000000e-02
7.092285156250000000e-02
6.063842773437500000e-02
5.862426757812500000e-02
5.239868164062500000e-02
4.919433593750000000e-02
5.349731445312500000e-02
5.911254882812500000e-02
6.063842773437500000e-02
5.383300781250000000e-02
5.850219726562500000e-02
5.856323242187500000e-02
6.201171875000000000e-02
7.226562500000000000e-02
7.873535156250000000e-02
7.843017578125000000e-02
7.647705078125000000e-02
8.673095703125000000e-02
7.421875000000000000e-02
7.757568359375000000e-02
7.354736328125000000e-02
7.720947265625000000e-02
8.105468750000000000e-02
7.403564453125000000e-02
7.061767578125000000e-02
6.561279296875000000e-02
6.179809570312500000e-02
5.541992187500000000e-02
5.157470703125000000e-02
5.838012695312500000e-02
6.353759765625000000e-02
6.137084960937500000e-02
5.801391601562500000e-02
6.173706054687500000e-02
6.457519531250000000e-02
6.167602539062500000e-02
5.764770507812500000e-02
6.451416015625000000e-02
5.392456054687500000e-02
5.093383789062500000e-02
5.517578125000000000e-02
5.072021484375000000e-02
4.763793945312500000e-02
5.056762695312500000e-02
4.861450195312500000e-02
5.270385742187500000e-02
5.422973632812500000e-02
5.496215820312500000e-02
5.001831054687500000e-02
4.473876953125000000e-02
4.284667968750000000e-02
4.034423828125000000e-02
3.820800781250000000e-02
3.555297851562500000e-02
3.982543945312500000e-02
4.135131835937500000e-02
3.964233398437500000e-02
4.330444335937500000e-02
3.958129882812500000e-02
4.632568359375000000e-02
4.843139648437500000e-02
4.470825195312500000e-02
4.983520507812500000e-02
4.437255859375000000e-02
4.742431640625000000e-02
4.708862304687500000e-02
5.941772460937500000e-02
6.063842773437500000e-02
6.198120117187500000e-02
6.378173828125000000e-02
5.624389648437500000e-02
5.380249023437500000e-02
5.572509765625000000e-02
5.517578125000000000e-02
5.709838867187500000e-02
5.383300781250000000e-02
4.971313476562500000e-02
5.343627929687500000e-02
6.274414062500000000e-02
6.155395507812500000e-02
6.463623046875000000e-02
6.304931640625000000e-02
5.877685546875000000e-02
5.657958984375000000e-02
6.076049804687500000e-02
6.039428710937500000e-02
5.725097656250000000e-02
5.718994140625000000e-02
5.502319335937500000e-02
5.590820312500000000e-02
5.679321289062500000e-02
5.523681640625000000e-02
5.737304687500000000e-02
5.950927734375000000e-02
3.259277343750000000e-02
3.222656250000000000e-02
3.016662597656250000e-02
3.013610839843750000e-02
3.240966796875000000e-02
3.115844726562500000e-02
3.091430664062500000e-02
2.993774414062500000e-02
3.161621093750000000e-02
2.989196777343750000e-02
3.097534179687500000e-02
3.019714355468750000e-02
3.210449218750000000e-02
3.219604492187500000e-02
3.057861328125000000e-02
3.039550781250000000e-02
2.894592285156250000e-02
3.256225585937500000e-02
3.036499023437500000e-02
3.010559082031250000e-02
3.176879882812500000e-02
3.134155273437500000e-02
3.076171875000000000e-02
3.031921386718750000e-02
3.164672851562500000e-02
3.128051757812500000e-02
3.198242187500000000e-02
3.213500976562500000e-02
3.338623046875000000e-02
3.076171875000000000e-02
3.314208984375000000e-02
3.253173828125000000e-02
3.314208984375000000e-02
3.140258789062500000e-02
3.268432617187500000e-02
3.308105468750000000e-02
3.146362304687500000e-02
3.155517578125000000e-02
3.125000000000000000e-02
3.134155273437500000e-02
3.222656250000000000e-02
3.436279296875000000e-02
3.680419921875000000e-02
3.640747070312500000e-02
3.781127929687500000e-02
3.652954101562500000e-02
3.399658203125000000e-02
3.479003906250000000e-02
3.579711914062500000e-02
3.683471679687500000e-02
3.186035156250000000e-02
3.216552734375000000e-02
3.384399414062500000e-02
3.372192382812500000e-02
3.323364257812500000e-02
3.198242187500000000e-02
3.109741210937500000e-02
3.265380859375000000e-02
3.179931640625000000e-02
3.158569335937500000e-02
3.170776367187500000e-02
3.219604492187500000e-02
3.044128417968750000e-02
3.004455566406250000e-02
2.931213378906250000e-02
3.125000000000000000e-02
3.005981445312500000e-02
2.954101562500000000e-02
3.341674804687500000e-02
3.105163574218750000e-02
3.096008300781250000e-02
3.013610839843750000e-02
3.097534179687500000e-02
3.155517578125000000e-02
3.021240234375000000e-02
3.121948242187500000e-02
3.137207031250000000e-02
3.143310546875000000e-02
2.983093261718750000e-02
3.102111816406250000e-02
3.051757812500000000e-02
3.117370605468750000e-02
3.070068359375000000e-02
3.134155273437500000e-02
3.100585937500000000e-02
3.332519531250000000e-02
3.897094726562500000e-02
4.208374023437500000e-02
3.280639648437500000e-02
3.543090820312500000e-02
3.414916992187500000e-02
3.637695312500000000e-02
3.457641601562500000e-02
3.698730468750000000e-02
4.025268554687500000e-02
4.135131835937500000e-02
3.247070312500000000e-02
3.677368164062500000e-02
3.683471679687500000e-02
3.717041015625000000e-02
3.570556640625000000e-02
3.726196289062500000e-02
3.436279296875000000e-02
3.256225585937500000e-02
3.182983398437500000e-02
3.305053710937500000e-02
3.384399414062500000e-02
3.259277343750000000e-02
3.280639648437500000e-02
3.114318847656250000e-02
3.378295898437500000e-02
3.176879882812500000e-02
3.363037109375000000e-02
3.283691406250000000e-02
3.311157226562500000e-02
3.628540039062500000e-02
3.607177734375000000e-02
3.604125976562500000e-02
3.463745117187500000e-02
3.598022460937500000e-02
3.524780273437500000e-02
3.710937500000000000e-02
3.573608398437500000e-02
3.604125976562500000e-02
3.619384765625000000e-02
3.701782226562500000e-02
3.433227539062500000e-02
3.561401367187500000e-02
3.546142578125000000e-02
3.585815429687500000e-02
3.579711914062500000e-02
3.591918945312500000e-02
3.598022460937500000e-02
3.704833984375000000e-02
3.530883789062500000e-02
3.482055664062500000e-02
3.518676757812500000e-02
3.488159179687500000e-02
3.738403320312500000e-02
3.762817382812500000e-02
3.598022460937500000e-02
3.674316406250000000e-02
4.129028320312500000e-02
3.915405273437500000e-02
4.324340820312500000e-02
4.263305664062500000e-02
4.229736328125000000e-02
4.263305664062500000e-02
4.324340820312500000e-02
4.385375976562500000e-02
4.571533203125000000e-02
4.434204101562500000e-02
5.084228515625000000e-02
5.187988281250000000e-02
5.215454101562500000e-02
5.029296875000000000e-02
4.513549804687500000e-02
3.613281250000000000e-02
3.274536132812500000e-02
3.237915039062500000e-02
3.347778320312500000e-02
3.329467773437500000e-02
3.512573242187500000e-02
4.244995117187500000e-02
4.440307617187500000e-02
4.962158203125000000e-02
5.950927734375000000e-02
6.591796875000000000e-02
6.127929687500000000e-02
5.386352539062500000e-02
5.929565429687500000e-02
5.700683593750000000e-02
5.978393554687500000e-02
6.665039062500000000e-02
6.494140625000000000e-02
6.799316406250000000e-02
6.066894531250000000e-02
5.862426757812500000e-02
6.384277343750000000e-02
5.566406250000000000e-02
5.926513671875000000e-02
6.268310546875000000e-02
6.292724609375000000e-02
6.286621093750000000e-02
5.978393554687500000e-02
5.889892578125000000e-02
5.972290039062500000e-02
5.569458007812500000e-02
5.264282226562500000e-02
5.737304687500000000e-02
5.715942382812500000e-02
5.804443359375000000e-02
5.856323242187500000e-02
5.569458007812500000e-02
5.465698242187500000e-02
5.239868164062500000e-02
5.508422851562500000e-02
5.493164062500000000e-02
5.401611328125000000e-02
5.426025390625000000e-02
5.288696289062500000e-02
5.282592773437500000e-02
5.535888671875000000e-02
5.279541015625000000e-02
5.685424804687500000e-02
5.020141601562500000e-02
5.523681640625000000e-02
5.862426757812500000e-02
5.844116210937500000e-02
5.111694335937500000e-02
5.075073242187500000e-02
4.879760742187500000e-02
4.760742187500000000e-02
3.674316406250000000e-02
3.002929687500000000e-02
3.710937500000000000e-02
3.924560546875000000e-02
4.122924804687500000e-02
3.488159179687500000e-02
3.875732421875000000e-02
3.982543945312500000e-02
4.269409179687500000e-02
4.666137695312500000e-02
4.977416992187500000e-02
4.891967773437500000e-02
4.467773437500000000e-02
4.559326171875000000e-02
5.120849609375000000e-02
5.294799804687500000e-02
6.201171875000000000e-02
4.635620117187500000e-02
6.274414062500000000e-02
5.926513671875000000e-02
5.465698242187500000e-02
6.045532226562500000e-02
5.426025390625000000e-02
5.743408203125000000e-02
6.042480468750000000e-02
5.606079101562500000e-02
6.015014648437500000e-02
5.459594726562500000e-02
5.554199218750000000e-02
4.959106445312500000e-02
5.206298828125000000e-02
5.380249023437500000e-02
5.285644531250000000e-02
5.432128906250000000e-02
5.935668945312500000e-02
5.676269531250000000e-02
6.835937500000000000e-02
6.420898437500000000e-02
5.557250976562500000e-02
4.797363281250000000e-02
4.226684570312500000e-02
4.278564453125000000e-02
3.555297851562500000e-02
3.378295898437500000e-02
3.683471679687500000e-02
3.668212890625000000e-02
3.750610351562500000e-02
3.460693359375000000e-02
3.512573242187500000e-02
3.356933593750000000e-02
3.488159179687500000e-02
3.585815429687500000e-02
4.449462890625000000e-02
4.846191406250000000e-02
4.983520507812500000e-02
5.142211914062500000e-02
5.776977539062500000e-02
5.621337890625000000e-02
6.420898437500000000e-02
7.104492187500000000e-02
6.713867187500000000e-02
7.366943359375000000e-02
6.829833984375000000e-02
6.726074218750000000e-02
7.202148437500000000e-02
6.896972656250000000e-02
7.891845703125000000e-02
7.708740234375000000e-02
6.414794921875000000e-02
6.561279296875000000e-02
7.305908203125000000e-02
7.287597656250000000e-02
6.445312500000000000e-02
6.353759765625000000e-02
7.196044921875000000e-02
8.013916015625000000e-02
8.032226562500000000e-02
7.556152343750000000e-02
7.360839843750000000e-02
7.159423828125000000e-02
7.434082031250000000e-02
7.312011718750000000e-02
7.373046875000000000e-02
7.110595703125000000e-02
7.031250000000000000e-02
7.794189453125000000e-02
7.446289062500000000e-02
7.666015625000000000e-02
6.903076171875000000e-02
7.556152343750000000e-02
8.319091796875000000e-02
7.751464843750000000e-02
7.720947265625000000e-02
7.751464843750000000e-02
8.050537109375000000e-02
7.434082031250000000e-02
6.951904296875000000e-02
7.208251953125000000e-02
7.257080078125000000e-02
7.183837890625000000e-02
7.287597656250000000e-02
7.440185546875000000e-02
7.525634765625000000e-02
7.220458984375000000e-02
6.817626953125000000e-02
7.525634765625000000e-02
8.734130859375000000e-02
8.502197265625000000e-02
9.185791015625000000e-02
1.027221679687500000e-01
1.072998046875000000e-01
7.275390625000000000e-02
7.312011718750000000e-02
7.556152343750000000e-02
7.098388671875000000e-02
7.318115234375000000e-02
7.171630859375000000e-02
7.080078125000000000e-02
6.878662109375000000e-02
6.195068359375000000e-02
6.610107421875000000e-02
7.159423828125000000e-02
6.549072265625000000e-02
6.402587890625000000e-02
6.140136718750000000e-02
7.208251953125000000e-02
7.891845703125000000e-02
7.025146484375000000e-02
6.878662109375000000e-02
6.732177734375000000e-02
6.951904296875000000e-02
5.416870117187500000e-02
5.441284179687500000e-02
5.166625976562500000e-02
4.714965820312500000e-02
4.818725585937500000e-02
5.349731445312500000e-02
5.639648437500000000e-02
5.242919921875000000e-02
5.621337890625000000e-02
5.590820312500000000e-02
5.505371093750000000e-02
5.227661132812500000e-02
4.992675781250000000e-02
5.026245117187500000e-02
5.114746093750000000e-02
5.075073242187500000e-02
5.032348632812500000e-02
5.429077148437500000e-02
4.858398437500000000e-02
5.154418945312500000e-02
4.034423828125000000e-02
3.909301757812500000e-02
3.985595703125000000e-02
4.199218750000000000e-02
4.309082031250000000e-02
4.306030273437500000e-02
4.232788085937500000e-02
4.138183593750000000e-02
4.177856445312500000e-02
3.817749023437500000e-02
3.994750976562500000e-02
4.541015625000000000e-02
4.589843750000000000e-02
4.611206054687500000e-02
4.281616210937500000e-02
3.976440429687500000e-02
3.646850585937500000e-02
3.607177734375000000e-02
4.382324218750000000e-02
4.598999023437500000e-02
4.556274414062500000e-02
5.117797851562500000e-02
4.364013671875000000e-02
5.361938476562500000e-02
5.841064453125000000e-02
6.222534179687500000e-02
6.414794921875000000e-02
6.646728515625000000e-02
6.610107421875000000e-02
7.128906250000000000e-02
6.890869140625000000e-02
6.762695312500000000e-02
6.933593750000000000e-02
7.250976562500000000e-02
7.177734375000000000e-02
6.640625000000000000e-02
6.744384765625000000e-02
6.591796875000000000e-02
6.243896484375000000e-02
6.707763671875000000e-02
8.209228515625000000e-02
7.434082031250000000e-02
7.366943359375000000e-02
6.781005859375000000e-02
6.042480468750000000e-02
5.639648437500000000e-02
5.056762695312500000e-02
5.285644531250000000e-02
5.422973632812500000e-02
5.728149414062500000e-02
5.923461914062500000e-02
6.738281250000000000e-02
6.262207031250000000e-02
5.908203125000000000e-02
5.639648437500000000e-02
5.322265625000000000e-02
5.303955078125000000e-02
5.587768554687500000e-02
5.514526367187500000e-02
5.325317382812500000e-02
5.401611328125000000e-02
5.151367187500000000e-02
5.288696289062500000e-02
5.734252929687500000e-02
5.169677734375000000e-02
4.907226562500000000e-02
4.367065429687500000e-02
4.541015625000000000e-02
3.808593750000000000e-02
3.735351562500000000e-02
3.433227539062500000e-02
3.176879882812500000e-02
3.506469726562500000e-02
3.738403320312500000e-02
3.536987304687500000e-02
3.582763671875000000e-02
3.720092773437500000e-02
3.967285156250000000e-02
4.071044921875000000e-02
3.985595703125000000e-02
6.137084960937500000e-02
6.250000000000000000e-02
6.323242187500000000e-02
6.384277343750000000e-02
6.069946289062500000e-02
5.975341796875000000e-02
5.444335937500000000e-02
5.187988281250000000e-02
4.843139648437500000e-02
4.739379882812500000e-02
4.937744140625000000e-02
5.166625976562500000e-02
4.531860351562500000e-02
4.251098632812500000e-02
4.183959960937500000e-02
3.982543945312500000e-02
4.208374023437500000e-02
5.303955078125000000e-02
5.746459960937500000e-02
5.294799804687500000e-02
5.352783203125000000e-02
5.276489257812500000e-02
5.364990234375000000e-02
5.868530273437500000e-02
5.090332031250000000e-02
4.800415039062500000e-02
4.962158203125000000e-02
5.529785156250000000e-02
6.094360351562500000e-02
6.140136718750000000e-02
6.317138671875000000e-02
6.774902343750000000e-02
6.628417968750000000e-02
6.262207031250000000e-02
7.031250000000000000e-02
5.691528320312500000e-02
4.776000976562500000e-02
4.641723632812500000e-02
4.519653320312500000e-02
3.906250000000000000e-02
4.586791992187500000e-02
6.359863281250000000e-02
6.707763671875000000e-02
6.079101562500000000e-02
6.427001953125000000e-02
6.750488281250000000e-02
5.590820312500000000e-02
4.812622070312500000e-02
4.153442382812500000e-02
4.690551757812500000e-02
4.440307617187500000e-02
5.572509765625000000e-02
5.514526367187500000e-02
5.728149414062500000e-02
6.860351562500000000e-02
6.173706054687500000e-02
6.161499023437500000e-02
6.149291992187500000e-02
6.445312500000000000e-02
5.941772460937500000e-02
5.563354492187500000e-02
4.052734375000000000e-02
4.498291015625000000e-02
4.406738281250000000e-02
5.203247070312500000e-02
6.579589843750000000e-02
5.300903320312500000e-02
4.919433593750000000e-02
4.672241210937500000e-02
4.937744140625000000e-02
4.104614257812500000e-02
4.574584960937500000e-02
5.191040039062500000e-02
4.971313476562500000e-02
4.080200195312500000e-02
4.373168945312500000e-02
4.772949218750000000e-02
4.858398437500000000e-02
4.644775390625000000e-02
4.751586914062500000e-02
4.803466796875000000e-02
5.337524414062500000e-02
5.407714843750000000e-02
4.760742187500000000e-02
5.474853515625000000e-02
5.584716796875000000e-02
4.702758789062500000e-02
4.650878906250000000e-02
5.023193359375000000e-02
5.401611328125000000e-02
4.867553710937500000e-02
4.779052734375000000e-02
4.748535156250000000e-02
4.226684570312500000e-02
4.077148437500000000e-02
3.970336914062500000e-02
3.976440429687500000e-02
4.037475585937500000e-02
4.467773437500000000e-02
4.058837890625000000e-02
3.961181640625000000e-02
4.971313476562500000e-02
5.026245117187500000e-02
4.260253906250000000e-02
4.492187500000000000e-02
4.522705078125000000e-02
5.178833007812500000e-02
5.752563476562500000e-02
5.462646484375000000e-02
5.059814453125000000e-02
5.307006835937500000e-02
4.675292968750000000e-02
5.084228515625000000e-02
5.230712890625000000e-02
4.565429687500000000e-02
4.711914062500000000e-02
4.763793945312500000e-02
4.528808593750000000e-02
4.425048828125000000e-02
4.571533203125000000e-02
4.598999023437500000e-02
4.547119140625000000e-02
4.498291015625000000e-02
4.614257812500000000e-02
4.595947265625000000e-02
4.672241210937500000e-02
4.672241210937500000e-02
4.730224609375000000e-02
4.595947265625000000e-02
4.690551757812500000e-02
4.544067382812500000e-02
4.470825195312500000e-02
4.620361328125000000e-02
4.476928710937500000e-02
4.580688476562500000e-02
4.550170898437500000e-02
4.434204101562500000e-02
4.559326171875000000e-02
4.516601562500000000e-02
4.461669921875000000e-02
4.336547851562500000e-02
4.498291015625000000e-02
4.693603515625000000e-02
5.068969726562500000e-02
4.568481445312500000e-02
4.895019531250000000e-02
5.847167968750000000e-02
4.971313476562500000e-02
5.343627929687500000e-02
5.722045898437500000e-02
5.001831054687500000e-02
4.837036132812500000e-02
5.838012695312500000e-02
6.094360351562500000e-02
6.854248046875000000e-02
7.958984375000000000e-02
7.073974609375000000e-02
7.006835937500000000e-02
5.804443359375000000e-02
6.286621093750000000e-02
5.862426757812500000e-02
4.815673828125000000e-02
4.495239257812500000e-02
4.577636718750000000e-02
4.556274414062500000e-02
5.508422851562500000e-02
6.024169921875000000e-02
6.341552734375000000e-02
6.994628906250000000e-02
6.280517578125000000e-02
6.518554687500000000e-02
7.055664062500000000e-02
6.170654296875000000e-02
6.005859375000000000e-02
7.653808593750000000e-02
7.366943359375000000e-02
7.922363281250000000e-02
7.641601562500000000e-02
6.359863281250000000e-02
7.238769531250000000e-02
6.640625000000000000e-02
6.057739257812500000e-02
6.359863281250000000e-02
5.978393554687500000e-02
4.080200195312500000e-02
6.982421875000000000e-02
8.898925781250000000e-02
8.282470703125000000e-02
7.873535156250000000e-02
8.496093750000000000e-02
8.544921875000000000e-02
9.661865234375000000e-02
1.049804687500000000e-01
1.111450195312500000e-01
9.936523437500000000e-02
1.041259765625000000e-01
8.325195312500000000e-02
7.049560546875000000e-02
6.671142578125000000e-02
7.977294921875000000e-02
8.099365234375000000e-02
7.928466796875000000e-02
4.748535156250000000e-02
4.205322265625000000e-02
4.452514648437500000e-02
5.068969726562500000e-02
4.940795898437500000e-02
5.776977539062500000e-02
5.404663085937500000e-02
6.039428710937500000e-02
5.508422851562500000e-02
6.246948242187500000e-02
6.008911132812500000e-02
6.585693359375000000e-02
6.579589843750000000e-02
5.587768554687500000e-02
5.731201171875000000e-02
5.569458007812500000e-02
5.102539062500000000e-02
4.922485351562500000e-02
5.673217773437500000e-02
5.285644531250000000e-02
5.203247070312500000e-02
5.093383789062500000e-02
5.117797851562500000e-02
5.078125000000000000e-02
5.908203125000000000e-02
5.993652343750000000e-02
6.311035156250000000e-02
6.726074218750000000e-02
6.292724609375000000e-02
7.128906250000000000e-02
6.939697265625000000e-02
7.275390625000000000e-02
7.586669921875000000e-02
6.866455078125000000e-02
7.025146484375000000e-02
6.210327148437500000e-02
6.225585937500000000e-02
6.225585937500000000e-02
5.999755859375000000e-02
6.567382812500000000e-02
6.500244140625000000e-02
6.530761718750000000e-02
7.257080078125000000e-02
6.976318359375000000e-02
7.086181640625000000e-02
6.762695312500000000e-02
6.439208984375000000e-02
7.006835937500000000e-02
7.440185546875000000e-02
6.396484375000000000e-02
5.932617187500000000e-02
6.500244140625000000e-02
7.098388671875000000e-02
6.774902343750000000e-02
6.433105468750000000e-02
6.127929687500000000e-02
5.908203125000000000e-02
6.072998046875000000e-02
7.275390625000000000e-02
7.171630859375000000e-02
6.823730468750000000e-02
8.343505859375000000e-02
8.886718750000000000e-02
9.503173828125000000e-02
1.131591796875000000e-01
1.198730468750000000e-01
1.061401367187500000e-01
1.044921875000000000e-01
9.918212890625000000e-02
8.062744140625000000e-02
9.869384765625000000e-02
8.850097656250000000e-02
9.503173828125000000e-02
7.543945312500000000e-02
7.250976562500000000e-02
7.525634765625000000e-02
7.434082031250000000e-02
7.470703125000000000e-02
7.702636718750000000e-02
7.794189453125000000e-02
7.562255859375000000e-02
7.629394531250000000e-02
7.897949218750000000e-02
7.617187500000000000e-02
7.458496093750000000e-02
7.659912109375000000e-02
7.165527343750000000e-02
7.153320312500000000e-02
6.591796875000000000e-02
6.732177734375000000e-02
7.409667968750000000e-02
6.860351562500000000e-02
6.890869140625000000e-02
7.843017578125000000e-02
9.387207031250000000e-02
1.059570312500000000e-01
9.863281250000000000e-02
1.058959960937500000e-01
9.863281250000000000e-02
9.973144531250000000e-02
1.124267578125000000e-01
9.265136718750000000e-02
8.032226562500000000e-02
9.082031250000000000e-02
7.318115234375000000e-02
7.537841796875000000e-02
6.958007812500000000e-02
6.414794921875000000e-02
6.216430664062500000e-02
5.276489257812500000e-02
4.437255859375000000e-02
4.095458984375000000e-02
4.360961914062500000e-02
4.718017578125000000e-02
4.559326171875000000e-02
4.400634765625000000e-02
4.357910156250000000e-02
4.635620117187500000e-02
4.592895507812500000e-02
4.220581054687500000e-02
3.775024414062500000e-02
3.332519531250000000e-02
3.034973144531250000e-02
2.931213378906250000e-02
2.613830566406250000e-02
2.488708496093750000e-02
3.005981445312500000e-02
3.854370117187500000e-02
3.933715820312500000e-02
3.970336914062500000e-02
4.479980468750000000e-02
4.653930664062500000e-02
4.660034179687500000e-02
5.029296875000000000e-02
5.352783203125000000e-02
5.136108398437500000e-02
4.916381835937500000e-02
5.007934570312500000e-02
4.864501953125000000e-02
4.263305664062500000e-02
4.507446289062500000e-02
4.425048828125000000e-02
4.116821289062500000e-02
4.342651367187500000e-02
4.177856445312500000e-02
4.650878906250000000e-02
4.788208007812500000e-02
5.035400390625000000e-02
3.839111328125000000e-02
3.652954101562500000e-02
3.906250000000000000e-02
4.263305664062500000e-02
4.214477539062500000e-02
4.116821289062500000e-02
4.232788085937500000e-02
4.119873046875000000e-02
4.312133789062500000e-02
4.760742187500000000e-02
5.487060546875000000e-02
5.267333984375000000e-02
5.148315429687500000e-02
2.571105957031250000e-02
2.969360351562500000e-02
2.890014648437500000e-02
3.359985351562500000e-02
3.186035156250000000e-02
3.158569335937500000e-02
3.411865234375000000e-02
2.789306640625000000e-02
2.574157714843750000e-02
2.575683593750000000e-02
2.642822265625000000e-02
3.158569335937500000e-02
3.031921386718750000e-02
3.311157226562500000e-02
3.796386718750000000e-02
3.692626953125000000e-02
3.576660156250000000e-02
4.183959960937500000e-02
4.040527343750000000e-02
4.116821289062500000e-02
4.824829101562500000e-02
5.368041992187500000e-02
5.307006835937500000e-02
5.181884765625000000e-02
5.535888671875000000e-02
5.480957031250000000e-02
5.767822265625000000e-02
5.770874023437500000e-02
5.444335937500000000e-02
5.093383789062500000e-02
4.504394531250000000e-02
4.342651367187500000e-02
4.266357421875000000e-02
4.080200195312500000e-02
4.083251953125000000e-02
4.315185546875000000e-02
4.223632812500000000e-02
5.065917968750000000e-02
5.609130859375000000e-02
5.139160156250000000e-02
4.620361328125000000e-02
4.641723632812500000e-02
5.529785156250000000e-02
5.245971679687500000e-02
5.999755859375000000e-02
5.899047851562500000e-02
6.658935546875000000e-02
7.287597656250000000e-02
7.720947265625000000e-02
8.050537109375000000e-02
8.813476562500000000e-02
7.928466796875000000e-02
7.586669921875000000e-02
6.298828125000000000e-02
5.920410156250000000e-02
5.804443359375000000e-02
5.722045898437500000e-02
5.590820312500000000e-02
5.880737304687500000e-02
4.913330078125000000e-02
4.501342773437500000e-02
5.007934570312500000e-02
5.187988281250000000e-02
5.139160156250000000e-02
5.618286132812500000e-02
3.875732421875000000e-02
4.159545898437500000e-02
4.177856445312500000e-02
3.921508789062500000e-02
3.894042968750000000e-02
4.129028320312500000e-02
4.165649414062500000e-02
4.211425781250000000e-02
4.333496093750000000e-02
4.977416992187500000e-02
4.580688476562500000e-02
4.132080078125000000e-02
4.385375976562500000e-02
4.010009765625000000e-02
3.668212890625000000e-02
3.244018554687500000e-02
7.727050781250000000e-02
6.988525390625000000e-02
5.914306640625000000e-02
6.048583984375000000e-02
6.365966796875000000e-02
5.679321289062500000e-02
5.133056640625000000e-02
5.255126953125000000e-02
5.273437500000000000e-02
5.426025390625000000e-02
5.685424804687500000e-02
6.262207031250000000e-02
6.173706054687500000e-02
6.280517578125000000e-02
5.963134765625000000e-02
6.204223632812500000e-02
6.402587890625000000e-02
6.622314453125000000e-02
6.665039062500000000e-02
6.365966796875000000e-02
9.533691406250000000e-02
8.526611328125000000e-02
8.038330078125000000e-02
8.178710937500000000e-02
8.349609375000000000e-02
7.006835937500000000e-02
5.941772460937500000e-02
6.506347656250000000e-02
6.701660156250000000e-02
7.647705078125000000e-02
7.232666015625000000e-02
7.080078125000000000e-02
8.587646484375000000e-02
9.411621093750000000e-02
8.642578125000000000e-02
8.575439453125000000e-02
7.080078125000000000e-02
6.280517578125000000e-02
7.061767578125000000e-02
7.702636718750000000e-02
9.112548828125000000e-02
7.983398437500000000e-02
7.464599609375000000e-02
7.055664062500000000e-02
7.598876953125000000e-02
7.800292968750000000e-02
9.307861328125000000e-02
8.489990234375000000e-02
8.685302734375000000e-02
8.038330078125000000e-02
7.818603515625000000e-02
7.550048828125000000e-02
7.507324218750000000e-02
7.434082031250000000e-02
7.897949218750000000e-02
8.312988281250000000e-02
7.946777343750000000e-02
7.666015625000000000e-02
7.794189453125000000e-02
7.965087890625000000e-02
6.713867187500000000e-02
6.222534179687500000e-02
7.580566406250000000e-02
7.989501953125000000e-02
7.080078125000000000e-02
6.689453125000000000e-02
7.922363281250000000e-02
9.887695312500000000e-02
1.093750000000000000e-01
1.057739257812500000e-01
1.046752929687500000e-01
9.997558593750000000e-02
1.156005859375000000e-01
1.174926757812500000e-01
1.123046875000000000e-01
1.098022460937500000e-01
1.124877929687500000e-01
1.141357421875000000e-01
1.113281250000000000e-01
1.171875000000000000e-01
1.173095703125000000e-01
1.146240234375000000e-01
1.173095703125000000e-01
1.120605468750000000e-01
1.136474609375000000e-01
1.033325195312500000e-01
1.026000976562500000e-01
1.062622070312500000e-01
1.069335937500000000e-01
1.063842773437500000e-01
9.979248046875000000e-02
9.600830078125000000e-02
1.007080078125000000e-01
1.088867187500000000e-01
1.263427734375000000e-01
1.180419921875000000e-01
1.149291992187500000e-01
1.224975585937500000e-01
1.203002929687500000e-01
1.095581054687500000e-01
1.043701171875000000e-01
9.729003906250000000e-02
9.753417968750000000e-02
9.423828125000000000e-02
9.490966796875000000e-02
9.149169921875000000e-02
9.808349609375000000e-02
8.728027343750000000e-02
8.508300781250000000e-02
8.020019531250000000e-02
8.276367187500000000e-02
7.830810546875000000e-02
7.623291015625000000e-02
7.360839843750000000e-02
7.324218750000000000e-02
7.965087890625000000e-02
6.768798828125000000e-02
6.494140625000000000e-02
9.991455078125000000e-02
1.007080078125000000e-01
1.008911132812500000e-01
1.021118164062500000e-01
9.667968750000000000e-02
1.070556640625000000e-01
9.948730468750000000e-02
1.007080078125000000e-01
9.655761718750000000e-02
7.989501953125000000e-02
8.062744140625000000e-02
8.215332031250000000e-02
8.898925781250000000e-02
9.167480468750000000e-02
9.484863281250000000e-02
8.514404296875000000e-02
9.082031250000000000e-02
8.587646484375000000e-02
8.770751953125000000e-02
7.543945312500000000e-02
6.524658203125000000e-02
5.841064453125000000e-02
5.523681640625000000e-02
5.844116210937500000e-02
6.039428710937500000e-02
5.584716796875000000e-02
5.465698242187500000e-02
6.414794921875000000e-02
7.135009765625000000e-02
6.762695312500000000e-02
7.800292968750000000e-02
8.172607421875000000e-02
7.049560546875000000e-02
7.415771484375000000e-02
7.525634765625000000e-02
7.397460937500000000e-02
7.446289062500000000e-02
7.598876953125000000e-02
7.342529296875000000e-02
7.574462890625000000e-02
7.672119140625000000e-02
7.507324218750000000e-02
7.141113281250000000e-02
7.287597656250000000e-02
7.208251953125000000e-02
7.727050781250000000e-02
7.781982421875000000e-02
8.355712890625000000e-02
7.281494140625000000e-02
6.921386718750000000e-02
6.652832031250000000e-02
6.707763671875000000e-02
6.002807617187500000e-02
6.106567382812500000e-02
5.334472656250000000e-02
5.404663085937500000e-02
5.221557617187500000e-02
5.480957031250000000e-02
5.715942382812500000e-02
5.166625976562500000e-02
5.648803710937500000e-02
5.194091796875000000e-02
4.992675781250000000e-02
4.916381835937500000e-02
5.325317382812500000e-02
5.084228515625000000e-02
5.105590820312500000e-02
4.934692382812500000e-02
5.020141601562500000e-02
4.678344726562500000e-02
4.901123046875000000e-02
5.099487304687500000e-02
4.830932617187500000e-02
5.313110351562500000e-02
5.709838867187500000e-02
5.374145507812500000e-02
5.688476562500000000e-02
5.126953125000000000e-02
5.459594726562500000e-02
5.233764648437500000e-02
6.018066406250000000e-02
5.316162109375000000e-02
5.944824218750000000e-02
6.329345703125000000e-02
6.237792968750000000e-02
6.567382812500000000e-02
6.744384765625000000e-02
6.799316406250000000e-02
7.232666015625000000e-02
6.445312500000000000e-02
6.787109375000000000e-02
6.945800781250000000e-02
7.781982421875000000e-02
7.391357421875000000e-02
7.379150390625000000e-02
7.641601562500000000e-02
7.128906250000000000e-02
7.684326171875000000e-02
9.094238281250000000e-02
8.892822265625000000e-02
6.945800781250000000e-02
6.750488281250000000e-02
7.238769531250000000e-02
7.470703125000000000e-02
8.526611328125000000e-02
8.477783203125000000e-02
8.752441406250000000e-02
9.234619140625000000e-02
8.813476562500000000e-02
9.057617187500000000e-02
9.655761718750000000e-02
9.686279296875000000e-02
1.065063476562500000e-01
8.807373046875000000e-02
7.885742187500000000e-02
5.792236328125000000e-02
5.801391601562500000e-02
6.274414062500000000e-02
6.216430664062500000e-02
5.722045898437500000e-02
8.477783203125000000e-02
7.092285156250000000e-02
6.567382812500000000e-02
6.530761718750000000e-02
7.806396484375000000e-02
8.532714843750000000e-02
9.423828125000000000e-02
1.015625000000000000e-01
1.005859375000000000e-01
1.123046875000000000e-01
1.108398437500000000e-01
1.111450195312500000e-01
1.063232421875000000e-01
1.024780273437500000e-01
1.043090820312500000e-01
1.094360351562500000e-01
9.960937500000000000e-02
9.918212890625000000e-02
1.060180664062500000e-01
1.216430664062500000e-01
1.132812500000000000e-01
1.001586914062500000e-01
8.825683593750000000e-02
9.020996093750000000e-02
9.985351562500000000e-02
1.187133789062500000e-01
1.186523437500000000e-01
1.340332031250000000e-01
1.280517578125000000e-01
1.161499023437500000e-01
1.127319335937500000e-01
1.136474609375000000e-01
1.104125976562500000e-01
1.085815429687500000e-01
1.206665039062500000e-01
9.991455078125000000e-02
1.151123046875000000e-01
1.060180664062500000e-01
1.038818359375000000e-01
1.147460937500000000e-01
8.752441406250000000e-02
8.996582031250000000e-02
8.825683593750000000e-02
9.484863281250000000e-02
9.008789062500000000e-02
9.393310546875000000e-02
8.660888671875000000e-02
9.063720703125000000e-02
9.582519531250000000e-02
9.252929687500000000e-02
1.009521484375000000e-01
1.103515625000000000e-01
1.124877929687500000e-01
1.130371093750000000e-01
1.105346679687500000e-01
1.071777343750000000e-01
1.017456054687500000e-01
8.575439453125000000e-02
8.587646484375000000e-02
8.007812500000000000e-02
7.208251953125000000e-02
8.020019531250000000e-02
9.875488281250000000e-02
1.031494140625000000e-01
1.032104492187500000e-01
9.680175781250000000e-02
9.576416015625000000e-02
9.777832031250000000e-02
9.313964843750000000e-02
7.849121093750000000e-02
8.288574218750000000e-02
8.740234375000000000e-02
7.788085937500000000e-02
7.788085937500000000e-02
6.842041015625000000e-02
7.556152343750000000e-02
8.355712890625000000e-02
7.836914062500000000e-02
6.842041015625000000e-02
8.276367187500000000e-02
9.613037109375000000e-02
9.729003906250000000e-02
1.100463867187500000e-01
1.024780273437500000e-01
9.161376953125000000e-02
9.460449218750000000e-02
8.374023437500000000e-02
8.660888671875000000e-02
8.197021484375000000e-02
8.544921875000000000e-02
7.666015625000000000e-02
7.769775390625000000e-02
7.543945312500000000e-02
8.056640625000000000e-02
9.143066406250000000e-02
1.030273437500000000e-01
9.960937500000000000e-02
9.313964843750000000e-02
9.936523437500000000e-02
9.515380859375000000e-02
8.300781250000000000e-02
8.758544921875000000e-02
9.252929687500000000e-02
9.313964843750000000e-02
9.063720703125000000e-02
8.245849609375000000e-02
6.518554687500000000e-02
5.679321289062500000e-02
5.841064453125000000e-02
5.462646484375000000e-02
5.700683593750000000e-02
5.847167968750000000e-02
5.715942382812500000e-02
6.164550781250000000e-02
6.463623046875000000e-02
6.616210937500000000e-02
7.006835937500000000e-02
7.000732421875000000e-02
7.116699218750000000e-02
6.884765625000000000e-02
7.916259765625000000e-02
8.288574218750000000e-02
8.166503906250000000e-02
7.781982421875000000e-02
7.781982421875000000e-02
7.885742187500000000e-02
7.366943359375000000e-02
7.159423828125000000e-02
6.744384765625000000e-02
6.945800781250000000e-02
7.104492187500000000e-02
7.312011718750000000e-02
8.441162109375000000e-02
8.020019531250000000e-02
8.923339843750000000e-02
9.899902343750000000e-02
9.368896484375000000e-02
7.598876953125000000e-02
8.178710937500000000e-02
8.587646484375000000e-02
5.368041992187500000e-02
5.969238281250000000e-02
6.005859375000000000e-02
5.926513671875000000e-02
6.170654296875000000e-02
6.506347656250000000e-02
6.179809570312500000e-02
6.774902343750000000e-02
6.817626953125000000e-02
6.185913085937500000e-02
6.616210937500000000e-02
6.524658203125000000e-02
6.524658203125000000e-02
6.835937500000000000e-02
6.622314453125000000e-02
6.237792968750000000e-02
5.969238281250000000e-02
6.100463867187500000e-02
5.703735351562500000e-02
5.523681640625000000e-02
6.439208984375000000e-02
6.463623046875000000e-02
7.049560546875000000e-02
6.781005859375000000e-02
7.025146484375000000e-02
6.384277343750000000e-02
7.409667968750000000e-02
7.678222656250000000e-02
9.490966796875000000e-02
9.637451171875000000e-02
8.666992187500000000e-02
8.282470703125000000e-02
7.757568359375000000e-02
7.592773437500000000e-02
7.202148437500000000e-02
7.812500000000000000e-02
6.488037109375000000e-02
7.354736328125000000e-02
7.189941406250000000e-02
7.330322265625000000e-02
5.798339843750000000e-02
4.928588867187500000e-02
5.004882812500000000e-02
5.520629882812500000e-02
5.636596679687500000e-02
5.139160156250000000e-02
4.550170898437500000e-02
3.814697265625000000e-02
4.333496093750000000e-02
3.866577148437500000e-02
3.546142578125000000e-02
4.095458984375000000e-02
3.579711914062500000e-02
4.724121093750000000e-02
5.163574218750000000e-02
5.697631835937500000e-02
6.207275390625000000e-02
5.953979492187500000e-02
6.167602539062500000e-02
5.657958984375000000e-02
5.551147460937500000e-02
6.530761718750000000e-02
6.628417968750000000e-02
6.768798828125000000e-02
7.122802734375000000e-02
6.536865234375000000e-02
5.996704101562500000e-02
5.395507812500000000e-02
5.480957031250000000e-02
5.062866210937500000e-02
4.916381835937500000e-02
5.126953125000000000e-02
5.630493164062500000e-02
5.972290039062500000e-02
5.599975585937500000e-02
5.569458007812500000e-02
5.795288085937500000e-02
6.622314453125000000e-02
6.219482421875000000e-02
6.390380859375000000e-02
5.786132812500000000e-02
5.664062500000000000e-02
5.776977539062500000e-02
6.127929687500000000e-02
5.972290039062500000e-02
5.603027343750000000e-02
5.960083007812500000e-02
5.694580078125000000e-02
5.828857421875000000e-02
5.441284179687500000e-02
5.410766601562500000e-02
5.865478515625000000e-02
6.088256835937500000e-02
6.665039062500000000e-02
6.793212890625000000e-02
6.927490234375000000e-02
6.933593750000000000e-02
6.481933593750000000e-02
6.280517578125000000e-02
5.764770507812500000e-02
6.222534179687500000e-02
5.773925781250000000e-02
5.767822265625000000e-02
6.008911132812500000e-02
6.204223632812500000e-02
5.908203125000000000e-02
6.027221679687500000e-02
6.970214843750000000e-02
6.823730468750000000e-02
6.604003906250000000e-02
6.884765625000000000e-02
6.408691406250000000e-02
6.033325195312500000e-02
6.591796875000000000e-02
6.524658203125000000e-02
6.890869140625000000e-02
7.043457031250000000e-02
6.817626953125000000e-02
6.909179687500000000e-02
6.634521484375000000e-02
7.189941406250000000e-02
7.366943359375000000e-02
7.092285156250000000e-02
6.903076171875000000e-02
7.391357421875000000e-02
7.537841796875000000e-02
8.020019531250000000e-02
8.770751953125000000e-02
9.472656250000000000e-02
9.069824218750000000e-02
9.588623046875000000e-02
8.056640625000000000e-02
7.336425781250000000e-02
7.446289062500000000e-02
7.354736328125000000e-02
7.379150390625000000e-02
6.958007812500000000e-02
7.104492187500000000e-02
8.081054687500000000e-02
1.071777343750000000e-01
1.083984375000000000e-01
1.082153320312500000e-01
1.077880859375000000e-01
1.015625000000000000e-01
1.090698242187500000e-01
1.103515625000000000e-01
1.027832031250000000e-01
1.070556640625000000e-01
1.103515625000000000e-01
1.064453125000000000e-01
1.063232421875000000e-01
1.136474609375000000e-01
1.148071289062500000e-01
1.105957031250000000e-01
1.185302734375000000e-01
1.182861328125000000e-01
1.166381835937500000e-01
1.256103515625000000e-01
1.287841796875000000e-01
6.112670898437500000e-02
6.094360351562500000e-02
5.584716796875000000e-02
5.728149414062500000e-02
6.530761718750000000e-02
6.408691406250000000e-02
6.469726562500000000e-02
6.488037109375000000e-02
6.567382812500000000e-02
7.165527343750000000e-02
6.701660156250000000e-02
6.817626953125000000e-02
6.457519531250000000e-02
6.506347656250000000e-02
7.006835937500000000e-02
7.189941406250000000e-02
6.173706054687500000e-02
5.618286132812500000e-02
4.956054687500000000e-02
5.120849609375000000e-02
5.047607421875000000e-02
5.007934570312500000e-02
5.148315429687500000e-02
4.830932617187500000e-02
4.876708984375000000e-02
5.044555664062500000e-02
4.678344726562500000e-02
4.776000976562500000e-02
4.864501953125000000e-02
4.766845703125000000e-02
5.310058593750000000e-02
5.807495117187500000e-02
5.969238281250000000e-02
6.021118164062500000e-02
6.719970703125000000e-02
5.798339843750000000e-02
6.039428710937500000e-02
6.323242187500000000e-02
6.054687500000000000e-02
6.591796875000000000e-02
6.848144531250000000e-02
9.301757812500000000e-02
9.246826171875000000e-02
9.246826171875000000e-02
8.728027343750000000e-02
8.935546875000000000e-02
8.685302734375000000e-02
8.215332031250000000e-02
8.032226562500000000e-02
8.215332031250000000e-02
8.642578125000000000e-02
8.923339843750000000e-02
8.691406250000000000e-02
8.532714843750000000e-02
8.581542968750000000e-02
8.917236328125000000e-02
8.422851562500000000e-02
8.227539062500000000e-02
9.002685546875000000e-02
7.928466796875000000e-02
7.684326171875000000e-02
4.248046875000000000e-02
4.483032226562500000e-02
4.299926757812500000e-02
4.650878906250000000e-02
4.513549804687500000e-02
4.974365234375000000e-02
4.797363281250000000e-02
5.004882812500000000e-02
4.788208007812500000e-02
4.638671875000000000e-02
4.660034179687500000e-02
4.986572265625000000e-02
5.212402343750000000e-02
5.187988281250000000e-02
5.560302734375000000e-02
5.740356445312500000e-02
6.475830078125000000e-02
6.274414062500000000e-02
6.134033203125000000e-02
6.005859375000000000e-02
5.670166015625000000e-02
5.072021484375000000e-02
5.364990234375000000e-02
5.145263671875000000e-02
5.065917968750000000e-02
5.307006835937500000e-02
5.126953125000000000e-02
5.294799804687500000e-02
6.088256835937500000e-02
6.488037109375000000e-02
6.372070312500000000e-02
7.202148437500000000e-02
7.812500000000000000e-02
7.812500000000000000e-02
8.142089843750000000e-02
7.525634765625000000e-02
7.312011718750000000e-02
7.421875000000000000e-02
6.933593750000000000e-02
7.812500000000000000e-02
7.824707031250000000e-02
8.001708984375000000e-02
7.537841796875000000e-02
7.385253906250000000e-02
7.403564453125000000e-02
7.269287109375000000e-02
7.037353515625000000e-02
7.745361328125000000e-02
8.032226562500000000e-02
6.518554687500000000e-02
6.530761718750000000e-02
6.604003906250000000e-02
6.579589843750000000e-02
6.799316406250000000e-02
6.573486328125000000e-02
6.866455078125000000e-02
6.701660156250000000e-02
6.475830078125000000e-02
6.579589843750000000e-02
6.793212890625000000e-02
6.359863281250000000e-02
3.912353515625000000e-02
3.802490234375000000e-02
3.665161132812500000e-02
3.494262695312500000e-02
4.080200195312500000e-02
4.025268554687500000e-02
3.271484375000000000e-02
2.622985839843750000e-02
2.638244628906250000e-02
2.882385253906250000e-02
3.121948242187500000e-02
3.411865234375000000e-02
3.720092773437500000e-02
3.784179687500000000e-02
4.461669921875000000e-02
4.861450195312500000e-02
4.571533203125000000e-02
4.486083984375000000e-02
4.119873046875000000e-02
4.403686523437500000e-02
4.223632812500000000e-02
3.814697265625000000e-02
4.016113281250000000e-02
4.006958007812500000e-02
3.536987304687500000e-02
4.278564453125000000e-02
4.727172851562500000e-02
4.580688476562500000e-02
5.227661132812500000e-02
4.879760742187500000e-02
5.621337890625000000e-02
5.981445312500000000e-02
6.555175781250000000e-02
6.158447265625000000e-02
5.905151367187500000e-02
5.902099609375000000e-02
6.048583984375000000e-02
6.610107421875000000e-02
5.886840820312500000e-02
5.676269531250000000e-02
5.828857421875000000e-02
8.367919921875000000e-02
8.233642578125000000e-02
8.172607421875000000e-02
8.453369140625000000e-02
8.520507812500000000e-02
8.056640625000000000e-02
7.965087890625000000e-02
7.904052734375000000e-02
8.038330078125000000e-02
7.781982421875000000e-02
8.355712890625000000e-02
8.190917968750000000e-02
7.958984375000000000e-02
8.135986328125000000e-02
8.270263671875000000e-02
8.715820312500000000e-02
8.282470703125000000e-02
9.045410156250000000e-02
8.776855468750000000e-02
8.966064453125000000e-02
9.075927734375000000e-02
8.813476562500000000e-02
9.442138671875000000e-02
1.004028320312500000e-01
9.680175781250000000e-02
1.066894531250000000e-01
9.936523437500000000e-02
9.985351562500000000e-02
9.216308593750000000e-02
8.374023437500000000e-02
9.704589843750000000e-02
1.049804687500000000e-01
9.436035156250000000e-02
9.509277343750000000e-02
1.043090820312500000e-01
9.613037109375000000e-02
9.918212890625000000e-02
8.666992187500000000e-02
7.318115234375000000e-02
6.964111328125000000e-02
7.531738281250000000e-02
6.903076171875000000e-02
7.379150390625000000e-02
7.275390625000000000e-02
8.367919921875000000e-02
1.104736328125000000e-01
1.021118164062500000e-01
1.036376953125000000e-01
9.881591796875000000e-02
9.130859375000000000e-02
8.709716796875000000e-02
7.476806640625000000e-02
6.335449218750000000e-02
6.903076171875000000e-02
7.806396484375000000e-02
7.617187500000000000e-02
6.500244140625000000e-02
6.451416015625000000e-02
6.359863281250000000e-02
6.848144531250000000e-02
6.823730468750000000e-02
7.141113281250000000e-02
7.922363281250000000e-02
7.507324218750000000e-02
7.568359375000000000e-02
7.885742187500000000e-02
6.878662109375000000e-02
6.866455078125000000e-02
7.153320312500000000e-02
7.379150390625000000e-02
7.641601562500000000e-02
7.025146484375000000e-02
6.915283203125000000e-02
6.604003906250000000e-02
6.051635742187500000e-02
5.963134765625000000e-02
5.892944335937500000e-02
5.831909179687500000e-02
6.002807617187500000e-02
6.118774414062500000e-02
6.451416015625000000e-02
6.842041015625000000e-02
6.860351562500000000e-02
7.299804687500000000e-02
7.855224609375000000e-02
8.441162109375000000e-02
9.680175781250000000e-02
9.509277343750000000e-02
1.030883789062500000e-01
1.124877929687500000e-01
1.159057617187500000e-01
9.973144531250000000e-02
9.515380859375000000e-02
8.172607421875000000e-02
8.093261718750000000e-02
8.862304687500000000e-02
7.489013671875000000e-02
8.715820312500000000e-02
1.047363281250000000e-01
1.057739257812500000e-01
1.085815429687500000e-01
1.022949218750000000e-01
9.832763671875000000e-02
8.709716796875000000e-02
8.691406250000000000e-02
9.606933593750000000e-02
8.209228515625000000e-02
9.259033203125000000e-02
8.685302734375000000e-02
8.325195312500000000e-02
8.276367187500000000e-02
9.259033203125000000e-02
9.136962890625000000e-02
8.081054687500000000e-02
9.942626953125000000e-02
9.680175781250000000e-02
9.240722656250000000e-02
9.771728515625000000e-02
8.905029296875000000e-02
7.690429687500000000e-02
7.495117187500000000e-02
7.995605468750000000e-02
8.068847656250000000e-02
7.629394531250000000e-02
8.679199218750000000e-02
7.690429687500000000e-02
6.506347656250000000e-02
6.469726562500000000e-02
6.842041015625000000e-02
6.787109375000000000e-02
7.031250000000000000e-02
7.452392578125000000e-02
7.440185546875000000e-02
7.000732421875000000e-02
7.849121093750000000e-02
7.592773437500000000e-02
7.830810546875000000e-02
7.366943359375000000e-02
8.209228515625000000e-02
9.155273437500000000e-02
7.812500000000000000e-02
6.951904296875000000e-02
6.402587890625000000e-02
7.427978515625000000e-02
8.044433593750000000e-02
9.082031250000000000e-02
8.953857421875000000e-02
7.580566406250000000e-02
8.123779296875000000e-02
7.867431640625000000e-02
8.062744140625000000e-02
7.409667968750000000e-02
7.177734375000000000e-02
7.086181640625000000e-02
7.019042968750000000e-02
6.762695312500000000e-02
6.774902343750000000e-02
7.312011718750000000e-02
8.105468750000000000e-02
7.128906250000000000e-02
7.012939453125000000e-02
6.719970703125000000e-02
7.763671875000000000e-02
8.123779296875000000e-02
8.276367187500000000e-02
8.300781250000000000e-02
8.905029296875000000e-02
8.868408203125000000e-02
9.277343750000000000e-02
8.862304687500000000e-02
7.788085937500000000e-02
8.282470703125000000e-02
8.081054687500000000e-02
9.643554687500000000e-02
1.004638671875000000e-01
9.082031250000000000e-02
9.368896484375000000e-02
8.996582031250000000e-02
8.874511718750000000e-02
9.527587890625000000e-02
8.227539062500000000e-02
1.088256835937500000e-01
1.046142578125000000e-01
1.221923828125000000e-01
1.193237304687500000e-01
1.139526367187500000e-01
1.146240234375000000e-01
1.147460937500000000e-01
1.095581054687500000e-01
1.027221679687500000e-01
1.007690429687500000e-01
1.055297851562500000e-01
9.271240234375000000e-02
8.605957031250000000e-02
8.654785156250000000e-02
8.843994140625000000e-02
8.972167968750000000e-02
1.063842773437500000e-01
9.130859375000000000e-02
8.007812500000000000e-02
7.299804687500000000e-02
7.269287109375000000e-02
7.489013671875000000e-02
7.543945312500000000e-02
8.972167968750000000e-02
8.020019531250000000e-02
7.611083984375000000e-02
9.216308593750000000e-02
8.471679687500000000e-02
9.466552734375000000e-02
9.088134765625000000e-02
8.666992187500000000e-02
8.764648437500000000e-02
8.758544921875000000e-02
6.768798828125000000e-02
6.378173828125000000e-02
6.939697265625000000e-02
8.105468750000000000e-02
8.746337890625000000e-02
5.984497070312500000e-02
6.646728515625000000e-02
9.167480468750000000e-02
1.017456054687500000e-01
1.003417968750000000e-01
1.038208007812500000e-01
9.893798828125000000e-02
9.124755859375000000e-02
9.936523437500000000e-02
9.570312500000000000e-02
8.404541015625000000e-02
8.312988281250000000e-02
8.160400390625000000e-02
6.677246093750000000e-02
6.530761718750000000e-02
6.903076171875000000e-02
7.611083984375000000e-02
6.005859375000000000e-02
6.085205078125000000e-02
7.312011718750000000e-02
7.513427734375000000e-02
7.861328125000000000e-02
8.197021484375000000e-02
8.343505859375000000e-02
9.039306640625000000e-02
9.613037109375000000e-02
1.046752929687500000e-01
9.454345703125000000e-02
1.066894531250000000e-01
1.203002929687500000e-01
1.170043945312500000e-01
1.201782226562500000e-01
1.235961914062500000e-01
1.210937500000000000e-01
1.234741210937500000e-01
1.210327148437500000e-01
1.125488281250000000e-01
1.145629882812500000e-01
1.215209960937500000e-01
9.771728515625000000e-02
1.091918945312500000e-01
8.905029296875000000e-02
9.020996093750000000e-02
7.568359375000000000e-02
8.221435546875000000e-02
8.666992187500000000e-02
9.155273437500000000e-02
8.459472656250000000e-02
8.593750000000000000e-02
7.806396484375000000e-02
8.264160156250000000e-02
8.154296875000000000e-02
8.129882812500000000e-02
8.441162109375000000e-02
9.320068359375000000e-02
8.361816406250000000e-02
8.459472656250000000e-02
8.282470703125000000e-02
8.447265625000000000e-02
9.484863281250000000e-02
9.722900390625000000e-02
9.307861328125000000e-02
9.216308593750000000e-02
9.161376953125000000e-02
7.794189453125000000e-02
1.030883789062500000e-01
9.753417968750000000e-02
8.563232421875000000e-02
9.460449218750000000e-02
8.526611328125000000e-02
7.861328125000000000e-02
6.762695312500000000e-02
6.561279296875000000e-02
6.262207031250000000e-02
5.877685546875000000e-02
6.732177734375000000e-02
7.360839843750000000e-02
6.762695312500000000e-02
7.354736328125000000e-02
8.691406250000000000e-02
8.300781250000000000e-02
7.794189453125000000e-02
8.447265625000000000e-02
8.593750000000000000e-02
8.721923828125000000e-02
8.404541015625000000e-02
7.269287109375000000e-02
6.658935546875000000e-02
6.481933593750000000e-02
7.366943359375000000e-02
7.604980468750000000e-02
6.713867187500000000e-02
7.366943359375000000e-02
6.927490234375000000e-02
6.512451171875000000e-02
6.469726562500000000e-02
7.708740234375000000e-02
8.117675781250000000e-02
7.110595703125000000e-02
7.153320312500000000e-02
6.890869140625000000e-02
7.250976562500000000e-02
7.110595703125000000e-02
7.135009765625000000e-02
1.081542968750000000e-01
1.021728515625000000e-01
1.090087890625000000e-01
1.108398437500000000e-01
1.082763671875000000e-01
1.068725585937500000e-01
1.070556640625000000e-01
1.022949218750000000e-01
1.033325195312500000e-01
1.119384765625000000e-01
1.065673828125000000e-01
1.105346679687500000e-01
1.019897460937500000e-01
1.049804687500000000e-01
1.030273437500000000e-01
1.060791015625000000e-01
1.101074218750000000e-01
1.063842773437500000e-01
1.033935546875000000e-01
1.060791015625000000e-01
9.143066406250000000e-02
1.014404296875000000e-01
1.106567382812500000e-01
1.190795898437500000e-01
1.143798828125000000e-01
1.002807617187500000e-01
1.008300781250000000e-01
9.375000000000000000e-02
1.076660156250000000e-01
9.240722656250000000e-02
9.301757812500000000e-02
8.001708984375000000e-02
8.135986328125000000e-02
6.604003906250000000e-02
6.726074218750000000e-02
7.470703125000000000e-02
7.110595703125000000e-02
7.275390625000000000e-02
7.379150390625000000e-02
7.843017578125000000e-02
7.287597656250000000e-02
7.611083984375000000e-02
7.293701171875000000e-02
6.823730468750000000e-02
7.061767578125000000e-02
7.672119140625000000e-02
8.789062500000000000e-02
8.197021484375000000e-02
8.612060546875000000e-02
7.818603515625000000e-02
7.421875000000000000e-02
7.702636718750000000e-02
7.189941406250000000e-02
6.884765625000000000e-02
6.866455078125000000e-02
7.458496093750000000e-02
6.878662109375000000e-02
6.921386718750000000e-02
6.982421875000000000e-02
7.055664062500000000e-02
8.026123046875000000e-02
7.885742187500000000e-02
7.592773437500000000e-02
6.085205078125000000e-02
5.718994140625000000e-02
8.306884765625000000e-02
8.746337890625000000e-02
8.868408203125000000e-02
8.630371093750000000e-02
8.856201171875000000e-02
8.898925781250000000e-02
9.759521484375000000e-02
9.881591796875000000e-02
9.686279296875000000e-02
9.503173828125000000e-02
1.060180664062500000e-01
1.067504882812500000e-01
1.024169921875000000e-01
1.240844726562500000e-01
1.213989257812500000e-01
1.080322265625000000e-01
1.066894531250000000e-01
9.240722656250000000e-02
1.022338867187500000e-01
8.349609375000000000e-02
8.477783203125000000e-02
8.227539062500000000e-02
7.623291015625000000e-02
7.067871093750000000e-02
6.823730468750000000e-02
6.274414062500000000e-02
5.551147460937500000e-02
5.645751953125000000e-02
5.944824218750000000e-02
5.300903320312500000e-02
5.502319335937500000e-02
5.273437500000000000e-02
5.465698242187500000e-02
5.636596679687500000e-02
6.439208984375000000e-02
5.010986328125000000e-02
5.456542968750000000e-02
6.222534179687500000e-02
7.238769531250000000e-02
6.179809570312500000e-02
5.618286132812500000e-02
5.184936523437500000e-02
5.093383789062500000e-02
5.172729492187500000e-02
4.974365234375000000e-02
4.660034179687500000e-02
5.252075195312500000e-02
5.416870117187500000e-02
5.108642578125000000e-02
4.504394531250000000e-02
4.379272460937500000e-02
4.632568359375000000e-02
4.434204101562500000e-02
4.473876953125000000e-02
5.023193359375000000e-02
6.045532226562500000e-02
6.585693359375000000e-02
7.568359375000000000e-02
8.428955078125000000e-02
8.172607421875000000e-02
8.563232421875000000e-02
9.851074218750000000e-02
9.295654296875000000e-02
8.392333984375000000e-02
7.153320312500000000e-02
6.854248046875000000e-02
6.341552734375000000e-02
6.909179687500000000e-02
6.634521484375000000e-02
6.292724609375000000e-02
6.481933593750000000e-02
5.981445312500000000e-02
5.032348632812500000e-02
4.403686523437500000e-02
3.976440429687500000e-02
3.991699218750000000e-02
1.173706054687500000e-01
1.171264648437500000e-01
9.851074218750000000e-02
1.209106445312500000e-01
1.065673828125000000e-01
9.228515625000000000e-02
9.411621093750000000e-02
1.033325195312500000e-01
1.005859375000000000e-01
9.088134765625000000e-02
9.210205078125000000e-02
9.722900390625000000e-02
9.124755859375000000e-02
9.960937500000000000e-02
1.011352539062500000e-01
1.021118164062500000e-01
9.448242187500000000e-02
1.070556640625000000e-01
1.094970703125000000e-01
1.026000976562500000e-01
1.249389648437500000e-01
1.112670898437500000e-01
1.065673828125000000e-01
1.195678710937500000e-01
1.276855468750000000e-01
1.152954101562500000e-01
1.398925781250000000e-01
9.265136718750000000e-02
9.136962890625000000e-02
1.405029296875000000e-01
1.270751953125000000e-01
1.324462890625000000e-01
1.142578125000000000e-01
1.040649414062500000e-01
9.521484375000000000e-02
1.010131835937500000e-01
7.666015625000000000e-02
9.173583984375000000e-02
9.265136718750000000e-02
8.642578125000000000e-02
9.197998046875000000e-02
9.460449218750000000e-02
1.145629882812500000e-01
8.605957031250000000e-02
9.545898437500000000e-02
1.094970703125000000e-01
1.051635742187500000e-01
1.064453125000000000e-01
1.080932617187500000e-01
1.045532226562500000e-01
9.082031250000000000e-02
1.047363281250000000e-01
1.016845703125000000e-01
1.131591796875000000e-01
9.411621093750000000e-02
1.028442382812500000e-01
8.428955078125000000e-02
1.029052734375000000e-01
1.183471679687500000e-01
1.176147460937500000e-01
1.285400390625000000e-01
1.005249023437500000e-01
9.600830078125000000e-02
1.091918945312500000e-01
8.892822265625000000e-02
7.574462890625000000e-02
9.674072265625000000e-02
1.109619140625000000e-01
1.157836914062500000e-01
9.844970703125000000e-02
9.844970703125000000e-02
1.099243164062500000e-01
1.345214843750000000e-01
1.462402343750000000e-01
1.286621093750000000e-01
1.295166015625000000e-01
1.179809570312500000e-01
1.450195312500000000e-01
1.453857421875000000e-01
1.367187500000000000e-01
1.036376953125000000e-01
1.064453125000000000e-01
9.686279296875000000e-02
1.228637695312500000e-01
1.204223632812500000e-01
1.139526367187500000e-01
1.163330078125000000e-01
1.116333007812500000e-01
9.698486328125000000e-02
9.906005859375000000e-02
1.085815429687500000e-01
1.115722656250000000e-01
1.165771484375000000e-01
1.203613281250000000e-01
1.184692382812500000e-01
1.042480468750000000e-01
9.863281250000000000e-02
9.899902343750000000e-02
1.109008789062500000e-01
1.028442382812500000e-01
1.295166015625000000e-01
1.213378906250000000e-01
1.329345703125000000e-01
1.403808593750000000e-01
1.177978515625000000e-01
1.292724609375000000e-01
1.271972656250000000e-01
1.284179687500000000e-01
1.270751953125000000e-01
1.279296875000000000e-01
1.339111328125000000e-01
1.441650390625000000e-01
1.459960937500000000e-01
1.613769531250000000e-01
1.242675781250000000e-01
1.173706054687500000e-01
1.203002929687500000e-01
1.260986328125000000e-01
1.144409179687500000e-01
1.094360351562500000e-01
1.164550781250000000e-01
1.149291992187500000e-01
1.127929687500000000e-01
9.344482421875000000e-02
1.026611328125000000e-01
9.283447265625000000e-02
1.215820312500000000e-01
1.003417968750000000e-01
1.000366210937500000e-01
8.892822265625000000e-02
8.923339843750000000e-02
1.027832031250000000e-01
1.085815429687500000e-01
1.213378906250000000e-01
9.588623046875000000e-02
1.167602539062500000e-01
1.269531250000000000e-01
1.251220703125000000e-01
1.279296875000000000e-01
1.264648437500000000e-01
1.347656250000000000e-01
1.300048828125000000e-01
1.323242187500000000e-01
1.122436523437500000e-01
1.227416992187500000e-01
1.269531250000000000e-01
1.270751953125000000e-01
1.307373046875000000e-01
1.278076171875000000e-01
1.262207031250000000e-01
1.165771484375000000e-01
1.142578125000000000e-01
1.220092773437500000e-01
1.137695312500000000e-01
1.109619140625000000e-01
1.149902343750000000e-01
1.113281250000000000e-01
1.087036132812500000e-01
9.088134765625000000e-02
1.080932617187500000e-01
1.098632812500000000e-01
1.118164062500000000e-01
1.052856445312500000e-01
1.144409179687500000e-01
1.242675781250000000e-01
1.238403320312500000e-01
1.174926757812500000e-01
1.178588867187500000e-01
1.223144531250000000e-01
1.278076171875000000e-01
1.232299804687500000e-01
9.161376953125000000e-02
9.643554687500000000e-02
9.088134765625000000e-02
9.631347656250000000e-02
9.118652343750000000e-02
9.100341796875000000e-02
9.576416015625000000e-02
9.356689453125000000e-02
9.808349609375000000e-02
8.740234375000000000e-02
8.392333984375000000e-02
9.777832031250000000e-02
9.948730468750000000e-02
1.030273437500000000e-01
9.771728515625000000e-02
1.063232421875000000e-01
1.129150390625000000e-01
1.047973632812500000e-01
9.130859375000000000e-02
1.096191406250000000e-01
1.154785156250000000e-01
8.941650390625000000e-02
8.209228515625000000e-02
9.490966796875000000e-02
8.911132812500000000e-02
9.802246093750000000e-02
9.844970703125000000e-02
1.176757812500000000e-01
9.252929687500000000e-02
9.643554687500000000e-02
1.547851562500000000e-01
1.258544921875000000e-01
1.094360351562500000e-01
1.185302734375000000e-01
1.328125000000000000e-01
1.039428710937500000e-01
1.335449218750000000e-01
1.182861328125000000e-01
1.144409179687500000e-01
9.790039062500000000e-02
1.006469726562500000e-01
1.036376953125000000e-01
1.030883789062500000e-01
9.484863281250000000e-02
9.851074218750000000e-02
1.083984375000000000e-01
1.069946289062500000e-01
1.094360351562500000e-01
9.454345703125000000e-02
8.886718750000000000e-02
9.173583984375000000e-02
1.082153320312500000e-01
1.049194335937500000e-01
1.027221679687500000e-01
1.137084960937500000e-01
1.032104492187500000e-01
1.054077148437500000e-01
1.112060546875000000e-01
1.013183593750000000e-01
1.060791015625000000e-01
1.163940429687500000e-01
9.960937500000000000e-02
1.055908203125000000e-01
1.184692382812500000e-01
1.056518554687500000e-01
1.005859375000000000e-01
1.126098632812500000e-01
1.072387695312500000e-01
1.022949218750000000e-01
1.096801757812500000e-01
1.124267578125000000e-01
1.161499023437500000e-01
1.116943359375000000e-01
1.165771484375000000e-01
1.140747070312500000e-01
1.098632812500000000e-01
1.145019531250000000e-01
1.091308593750000000e-01
1.053466796875000000e-01
1.108398437500000000e-01
1.011962890625000000e-01
1.039428710937500000e-01
9.979248046875000000e-02
9.289550781250000000e-02
1.121826171875000000e-01
1.210937500000000000e-01
1.173706054687500000e-01
1.160888671875000000e-01
9.863281250000000000e-02
1.029663085937500000e-01
1.144409179687500000e-01
9.539794921875000000e-02
9.027099609375000000e-02
1.217651367187500000e-01
1.302490234375000000e-01
1.086425781250000000e-01
1.190795898437500000e-01
1.171875000000000000e-01
1.088867187500000000e-01
1.065063476562500000e-01
1.118164062500000000e-01
1.141357421875000000e-01
1.256103515625000000e-01
1.345214843750000000e-01
1.390380859375000000e-01
1.323242187500000000e-01
1.262207031250000000e-01
1.396484375000000000e-01
1.370849609375000000e-01
1.307373046875000000e-01
7.659912109375000000e-02
6.835937500000000000e-02
6.579589843750000000e-02
6.469726562500000000e-02
5.703735351562500000e-02
6.518554687500000000e-02
5.773925781250000000e-02
6.866455078125000000e-02
6.585693359375000000e-02
6.646728515625000000e-02
8.056640625000000000e-02
8.905029296875000000e-02
1.016845703125000000e-01
1.151123046875000000e-01
1.013793945312500000e-01
1.047973632812500000e-01
1.123046875000000000e-01
1.318359375000000000e-01
9.820556640625000000e-02
9.729003906250000000e-02


==> data/de5/pe_per_sample_snow2.csv <==
6.213378906250000000e-02
5.343627929687500000e-02
6.091308593750000000e-02
5.856323242187500000e-02
4.864501953125000000e-02
5.596923828125000000e-02
6.021118164062500000e-02
5.435180664062500000e-02
5.389404296875000000e-02
5.383300781250000000e-02
5.157470703125000000e-02
5.575561523437500000e-02
5.563354492187500000e-02
5.923461914062500000e-02
5.557250976562500000e-02
5.398559570312500000e-02
5.459594726562500000e-02
5.136108398437500000e-02
5.929565429687500000e-02
5.584716796875000000e-02
1.046752929687500000e-01
8.996582031250000000e-02
9.765625000000000000e-02
1.005249023437500000e-01
9.228515625000000000e-02
1.008911132812500000e-01
8.770751953125000000e-02
9.136962890625000000e-02
8.489990234375000000e-02
8.758544921875000000e-02
8.770751953125000000e-02
9.387207031250000000e-02
7.653808593750000000e-02
7.556152343750000000e-02
7.598876953125000000e-02
8.581542968750000000e-02
8.673095703125000000e-02
9.582519531250000000e-02
9.326171875000000000e-02
6.848144531250000000e-02
7.238769531250000000e-02
6.982421875000000000e-02
6.927490234375000000e-02
8.001708984375000000e-02
7.446289062500000000e-02
8.111572265625000000e-02
7.647705078125000000e-02
6.616210937500000000e-02
6.555175781250000000e-02
6.088256835937500000e-02
6.707763671875000000e-02
6.420898437500000000e-02
7.037353515625000000e-02
6.518554687500000000e-02
6.994628906250000000e-02
6.591796875000000000e-02
6.524658203125000000e-02
7.360839843750000000e-02
6.109619140625000000e-02
5.960083007812500000e-02
6.015014648437500000e-02
6.488037109375000000e-02
6.292724609375000000e-02
6.280517578125000000e-02
6.280517578125000000e-02
6.579589843750000000e-02
6.634521484375000000e-02
6.646728515625000000e-02
6.494140625000000000e-02
5.123901367187500000e-02
6.561279296875000000e-02
7.080078125000000000e-02
6.701660156250000000e-02
7.055664062500000000e-02
6.719970703125000000e-02
7.214355468750000000e-02
4.907226562500000000e-02
6.640625000000000000e-02
6.945800781250000000e-02
6.933593750000000000e-02
6.726074218750000000e-02
6.274414062500000000e-02
5.917358398437500000e-02
6.445312500000000000e-02
6.396484375000000000e-02
7.409667968750000000e-02
7.342529296875000000e-02
7.580566406250000000e-02
6.228637695312500000e-02
5.587768554687500000e-02
4.840087890625000000e-02
4.745483398437500000e-02
4.873657226562500000e-02
5.435180664062500000e-02
6.008911132812500000e-02
6.378173828125000000e-02
5.917358398437500000e-02
6.347656250000000000e-02
5.517578125000000000e-02
5.303955078125000000e-02
5.346679687500000000e-02
7.360839843750000000e-02
5.578613281250000000e-02
7.537841796875000000e-02
5.929565429687500000e-02
7.739257812500000000e-02
6.030273437500000000e-02
5.813598632812500000e-02
6.164550781250000000e-02
6.475830078125000000e-02
6.475830078125000000e-02
6.890869140625000000e-02
7.446289062500000000e-02
8.911132812500000000e-02
7.916259765625000000e-02
7.812500000000000000e-02
6.011962890625000000e-02
4.592895507812500000e-02
4.605102539062500000e-02
4.330444335937500000e-02
3.631591796875000000e-02
4.257202148437500000e-02
3.829956054687500000e-02
3.897094726562500000e-02
3.552246093750000000e-02
3.814697265625000000e-02
5.117797851562500000e-02
5.020141601562500000e-02
7.067871093750000000e-02
5.737304687500000000e-02
6.640625000000000000e-02
5.426025390625000000e-02
5.145263671875000000e-02
4.275512695312500000e-02
3.955078125000000000e-02
3.662109375000000000e-02
3.102111816406250000e-02
3.479003906250000000e-02
3.781127929687500000e-02
4.010009765625000000e-02
4.193115234375000000e-02
4.223632812500000000e-02
5.029296875000000000e-02
4.287719726562500000e-02
5.453491210937500000e-02
5.886840820312500000e-02
4.916381835937500000e-02
5.233764648437500000e-02
4.837036132812500000e-02
4.959106445312500000e-02
4.174804687500000000e-02
4.037475585937500000e-02
4.254150390625000000e-02
4.220581054687500000e-02
5.343627929687500000e-02
4.592895507812500000e-02
4.605102539062500000e-02
4.351806640625000000e-02
4.382324218750000000e-02
4.653930664062500000e-02
4.473876953125000000e-02
4.614257812500000000e-02
4.504394531250000000e-02
4.544067382812500000e-02
4.473876953125000000e-02
4.418945312500000000e-02
4.528808593750000000e-02
4.354858398437500000e-02
5.258178710937500000e-02
4.428100585937500000e-02
4.333496093750000000e-02
4.449462890625000000e-02
4.513549804687500000e-02
4.565429687500000000e-02
4.714965820312500000e-02
4.763793945312500000e-02
4.638671875000000000e-02
4.602050781250000000e-02
4.605102539062500000e-02
4.550170898437500000e-02
4.568481445312500000e-02
5.224609375000000000e-02
5.096435546875000000e-02
5.480957031250000000e-02
6.137084960937500000e-02
5.059814453125000000e-02
6.286621093750000000e-02
5.856323242187500000e-02
6.524658203125000000e-02
7.666015625000000000e-02
6.323242187500000000e-02
5.361938476562500000e-02
5.969238281250000000e-02
5.212402343750000000e-02
6.250000000000000000e-02
4.965209960937500000e-02
4.544067382812500000e-02
6.719970703125000000e-02
8.026123046875000000e-02
8.483886718750000000e-02
9.527587890625000000e-02
7.092285156250000000e-02
8.868408203125000000e-02
6.689453125000000000e-02
6.414794921875000000e-02
9.020996093750000000e-02
5.606079101562500000e-02
4.339599609375000000e-02
4.269409179687500000e-02
7.037353515625000000e-02
4.650878906250000000e-02
5.789184570312500000e-02
8.538818359375000000e-02
8.221435546875000000e-02
8.233642578125000000e-02
4.544067382812500000e-02
6.561279296875000000e-02
6.390380859375000000e-02
6.161499023437500000e-02
9.075927734375000000e-02
8.459472656250000000e-02
7.415771484375000000e-02
6.933593750000000000e-02
6.732177734375000000e-02
6.445312500000000000e-02
7.196044921875000000e-02
6.640625000000000000e-02
6.286621093750000000e-02
7.427978515625000000e-02
7.147216796875000000e-02
7.519531250000000000e-02
6.488037109375000000e-02
5.877685546875000000e-02
5.160522460937500000e-02
5.548095703125000000e-02
6.469726562500000000e-02
6.854248046875000000e-02
3.967285156250000000e-02
4.092407226562500000e-02
4.214477539062500000e-02
4.251098632812500000e-02
4.571533203125000000e-02
5.111694335937500000e-02
6.555175781250000000e-02
6.109619140625000000e-02
6.347656250000000000e-02
7.885742187500000000e-02
7.049560546875000000e-02
6.671142578125000000e-02
7.275390625000000000e-02
7.061767578125000000e-02
7.861328125000000000e-02
7.196044921875000000e-02
6.494140625000000000e-02
6.030273437500000000e-02
5.307006835937500000e-02
5.575561523437500000e-02
6.994628906250000000e-02
7.128906250000000000e-02
6.542968750000000000e-02
6.298828125000000000e-02
4.397583007812500000e-02
4.379272460937500000e-02
4.611206054687500000e-02
4.278564453125000000e-02
4.455566406250000000e-02
4.266357421875000000e-02
3.903198242187500000e-02
5.001831054687500000e-02
5.236816406250000000e-02
5.728149414062500000e-02
4.721069335937500000e-02
5.361938476562500000e-02
5.929565429687500000e-02
6.768798828125000000e-02
7.214355468750000000e-02
6.988525390625000000e-02
5.419921875000000000e-02
5.993652343750000000e-02
5.139160156250000000e-02
5.160522460937500000e-02
5.279541015625000000e-02
6.652832031250000000e-02
6.143188476562500000e-02
5.902099609375000000e-02
4.812622070312500000e-02
6.033325195312500000e-02
5.798339843750000000e-02
6.243896484375000000e-02
5.917358398437500000e-02
4.922485351562500000e-02
4.730224609375000000e-02
5.764770507812500000e-02
4.635620117187500000e-02
5.737304687500000000e-02
6.390380859375000000e-02
6.323242187500000000e-02
6.744384765625000000e-02
6.976318359375000000e-02
7.421875000000000000e-02
8.209228515625000000e-02
6.823730468750000000e-02
8.361816406250000000e-02
8.276367187500000000e-02
7.806396484375000000e-02
7.159423828125000000e-02
6.713867187500000000e-02
7.171630859375000000e-02
7.519531250000000000e-02
7.214355468750000000e-02
8.001708984375000000e-02
7.885742187500000000e-02
8.355712890625000000e-02
8.917236328125000000e-02
8.648681640625000000e-02
8.935546875000000000e-02
7.440185546875000000e-02
7.464599609375000000e-02
7.440185546875000000e-02
7.055664062500000000e-02
8.764648437500000000e-02
8.435058593750000000e-02
7.244873046875000000e-02
7.159423828125000000e-02
7.391357421875000000e-02
7.617187500000000000e-02
7.873535156250000000e-02
7.586669921875000000e-02
7.806396484375000000e-02
7.427978515625000000e-02
7.092285156250000000e-02
6.640625000000000000e-02
6.604003906250000000e-02
5.886840820312500000e-02
6.030273437500000000e-02
4.788208007812500000e-02
5.947875976562500000e-02
4.763793945312500000e-02
5.911254882812500000e-02
6.634521484375000000e-02
7.513427734375000000e-02
6.787109375000000000e-02
7.580566406250000000e-02
7.867431640625000000e-02
8.862304687500000000e-02
9.362792968750000000e-02
8.050537109375000000e-02
8.160400390625000000e-02
7.733154296875000000e-02
8.520507812500000000e-02
7.751464843750000000e-02
7.214355468750000000e-02
7.238769531250000000e-02
8.734130859375000000e-02
7.922363281250000000e-02
9.472656250000000000e-02
8.001708984375000000e-02
8.123779296875000000e-02
9.637451171875000000e-02
1.035766601562500000e-01
8.911132812500000000e-02
9.790039062500000000e-02
8.398437500000000000e-02
1.018676757812500000e-01
1.051635742187500000e-01
8.477783203125000000e-02
9.509277343750000000e-02
1.050415039062500000e-01
9.680175781250000000e-02
1.110839843750000000e-01
9.643554687500000000e-02
1.008911132812500000e-01
1.021728515625000000e-01
7.843017578125000000e-02
7.373046875000000000e-02
5.862426757812500000e-02
5.215454101562500000e-02
6.573486328125000000e-02
8.020019531250000000e-02
7.519531250000000000e-02
7.037353515625000000e-02
6.610107421875000000e-02
6.488037109375000000e-02
8.032226562500000000e-02
6.738281250000000000e-02
8.050537109375000000e-02
9.564208984375000000e-02
8.325195312500000000e-02
8.520507812500000000e-02
9.552001953125000000e-02
1.046142578125000000e-01
1.078491210937500000e-01
1.153564453125000000e-01
1.210937500000000000e-01
1.078491210937500000e-01
1.249389648437500000e-01
1.132812500000000000e-01
1.192626953125000000e-01
9.216308593750000000e-02
1.014404296875000000e-01
9.350585937500000000e-02
9.979248046875000000e-02
8.410644531250000000e-02
8.892822265625000000e-02
9.527587890625000000e-02
9.344482421875000000e-02
8.129882812500000000e-02
8.148193359375000000e-02
7.806396484375000000e-02
7.128906250000000000e-02
8.245849609375000000e-02
8.654785156250000000e-02
7.080078125000000000e-02
7.916259765625000000e-02
9.814453125000000000e-02
1.019287109375000000e-01
1.076660156250000000e-01
1.005249023437500000e-01
1.160278320312500000e-01
1.146850585937500000e-01
1.337890625000000000e-01
1.292724609375000000e-01
1.274414062500000000e-01
1.250000000000000000e-01
1.196289062500000000e-01
1.098632812500000000e-01
9.796142578125000000e-02
9.033203125000000000e-02
8.996582031250000000e-02
9.973144531250000000e-02
1.034545898437500000e-01
1.029052734375000000e-01
9.344482421875000000e-02
8.105468750000000000e-02
7.641601562500000000e-02
7.177734375000000000e-02
7.019042968750000000e-02
6.756591796875000000e-02
7.403564453125000000e-02
6.866455078125000000e-02
6.835937500000000000e-02
7.049560546875000000e-02
7.324218750000000000e-02
7.751464843750000000e-02
7.897949218750000000e-02
6.671142578125000000e-02
7.110595703125000000e-02
6.976318359375000000e-02
7.257080078125000000e-02
7.232666015625000000e-02
6.927490234375000000e-02
9.204101562500000000e-02
9.814453125000000000e-02
1.043090820312500000e-01
1.060180664062500000e-01
1.132202148437500000e-01
1.156005859375000000e-01
1.010131835937500000e-01
1.165771484375000000e-01
1.252441406250000000e-01
9.924316406250000000e-02
1.254882812500000000e-01
9.936523437500000000e-02
1.312255859375000000e-01
1.253662109375000000e-01
1.238403320312500000e-01
1.114501953125000000e-01
1.333007812500000000e-01
1.195678710937500000e-01
1.014404296875000000e-01
1.035156250000000000e-01
9.539794921875000000e-02
1.107177734375000000e-01
1.156005859375000000e-01
5.676269531250000000e-02
7.879638671875000000e-02
7.269287109375000000e-02
6.488037109375000000e-02
6.945800781250000000e-02
6.866455078125000000e-02
6.756591796875000000e-02
6.726074218750000000e-02
6.738281250000000000e-02
7.238769531250000000e-02
6.439208984375000000e-02
5.984497070312500000e-02
5.886840820312500000e-02
5.099487304687500000e-02
6.396484375000000000e-02
7.232666015625000000e-02
6.250000000000000000e-02
7.330322265625000000e-02
7.061767578125000000e-02
7.312011718750000000e-02
7.330322265625000000e-02
6.179809570312500000e-02
6.317138671875000000e-02
7.537841796875000000e-02
7.238769531250000000e-02
7.293701171875000000e-02
7.519531250000000000e-02
7.305908203125000000e-02
6.524658203125000000e-02
7.110595703125000000e-02
5.352783203125000000e-02
7.830810546875000000e-02
7.012939453125000000e-02
6.323242187500000000e-02
5.621337890625000000e-02
6.915283203125000000e-02
6.951904296875000000e-02
7.159423828125000000e-02
7.684326171875000000e-02
7.641601562500000000e-02
7.446289062500000000e-02
7.189941406250000000e-02
6.866455078125000000e-02
7.763671875000000000e-02
7.556152343750000000e-02
8.020019531250000000e-02
7.415771484375000000e-02
7.818603515625000000e-02
7.794189453125000000e-02
7.586669921875000000e-02
6.018066406250000000e-02
6.240844726562500000e-02
5.786132812500000000e-02
5.648803710937500000e-02
5.554199218750000000e-02
7.299804687500000000e-02
5.883789062500000000e-02
6.124877929687500000e-02
6.622314453125000000e-02
7.751464843750000000e-02
6.939697265625000000e-02
9.454345703125000000e-02
8.374023437500000000e-02
7.250976562500000000e-02
7.708740234375000000e-02
6.567382812500000000e-02
7.525634765625000000e-02
6.616210937500000000e-02
6.835937500000000000e-02
6.597900390625000000e-02
6.829833984375000000e-02
7.653808593750000000e-02
9.204101562500000000e-02
8.178710937500000000e-02
8.337402343750000000e-02
8.361816406250000000e-02
6.317138671875000000e-02
8.093261718750000000e-02
8.819580078125000000e-02
9.265136718750000000e-02
8.520507812500000000e-02
6.634521484375000000e-02
7.073974609375000000e-02
7.458496093750000000e-02
7.769775390625000000e-02
7.873535156250000000e-02
8.398437500000000000e-02
7.873535156250000000e-02
8.947753906250000000e-02
7.843017578125000000e-02
8.526611328125000000e-02
9.661865234375000000e-02
8.276367187500000000e-02
6.829833984375000000e-02
6.512451171875000000e-02
6.628417968750000000e-02
7.403564453125000000e-02
6.683349609375000000e-02
6.646728515625000000e-02
7.250976562500000000e-02
7.806396484375000000e-02
1.049804687500000000e-01
1.039428710937500000e-01
9.985351562500000000e-02
9.887695312500000000e-02
1.097412109375000000e-01
1.076049804687500000e-01
9.796142578125000000e-02
9.661865234375000000e-02
1.046752929687500000e-01
1.008300781250000000e-01
8.801269531250000000e-02
8.740234375000000000e-02
9.509277343750000000e-02
8.953857421875000000e-02
8.428955078125000000e-02
7.751464843750000000e-02
8.624267578125000000e-02
8.630371093750000000e-02
8.557128906250000000e-02
1.041259765625000000e-01
8.312988281250000000e-02
9.423828125000000000e-02
8.154296875000000000e-02
8.605957031250000000e-02
7.617187500000000000e-02
8.300781250000000000e-02
9.307861328125000000e-02
8.557128906250000000e-02
8.471679687500000000e-02
7.769775390625000000e-02
7.177734375000000000e-02
7.128906250000000000e-02
7.360839843750000000e-02
8.007812500000000000e-02
7.440185546875000000e-02
7.769775390625000000e-02
6.021118164062500000e-02
5.792236328125000000e-02
5.474853515625000000e-02
5.142211914062500000e-02
5.841064453125000000e-02
5.380249023437500000e-02
6.756591796875000000e-02
6.234741210937500000e-02
7.415771484375000000e-02
7.507324218750000000e-02
7.873535156250000000e-02
7.977294921875000000e-02
8.154296875000000000e-02
7.836914062500000000e-02
7.263183593750000000e-02
8.386230468750000000e-02
6.591796875000000000e-02
8.837890625000000000e-02
1.024780273437500000e-01
9.967041015625000000e-02
9.851074218750000000e-02
9.008789062500000000e-02
9.002685546875000000e-02
7.891845703125000000e-02
9.179687500000000000e-02
8.624267578125000000e-02
7.434082031250000000e-02
7.366943359375000000e-02
8.764648437500000000e-02
9.112548828125000000e-02
8.709716796875000000e-02
9.271240234375000000e-02
9.100341796875000000e-02
9.210205078125000000e-02
8.923339843750000000e-02
1.000366210937500000e-01
1.005249023437500000e-01
9.246826171875000000e-02
8.087158203125000000e-02
7.202148437500000000e-02
7.800292968750000000e-02
8.117675781250000000e-02
8.105468750000000000e-02
8.496093750000000000e-02
7.672119140625000000e-02
4.724121093750000000e-02
6.149291992187500000e-02
6.164550781250000000e-02
6.311035156250000000e-02
6.115722656250000000e-02
6.250000000000000000e-02
5.966186523437500000e-02
6.106567382812500000e-02
5.499267578125000000e-02
5.465698242187500000e-02
5.255126953125000000e-02
5.108642578125000000e-02
5.606079101562500000e-02
5.044555664062500000e-02
6.069946289062500000e-02
5.883789062500000000e-02
5.499267578125000000e-02
5.856323242187500000e-02
6.008911132812500000e-02
6.207275390625000000e-02
6.112670898437500000e-02
6.353759765625000000e-02
6.048583984375000000e-02
5.990600585937500000e-02
6.011962890625000000e-02
6.317138671875000000e-02
6.097412109375000000e-02
4.354858398437500000e-02
6.011962890625000000e-02
4.821777343750000000e-02
5.749511718750000000e-02
5.831909179687500000e-02
5.972290039062500000e-02
5.932617187500000000e-02
4.739379882812500000e-02
5.102539062500000000e-02
5.093383789062500000e-02
4.913330078125000000e-02
4.757690429687500000e-02
4.937744140625000000e-02
5.816650390625000000e-02
5.407714843750000000e-02
4.980468750000000000e-02
6.042480468750000000e-02
5.868530273437500000e-02
5.679321289062500000e-02
4.800415039062500000e-02
5.938720703125000000e-02
6.024169921875000000e-02
5.102539062500000000e-02
5.853271484375000000e-02
4.830932617187500000e-02
5.541992187500000000e-02
5.187988281250000000e-02
5.194091796875000000e-02
5.599975585937500000e-02
5.368041992187500000e-02
4.870605468750000000e-02
5.242919921875000000e-02
4.898071289062500000e-02
4.910278320312500000e-02
4.849243164062500000e-02
5.407714843750000000e-02
4.183959960937500000e-02
4.321289062500000000e-02
4.183959960937500000e-02
4.312133789062500000e-02
4.055786132812500000e-02
5.767822265625000000e-02
4.321289062500000000e-02
5.734252929687500000e-02
5.749511718750000000e-02
4.541015625000000000e-02
4.244995117187500000e-02
4.531860351562500000e-02
5.935668945312500000e-02
4.437255859375000000e-02
4.406738281250000000e-02
4.330444335937500000e-02
4.479980468750000000e-02
5.996704101562500000e-02
5.871582031250000000e-02
4.501342773437500000e-02
4.385375976562500000e-02
4.873657226562500000e-02
6.341552734375000000e-02
5.245971679687500000e-02
5.587768554687500000e-02
5.981445312500000000e-02
6.256103515625000000e-02
5.664062500000000000e-02
5.624389648437500000e-02
4.476928710937500000e-02
4.458618164062500000e-02
5.145263671875000000e-02
5.807495117187500000e-02
6.433105468750000000e-02
6.158447265625000000e-02
5.825805664062500000e-02
5.761718750000000000e-02
5.880737304687500000e-02
6.530761718750000000e-02
5.889892578125000000e-02
6.045532226562500000e-02
5.633544921875000000e-02
5.569458007812500000e-02
5.764770507812500000e-02
5.749511718750000000e-02
5.999755859375000000e-02
5.673217773437500000e-02
5.752563476562500000e-02
5.310058593750000000e-02
5.511474609375000000e-02
5.761718750000000000e-02
5.770874023437500000e-02
5.477905273437500000e-02
5.386352539062500000e-02
5.584716796875000000e-02
5.462646484375000000e-02
5.563354492187500000e-02
5.709838867187500000e-02
5.749511718750000000e-02
5.706787109375000000e-02
5.331420898437500000e-02
6.164550781250000000e-02
5.877685546875000000e-02
5.621337890625000000e-02
5.664062500000000000e-02
5.383300781250000000e-02
5.325317382812500000e-02
5.770874023437500000e-02
5.639648437500000000e-02
6.051635742187500000e-02
5.676269531250000000e-02
5.502319335937500000e-02
5.569458007812500000e-02
5.718994140625000000e-02
4.888916015625000000e-02
5.511474609375000000e-02
5.532836914062500000e-02
5.816650390625000000e-02
5.172729492187500000e-02
5.703735351562500000e-02
5.572509765625000000e-02
5.493164062500000000e-02
4.962158203125000000e-02
5.154418945312500000e-02
5.761718750000000000e-02
6.372070312500000000e-02
5.923461914062500000e-02
6.787109375000000000e-02
7.159423828125000000e-02
6.475830078125000000e-02
6.610107421875000000e-02
6.933593750000000000e-02
6.939697265625000000e-02
6.628417968750000000e-02
7.110595703125000000e-02
6.042480468750000000e-02
6.317138671875000000e-02
6.292724609375000000e-02
5.654907226562500000e-02
6.390380859375000000e-02
6.713867187500000000e-02
6.237792968750000000e-02
6.372070312500000000e-02
6.616210937500000000e-02
7.086181640625000000e-02
7.775878906250000000e-02
7.299804687500000000e-02
7.727050781250000000e-02
7.104492187500000000e-02
8.184814453125000000e-02
8.483886718750000000e-02
8.312988281250000000e-02
9.619140625000000000e-02
8.770751953125000000e-02
8.288574218750000000e-02
7.598876953125000000e-02
9.362792968750000000e-02
8.880615234375000000e-02
1.028442382812500000e-01
9.893798828125000000e-02
9.680175781250000000e-02
1.081542968750000000e-01
9.411621093750000000e-02
9.558105468750000000e-02
1.044921875000000000e-01
1.017456054687500000e-01
8.123779296875000000e-02
1.018066406250000000e-01
8.551025390625000000e-02
8.917236328125000000e-02
8.697509765625000000e-02
8.709716796875000000e-02
8.697509765625000000e-02
7.305908203125000000e-02
8.666992187500000000e-02
8.197021484375000000e-02
7.751464843750000000e-02
8.892822265625000000e-02
8.447265625000000000e-02
8.294677734375000000e-02
6.463623046875000000e-02
6.561279296875000000e-02
7.617187500000000000e-02
7.568359375000000000e-02
7.464599609375000000e-02
8.386230468750000000e-02
8.123779296875000000e-02
8.880615234375000000e-02
7.922363281250000000e-02
6.408691406250000000e-02
4.550170898437500000e-02
4.904174804687500000e-02
5.145263671875000000e-02
5.480957031250000000e-02
5.996704101562500000e-02
5.319213867187500000e-02
5.969238281250000000e-02
6.146240234375000000e-02
7.659912109375000000e-02
6.835937500000000000e-02
7.891845703125000000e-02
6.024169921875000000e-02
6.262207031250000000e-02
6.243896484375000000e-02
5.480957031250000000e-02
6.518554687500000000e-02
7.806396484375000000e-02
9.002685546875000000e-02
9.747314453125000000e-02
7.812500000000000000e-02
6.640625000000000000e-02
8.306884765625000000e-02
9.582519531250000000e-02
1.074218750000000000e-01
1.030883789062500000e-01
9.204101562500000000e-02
9.613037109375000000e-02
8.190917968750000000e-02
7.641601562500000000e-02
9.344482421875000000e-02
8.843994140625000000e-02
8.874511718750000000e-02
9.222412109375000000e-02
7.684326171875000000e-02
7.666015625000000000e-02
7.696533203125000000e-02
1.039428710937500000e-01
8.032226562500000000e-02
6.042480468750000000e-02
7.647705078125000000e-02
6.103515625000000000e-02
6.359863281250000000e-02
5.703735351562500000e-02
5.603027343750000000e-02
6.256103515625000000e-02
5.535888671875000000e-02
5.108642578125000000e-02
5.773925781250000000e-02
5.697631835937500000e-02
4.724121093750000000e-02
5.160522460937500000e-02
4.278564453125000000e-02
4.898071289062500000e-02
6.536865234375000000e-02
7.165527343750000000e-02
6.976318359375000000e-02
7.788085937500000000e-02
6.640625000000000000e-02
7.690429687500000000e-02
6.658935546875000000e-02
8.270263671875000000e-02
6.988525390625000000e-02
8.679199218750000000e-02
7.562255859375000000e-02
8.758544921875000000e-02
8.337402343750000000e-02
1.030883789062500000e-01
1.094360351562500000e-01
1.179199218750000000e-01
8.135986328125000000e-02
8.764648437500000000e-02
9.246826171875000000e-02
8.593750000000000000e-02
8.190917968750000000e-02
1.091308593750000000e-01
1.115112304687500000e-01
1.010131835937500000e-01
1.098022460937500000e-01
1.092529296875000000e-01
1.057739257812500000e-01
1.063232421875000000e-01
1.051025390625000000e-01
9.533691406250000000e-02
9.661865234375000000e-02
9.509277343750000000e-02
1.025390625000000000e-01
9.771728515625000000e-02
9.631347656250000000e-02
9.558105468750000000e-02
1.013793945312500000e-01
1.011962890625000000e-01
1.062011718750000000e-01
9.918212890625000000e-02
1.036987304687500000e-01
1.009521484375000000e-01
9.783935546875000000e-02
9.503173828125000000e-02
9.765625000000000000e-02
1.132812500000000000e-01
9.735107421875000000e-02
9.887695312500000000e-02
1.010131835937500000e-01
1.033325195312500000e-01
9.832763671875000000e-02
9.136962890625000000e-02
9.814453125000000000e-02
9.698486328125000000e-02
9.875488281250000000e-02
1.167602539062500000e-01
1.193847656250000000e-01
1.166381835937500000e-01
1.012573242187500000e-01
1.119384765625000000e-01
1.107177734375000000e-01
1.007080078125000000e-01
9.979248046875000000e-02
1.034545898437500000e-01
9.765625000000000000e-02
8.758544921875000000e-02
9.680175781250000000e-02
9.063720703125000000e-02
9.448242187500000000e-02
1.101074218750000000e-01
9.997558593750000000e-02
9.173583984375000000e-02
9.906005859375000000e-02
1.010742187500000000e-01
9.588623046875000000e-02
8.990478515625000000e-02
8.972167968750000000e-02
9.051513671875000000e-02
7.226562500000000000e-02
7.781982421875000000e-02
8.148193359375000000e-02
6.860351562500000000e-02
7.611083984375000000e-02
7.318115234375000000e-02
8.111572265625000000e-02
7.690429687500000000e-02
8.123779296875000000e-02
8.544921875000000000e-02
9.075927734375000000e-02
9.362792968750000000e-02
7.324218750000000000e-02
8.624267578125000000e-02
8.911132812500000000e-02
9.014892578125000000e-02
8.337402343750000000e-02
8.825683593750000000e-02
9.448242187500000000e-02
9.033203125000000000e-02
7.611083984375000000e-02
8.129882812500000000e-02
7.751464843750000000e-02
7.855224609375000000e-02
7.794189453125000000e-02
7.250976562500000000e-02
6.091308593750000000e-02
7.543945312500000000e-02
7.519531250000000000e-02
6.665039062500000000e-02
8.435058593750000000e-02
7.800292968750000000e-02
7.342529296875000000e-02
7.299804687500000000e-02
7.305908203125000000e-02
7.006835937500000000e-02
6.896972656250000000e-02
7.458496093750000000e-02
7.354736328125000000e-02
7.489013671875000000e-02
6.268310546875000000e-02
6.420898437500000000e-02
7.440185546875000000e-02
8.135986328125000000e-02
9.246826171875000000e-02
8.843994140625000000e-02
8.624267578125000000e-02
8.728027343750000000e-02
9.338378906250000000e-02
9.167480468750000000e-02
9.094238281250000000e-02
1.022338867187500000e-01
9.680175781250000000e-02
9.729003906250000000e-02
1.051025390625000000e-01
9.069824218750000000e-02
8.789062500000000000e-02
8.666992187500000000e-02
7.696533203125000000e-02
9.899902343750000000e-02
1.183471679687500000e-01
1.016845703125000000e-01
9.777832031250000000e-02
9.808349609375000000e-02
7.910156250000000000e-02
7.232666015625000000e-02
7.464599609375000000e-02
8.837890625000000000e-02
8.551025390625000000e-02
9.008789062500000000e-02
1.047363281250000000e-01
9.234619140625000000e-02
9.442138671875000000e-02
8.300781250000000000e-02
7.830810546875000000e-02
8.795166015625000000e-02
7.788085937500000000e-02
8.349609375000000000e-02
7.727050781250000000e-02
8.111572265625000000e-02
7.891845703125000000e-02
8.367919921875000000e-02
7.312011718750000000e-02
8.874511718750000000e-02
6.799316406250000000e-02
6.909179687500000000e-02
6.063842773437500000e-02
6.329345703125000000e-02
6.280517578125000000e-02
6.100463867187500000e-02
6.082153320312500000e-02
5.505371093750000000e-02
6.866455078125000000e-02
6.915283203125000000e-02
5.834960937500000000e-02
6.002807617187500000e-02
6.304931640625000000e-02
6.707763671875000000e-02
6.610107421875000000e-02
6.286621093750000000e-02
9.246826171875000000e-02
9.466552734375000000e-02
1.052246093750000000e-01
8.514404296875000000e-02
7.824707031250000000e-02
7.092285156250000000e-02
8.782958984375000000e-02
7.440185546875000000e-02
7.830810546875000000e-02
7.427978515625000000e-02
8.544921875000000000e-02
8.068847656250000000e-02
7.495117187500000000e-02
7.965087890625000000e-02
7.092285156250000000e-02
8.367919921875000000e-02
7.141113281250000000e-02
7.934570312500000000e-02
7.611083984375000000e-02
7.592773437500000000e-02
6.622314453125000000e-02
7.116699218750000000e-02
7.330322265625000000e-02
6.848144531250000000e-02
7.958984375000000000e-02
8.489990234375000000e-02
7.061767578125000000e-02
8.972167968750000000e-02
7.977294921875000000e-02
8.135986328125000000e-02
8.660888671875000000e-02
8.337402343750000000e-02
8.618164062500000000e-02
8.300781250000000000e-02
8.947753906250000000e-02
8.074951171875000000e-02
7.092285156250000000e-02
6.347656250000000000e-02
7.220458984375000000e-02
6.402587890625000000e-02
6.658935546875000000e-02
1.042480468750000000e-01
9.643554687500000000e-02
1.029663085937500000e-01
8.306884765625000000e-02
8.300781250000000000e-02
8.154296875000000000e-02
7.476806640625000000e-02
7.861328125000000000e-02
8.520507812500000000e-02
8.837890625000000000e-02
8.178710937500000000e-02
8.093261718750000000e-02
9.228515625000000000e-02
9.350585937500000000e-02
8.819580078125000000e-02
9.423828125000000000e-02
9.777832031250000000e-02
8.709716796875000000e-02
8.862304687500000000e-02
9.222412109375000000e-02
5.657958984375000000e-02
6.481933593750000000e-02
5.203247070312500000e-02
6.292724609375000000e-02
8.233642578125000000e-02
7.238769531250000000e-02
8.715820312500000000e-02
6.622314453125000000e-02
7.092285156250000000e-02
7.421875000000000000e-02
7.189941406250000000e-02
7.574462890625000000e-02
5.987548828125000000e-02
8.105468750000000000e-02
5.670166015625000000e-02
8.648681640625000000e-02
5.917358398437500000e-02
6.192016601562500000e-02
7.495117187500000000e-02
8.862304687500000000e-02
9.112548828125000000e-02
7.189941406250000000e-02
7.537841796875000000e-02
7.409667968750000000e-02
8.312988281250000000e-02
7.952880859375000000e-02
7.916259765625000000e-02
7.843017578125000000e-02
7.348632812500000000e-02
7.708740234375000000e-02
9.576416015625000000e-02
7.421875000000000000e-02
8.074951171875000000e-02
7.843017578125000000e-02
7.391357421875000000e-02
6.579589843750000000e-02
6.774902343750000000e-02
5.508422851562500000e-02
6.048583984375000000e-02
5.615234375000000000e-02
6.225585937500000000e-02
6.027221679687500000e-02
6.872558593750000000e-02
6.799316406250000000e-02
6.829833984375000000e-02
6.353759765625000000e-02
6.890869140625000000e-02
6.610107421875000000e-02
5.603027343750000000e-02
5.416870117187500000e-02
6.817626953125000000e-02
6.433105468750000000e-02
7.122802734375000000e-02
6.378173828125000000e-02
7.751464843750000000e-02
6.445312500000000000e-02
5.725097656250000000e-02
6.079101562500000000e-02
5.667114257812500000e-02
5.203247070312500000e-02
7.135009765625000000e-02
5.706787109375000000e-02
5.535888671875000000e-02
6.008911132812500000e-02
5.926513671875000000e-02
6.347656250000000000e-02
7.244873046875000000e-02
7.464599609375000000e-02
5.361938476562500000e-02
5.993652343750000000e-02
6.082153320312500000e-02
6.188964843750000000e-02
6.933593750000000000e-02
6.179809570312500000e-02
5.496215820312500000e-02
6.234741210937500000e-02
6.250000000000000000e-02
5.606079101562500000e-02
6.982421875000000000e-02
6.198120117187500000e-02
6.396484375000000000e-02
5.511474609375000000e-02
4.681396484375000000e-02
7.348632812500000000e-02
7.922363281250000000e-02
8.978271484375000000e-02
7.720947265625000000e-02
7.727050781250000000e-02
8.618164062500000000e-02
6.689453125000000000e-02
8.270263671875000000e-02
8.184814453125000000e-02
7.385253906250000000e-02
8.001708984375000000e-02
8.593750000000000000e-02
1.086425781250000000e-01
7.739257812500000000e-02
8.959960937500000000e-02
1.312255859375000000e-01
8.984375000000000000e-02
6.652832031250000000e-02
6.408691406250000000e-02
6.884765625000000000e-02
7.037353515625000000e-02
7.635498046875000000e-02
7.574462890625000000e-02
6.689453125000000000e-02
7.220458984375000000e-02
8.453369140625000000e-02
9.027099609375000000e-02
8.471679687500000000e-02
8.020019531250000000e-02
8.447265625000000000e-02
8.178710937500000000e-02
1.141967773437500000e-01
9.698486328125000000e-02
1.045532226562500000e-01
8.929443359375000000e-02
9.545898437500000000e-02
1.066284179687500000e-01
1.115112304687500000e-01
1.194458007812500000e-01
1.021118164062500000e-01
5.853271484375000000e-02
1.044311523437500000e-01
1.120605468750000000e-01
8.825683593750000000e-02
9.259033203125000000e-02
1.003417968750000000e-01
1.000976562500000000e-01
1.111450195312500000e-01
1.163940429687500000e-01
9.735107421875000000e-02
8.410644531250000000e-02
9.197998046875000000e-02
1.012573242187500000e-01
9.979248046875000000e-02
1.059570312500000000e-01
1.112670898437500000e-01
1.164550781250000000e-01
9.289550781250000000e-02
7.238769531250000000e-02
7.733154296875000000e-02
8.300781250000000000e-02
7.824707031250000000e-02
8.374023437500000000e-02
8.489990234375000000e-02
7.611083984375000000e-02
8.612060546875000000e-02
8.929443359375000000e-02
8.367919921875000000e-02
6.817626953125000000e-02
7.232666015625000000e-02
7.482910156250000000e-02
6.408691406250000000e-02
5.419921875000000000e-02
5.496215820312500000e-02
4.879760742187500000e-02
6.896972656250000000e-02
5.688476562500000000e-02
8.752441406250000000e-02
8.697509765625000000e-02
6.335449218750000000e-02
6.738281250000000000e-02
8.215332031250000000e-02
8.209228515625000000e-02
5.947875976562500000e-02
8.093261718750000000e-02
8.276367187500000000e-02
7.116699218750000000e-02
6.988525390625000000e-02
7.635498046875000000e-02
8.270263671875000000e-02
7.446289062500000000e-02
7.214355468750000000e-02
8.239746093750000000e-02
8.691406250000000000e-02
9.515380859375000000e-02
1.011352539062500000e-01
1.044311523437500000e-01
9.869384765625000000e-02
8.508300781250000000e-02
8.880615234375000000e-02
8.532714843750000000e-02
7.940673828125000000e-02
8.660888671875000000e-02
9.191894531250000000e-02
9.844970703125000000e-02
9.344482421875000000e-02
1.063232421875000000e-01
1.168823242187500000e-01
8.441162109375000000e-02
9.729003906250000000e-02
8.142089843750000000e-02
7.604980468750000000e-02
6.982421875000000000e-02
6.124877929687500000e-02
6.573486328125000000e-02
7.202148437500000000e-02
7.806396484375000000e-02
9.417724609375000000e-02
9.741210937500000000e-02
9.027099609375000000e-02
1.015014648437500000e-01
1.091308593750000000e-01
1.051635742187500000e-01
1.324462890625000000e-01
1.095581054687500000e-01
1.047973632812500000e-01
9.545898437500000000e-02
1.033935546875000000e-01
7.775878906250000000e-02
1.079101562500000000e-01
1.149902343750000000e-01
9.729003906250000000e-02
7.879638671875000000e-02
6.933593750000000000e-02
6.970214843750000000e-02
7.238769531250000000e-02
8.251953125000000000e-02
8.532714843750000000e-02
8.703613281250000000e-02
8.911132812500000000e-02
8.123779296875000000e-02
8.758544921875000000e-02
9.490966796875000000e-02
8.422851562500000000e-02
7.550048828125000000e-02
7.684326171875000000e-02
6.982421875000000000e-02
9.942626953125000000e-02
7.128906250000000000e-02
1.111450195312500000e-01
1.179809570312500000e-01
9.362792968750000000e-02
1.152954101562500000e-01
1.429443359375000000e-01
1.364746093750000000e-01
1.235961914062500000e-01
1.434326171875000000e-01
1.146240234375000000e-01
1.403808593750000000e-01
1.137695312500000000e-01
1.180419921875000000e-01
1.187133789062500000e-01
9.948730468750000000e-02
8.801269531250000000e-02
8.544921875000000000e-02
7.904052734375000000e-02
8.483886718750000000e-02
7.116699218750000000e-02
7.360839843750000000e-02
4.998779296875000000e-02
5.355834960937500000e-02
5.361938476562500000e-02
5.252075195312500000e-02
5.691528320312500000e-02
4.974365234375000000e-02
5.282592773437500000e-02
5.505371093750000000e-02
5.270385742187500000e-02
5.252075195312500000e-02
5.511474609375000000e-02
4.821777343750000000e-02
4.525756835937500000e-02
3.622436523437500000e-02
3.808593750000000000e-02
4.461669921875000000e-02
3.454589843750000000e-02
3.323364257812500000e-02
5.398559570312500000e-02
4.202270507812500000e-02
6.127929687500000000e-02
6.069946289062500000e-02
7.373046875000000000e-02
7.299804687500000000e-02
6.964111328125000000e-02
7.299804687500000000e-02
5.038452148437500000e-02
6.701660156250000000e-02
6.280517578125000000e-02
5.349731445312500000e-02
6.494140625000000000e-02
6.799316406250000000e-02
5.642700195312500000e-02
7.092285156250000000e-02
7.861328125000000000e-02
7.635498046875000000e-02
6.195068359375000000e-02
6.781005859375000000e-02
5.364990234375000000e-02
6.359863281250000000e-02
6.457519531250000000e-02
7.366943359375000000e-02
8.087158203125000000e-02
7.763671875000000000e-02
8.343505859375000000e-02
8.398437500000000000e-02
1.177368164062500000e-01
1.066284179687500000e-01
9.814453125000000000e-02
9.240722656250000000e-02
6.222534179687500000e-02
6.536865234375000000e-02
8.227539062500000000e-02
6.896972656250000000e-02
7.739257812500000000e-02
6.124877929687500000e-02
5.816650390625000000e-02
5.484008789062500000e-02
4.812622070312500000e-02
4.840087890625000000e-02
4.629516601562500000e-02
5.218505859375000000e-02
6.109619140625000000e-02
7.403564453125000000e-02
8.105468750000000000e-02
6.292724609375000000e-02
5.703735351562500000e-02
8.917236328125000000e-02
7.000732421875000000e-02
6.304931640625000000e-02
5.587768554687500000e-02
5.709838867187500000e-02
6.707763671875000000e-02
7.299804687500000000e-02
7.635498046875000000e-02
7.684326171875000000e-02
9.564208984375000000e-02
1.135253906250000000e-01
9.387207031250000000e-02
9.783935546875000000e-02
9.979248046875000000e-02
7.873535156250000000e-02
6.597900390625000000e-02
6.304931640625000000e-02
7.464599609375000000e-02
6.542968750000000000e-02
7.830810546875000000e-02
7.061767578125000000e-02
6.134033203125000000e-02
7.257080078125000000e-02
7.049560546875000000e-02
7.476806640625000000e-02
8.538818359375000000e-02
8.984375000000000000e-02
9.649658203125000000e-02
7.763671875000000000e-02
8.966064453125000000e-02
1.091308593750000000e-01
1.032104492187500000e-01
1.010131835937500000e-01
1.156005859375000000e-01
9.503173828125000000e-02
1.005859375000000000e-01
8.819580078125000000e-02
8.685302734375000000e-02
8.459472656250000000e-02
9.954833984375000000e-02
7.489013671875000000e-02
8.557128906250000000e-02
7.727050781250000000e-02
7.507324218750000000e-02
8.782958984375000000e-02
7.678222656250000000e-02
8.819580078125000000e-02
7.464599609375000000e-02
5.700683593750000000e-02
5.838012695312500000e-02
5.111694335937500000e-02
5.804443359375000000e-02
5.520629882812500000e-02
5.606079101562500000e-02
6.317138671875000000e-02
5.209350585937500000e-02
6.231689453125000000e-02
6.274414062500000000e-02
6.353759765625000000e-02
5.960083007812500000e-02
5.499267578125000000e-02
5.065917968750000000e-02
4.122924804687500000e-02
4.846191406250000000e-02
1.093750000000000000e-01
1.137695312500000000e-01
1.072998046875000000e-01
1.077880859375000000e-01
1.030273437500000000e-01
8.892822265625000000e-02
8.605957031250000000e-02
8.380126953125000000e-02
8.685302734375000000e-02
8.770751953125000000e-02
8.929443359375000000e-02
9.399414062500000000e-02
9.063720703125000000e-02
8.416748046875000000e-02
8.892822265625000000e-02
8.709716796875000000e-02
8.776855468750000000e-02
8.691406250000000000e-02
9.075927734375000000e-02
8.837890625000000000e-02
1.474609375000000000e-01
1.361083984375000000e-01
1.351318359375000000e-01
1.232299804687500000e-01
9.320068359375000000e-02
1.056518554687500000e-01
1.072387695312500000e-01
1.055297851562500000e-01
1.061401367187500000e-01
1.012573242187500000e-01
1.109008789062500000e-01
1.000976562500000000e-01
1.282958984375000000e-01
1.078491210937500000e-01
1.296386718750000000e-01
1.079101562500000000e-01
1.097412109375000000e-01
1.155395507812500000e-01
1.192626953125000000e-01
1.280517578125000000e-01
1.391601562500000000e-01
1.263427734375000000e-01
1.403808593750000000e-01
1.282958984375000000e-01
1.567382812500000000e-01
1.284179687500000000e-01
1.391601562500000000e-01
1.324462890625000000e-01
1.417236328125000000e-01
1.464843750000000000e-01
1.301269531250000000e-01
1.334228515625000000e-01
1.370849609375000000e-01
1.367187500000000000e-01
1.292724609375000000e-01
1.480712890625000000e-01
1.394042968750000000e-01
1.408691406250000000e-01
1.529541015625000000e-01
1.636962890625000000e-01
1.159667968750000000e-01
1.145019531250000000e-01
1.287841796875000000e-01
1.142578125000000000e-01
1.102905273437500000e-01
1.226806640625000000e-01
1.168212890625000000e-01
1.389160156250000000e-01
1.347656250000000000e-01
1.218261718750000000e-01
1.191406250000000000e-01
1.282958984375000000e-01
1.361083984375000000e-01
1.306152343750000000e-01
1.392822265625000000e-01
1.300048828125000000e-01
1.386718750000000000e-01
1.282958984375000000e-01
1.383056640625000000e-01
1.307373046875000000e-01
1.408691406250000000e-01
1.405029296875000000e-01
1.274414062500000000e-01
1.268310546875000000e-01
1.256103515625000000e-01
1.324462890625000000e-01
1.217651367187500000e-01
1.466064453125000000e-01
1.422119140625000000e-01
1.436767578125000000e-01
1.545410156250000000e-01
1.577148437500000000e-01
1.462402343750000000e-01
1.555175781250000000e-01
1.768798828125000000e-01
1.435546875000000000e-01
1.234130859375000000e-01
1.383056640625000000e-01
1.373291015625000000e-01
1.497802734375000000e-01
1.462402343750000000e-01
1.345214843750000000e-01
1.380615234375000000e-01
1.341552734375000000e-01
1.457519531250000000e-01
1.506347656250000000e-01
1.376953125000000000e-01
1.381835937500000000e-01
1.376953125000000000e-01
1.406250000000000000e-01
1.365966796875000000e-01
1.447753906250000000e-01
1.252441406250000000e-01
1.380615234375000000e-01
1.392822265625000000e-01
1.296386718750000000e-01
1.172485351562500000e-01
1.346435546875000000e-01
1.359863281250000000e-01
1.568603515625000000e-01
1.491699218750000000e-01
1.422119140625000000e-01
1.328125000000000000e-01
1.257324218750000000e-01
1.387939453125000000e-01
1.223754882812500000e-01
1.241455078125000000e-01
1.113891601562500000e-01
1.142578125000000000e-01
1.102294921875000000e-01
9.838867187500000000e-02
1.068725585937500000e-01
1.150512695312500000e-01
1.109008789062500000e-01
1.130981445312500000e-01
1.199951171875000000e-01
1.132202148437500000e-01
1.124877929687500000e-01
1.152954101562500000e-01
9.771728515625000000e-02
9.735107421875000000e-02
9.393310546875000000e-02
9.204101562500000000e-02
9.405517578125000000e-02
7.873535156250000000e-02
9.796142578125000000e-02
1.141967773437500000e-01
1.058349609375000000e-01
1.264648437500000000e-01
1.281738281250000000e-01
1.286621093750000000e-01
1.232299804687500000e-01
1.254882812500000000e-01
1.129150390625000000e-01
1.203002929687500000e-01
1.218261718750000000e-01
1.199340820312500000e-01
1.245117187500000000e-01
1.273193359375000000e-01
1.247558593750000000e-01
1.280517578125000000e-01
1.238403320312500000e-01
1.241455078125000000e-01
1.237182617187500000e-01
1.171875000000000000e-01
1.239624023437500000e-01
1.109008789062500000e-01
9.918212890625000000e-02
9.375000000000000000e-02
8.129882812500000000e-02
8.258056640625000000e-02
8.099365234375000000e-02
7.458496093750000000e-02
8.874511718750000000e-02
8.483886718750000000e-02
8.392333984375000000e-02
8.654785156250000000e-02
1.040649414062500000e-01
1.024780273437500000e-01
1.005249023437500000e-01
1.003417968750000000e-01
7.708740234375000000e-02
8.966064453125000000e-02
1.225585937500000000e-01
1.090698242187500000e-01
8.422851562500000000e-02
8.459472656250000000e-02
9.423828125000000000e-02
1.016235351562500000e-01
7.958984375000000000e-02
8.752441406250000000e-02
8.166503906250000000e-02
1.038818359375000000e-01
1.027221679687500000e-01
9.417724609375000000e-02
1.052246093750000000e-01
1.060180664062500000e-01
1.000366210937500000e-01
1.004028320312500000e-01
9.808349609375000000e-02
8.947753906250000000e-02
1.118164062500000000e-01
1.199951171875000000e-01
1.229858398437500000e-01
1.248168945312500000e-01
1.174316406250000000e-01
1.141967773437500000e-01
1.174926757812500000e-01
1.173706054687500000e-01
1.015625000000000000e-01
1.066284179687500000e-01
1.132812500000000000e-01
1.254882812500000000e-01
1.149902343750000000e-01
1.105957031250000000e-01
1.308593750000000000e-01
1.419677734375000000e-01
1.210327148437500000e-01
1.109008789062500000e-01
1.060180664062500000e-01
1.099243164062500000e-01
1.264648437500000000e-01
1.353759765625000000e-01
1.350097656250000000e-01
1.412353515625000000e-01
1.416015625000000000e-01
1.394042968750000000e-01
1.279296875000000000e-01
1.359863281250000000e-01
1.374511718750000000e-01
1.510009765625000000e-01
1.331787109375000000e-01
1.188964843750000000e-01
1.004028320312500000e-01
1.099853515625000000e-01
1.279296875000000000e-01
1.164550781250000000e-01
1.218261718750000000e-01
9.375000000000000000e-02
8.734130859375000000e-02
9.979248046875000000e-02
1.038818359375000000e-01
1.019897460937500000e-01
8.984375000000000000e-02
1.013183593750000000e-01
8.612060546875000000e-02
9.295654296875000000e-02
9.002685546875000000e-02
9.570312500000000000e-02
9.271240234375000000e-02
9.240722656250000000e-02
7.519531250000000000e-02
1.132812500000000000e-01
1.308593750000000000e-01
1.322021484375000000e-01
1.291503906250000000e-01
1.287841796875000000e-01
1.225585937500000000e-01
1.312255859375000000e-01
1.293945312500000000e-01
1.292724609375000000e-01
1.259765625000000000e-01
1.295166015625000000e-01
1.296386718750000000e-01
1.243286132812500000e-01
1.246337890625000000e-01
1.227416992187500000e-01
1.220092773437500000e-01
1.108398437500000000e-01
1.259765625000000000e-01
1.239013671875000000e-01
1.135253906250000000e-01
1.259765625000000000e-01
1.267089843750000000e-01
1.185302734375000000e-01
1.215209960937500000e-01
1.109008789062500000e-01
1.239624023437500000e-01
1.302490234375000000e-01
1.364746093750000000e-01
1.279296875000000000e-01
1.358642578125000000e-01
1.538085937500000000e-01
1.545410156250000000e-01
1.569824218750000000e-01
1.575927734375000000e-01
1.643066406250000000e-01
1.641845703125000000e-01
1.555175781250000000e-01
1.560058593750000000e-01
1.455078125000000000e-01
1.574707031250000000e-01
1.368408203125000000e-01
1.135253906250000000e-01
1.232299804687500000e-01
1.406250000000000000e-01
1.284179687500000000e-01
9.826660156250000000e-02
9.582519531250000000e-02
1.001586914062500000e-01
1.121215820312500000e-01
1.026000976562500000e-01
1.010131835937500000e-01
9.649658203125000000e-02
1.056518554687500000e-01
1.007080078125000000e-01
1.081542968750000000e-01
1.119995117187500000e-01
1.109008789062500000e-01
1.166381835937500000e-01
1.234130859375000000e-01
1.201171875000000000e-01
1.184082031250000000e-01
1.286621093750000000e-01
1.264648437500000000e-01
1.311035156250000000e-01
1.262207031250000000e-01
1.365966796875000000e-01
1.143188476562500000e-01
1.278076171875000000e-01
1.407470703125000000e-01
1.262207031250000000e-01
1.098022460937500000e-01
1.153564453125000000e-01
1.120605468750000000e-01
1.198730468750000000e-01
1.104125976562500000e-01
1.158447265625000000e-01
1.242065429687500000e-01
1.273193359375000000e-01
1.340332031250000000e-01
1.290283203125000000e-01
1.329345703125000000e-01
1.258544921875000000e-01
1.286621093750000000e-01
1.271972656250000000e-01
1.228637695312500000e-01
1.221313476562500000e-01
1.154174804687500000e-01
1.107177734375000000e-01
1.219482421875000000e-01
1.149902343750000000e-01
1.091918945312500000e-01
1.128540039062500000e-01
1.022949218750000000e-01
1.003417968750000000e-01
8.270263671875000000e-02
1.022949218750000000e-01
9.594726562500000000e-02
9.381103515625000000e-02
9.826660156250000000e-02
9.204101562500000000e-02
1.055297851562500000e-01
1.240844726562500000e-01
1.132812500000000000e-01
1.103515625000000000e-01
1.130981445312500000e-01
1.142578125000000000e-01
1.193237304687500000e-01
1.303710937500000000e-01
1.207275390625000000e-01
1.264648437500000000e-01
1.268310546875000000e-01
1.175537109375000000e-01
1.043090820312500000e-01
1.101684570312500000e-01
1.029052734375000000e-01
1.053466796875000000e-01
9.906005859375000000e-02
1.075439453125000000e-01
1.237792968750000000e-01
1.003417968750000000e-01
1.133422851562500000e-01
1.127929687500000000e-01
1.136474609375000000e-01
1.053466796875000000e-01
8.093261718750000000e-02
9.332275390625000000e-02
9.582519531250000000e-02
9.197998046875000000e-02
9.478759765625000000e-02
9.130859375000000000e-02
1.069335937500000000e-01
1.031494140625000000e-01
1.109619140625000000e-01
1.093139648437500000e-01
9.997558593750000000e-02
1.013183593750000000e-01
1.041259765625000000e-01
9.899902343750000000e-02
1.021728515625000000e-01
1.105346679687500000e-01
1.011352539062500000e-01
9.631347656250000000e-02
8.746337890625000000e-02
8.245849609375000000e-02
8.978271484375000000e-02
9.259033203125000000e-02
1.032104492187500000e-01
1.015014648437500000e-01
1.021728515625000000e-01
9.246826171875000000e-02
1.099853515625000000e-01
1.027221679687500000e-01
9.936523437500000000e-02
9.985351562500000000e-02
1.280517578125000000e-01
1.211547851562500000e-01
1.265869140625000000e-01
1.269531250000000000e-01
1.141357421875000000e-01
1.104125976562500000e-01
1.044311523437500000e-01
1.019287109375000000e-01
9.533691406250000000e-02
1.041259765625000000e-01
1.057128906250000000e-01
1.121826171875000000e-01
1.171875000000000000e-01
1.171264648437500000e-01
1.011352539062500000e-01
1.015014648437500000e-01
1.104736328125000000e-01
1.141357421875000000e-01
1.024169921875000000e-01
9.375000000000000000e-02
9.216308593750000000e-02
9.765625000000000000e-02
9.436035156250000000e-02
1.093750000000000000e-01
1.180419921875000000e-01
1.145019531250000000e-01
1.223754882812500000e-01
1.337890625000000000e-01
1.304931640625000000e-01
1.296386718750000000e-01
1.215209960937500000e-01
1.265869140625000000e-01
8.544921875000000000e-02
1.060791015625000000e-01
8.013916015625000000e-02
1.057128906250000000e-01
1.124877929687500000e-01
1.083374023437500000e-01
1.101074218750000000e-01
1.110229492187500000e-01
1.032714843750000000e-01
1.029663085937500000e-01
1.013183593750000000e-01
1.065063476562500000e-01
8.978271484375000000e-02
1.094970703125000000e-01
1.035766601562500000e-01
1.193847656250000000e-01
1.123657226562500000e-01
1.220092773437500000e-01
1.128540039062500000e-01
1.209106445312500000e-01
8.544921875000000000e-02
9.124755859375000000e-02
8.972167968750000000e-02
9.979248046875000000e-02
9.307861328125000000e-02
8.929443359375000000e-02
8.911132812500000000e-02
9.344482421875000000e-02
9.613037109375000000e-02
8.782958984375000000e-02
9.051513671875000000e-02
9.417724609375000000e-02
1.042480468750000000e-01
9.246826171875000000e-02
9.332275390625000000e-02
1.041259765625000000e-01
1.265869140625000000e-01
1.152954101562500000e-01
1.234741210937500000e-01
1.154785156250000000e-01
1.022338867187500000e-01
1.015625000000000000e-01
1.062011718750000000e-01
1.079101562500000000e-01
1.019287109375000000e-01
1.252441406250000000e-01
1.044311523437500000e-01
1.199340820312500000e-01
1.167602539062500000e-01
1.162719726562500000e-01
1.247558593750000000e-01
1.086425781250000000e-01
1.201171875000000000e-01
1.063842773437500000e-01
1.049804687500000000e-01
1.063232421875000000e-01
1.245117187500000000e-01
1.053466796875000000e-01
1.135864257812500000e-01
1.078491210937500000e-01
1.151733398437500000e-01
1.072998046875000000e-01
1.163330078125000000e-01
1.196289062500000000e-01
1.233520507812500000e-01
1.166992187500000000e-01
1.178588867187500000e-01
1.195068359375000000e-01
1.428222656250000000e-01
1.225585937500000000e-01
1.303710937500000000e-01
1.333007812500000000e-01
1.062011718750000000e-01
1.055908203125000000e-01
1.080322265625000000e-01
1.192626953125000000e-01
1.037597656250000000e-01
9.948730468750000000e-02
1.145629882812500000e-01
9.753417968750000000e-02
1.654052734375000000e-01
1.671142578125000000e-01
1.601562500000000000e-01
1.643066406250000000e-01
1.687011718750000000e-01
1.833496093750000000e-01
1.695556640625000000e-01
1.679687500000000000e-01
1.669921875000000000e-01
1.761474609375000000e-01
1.740722656250000000e-01
1.579589843750000000e-01
1.650390625000000000e-01
1.621093750000000000e-01
1.640625000000000000e-01
1.606445312500000000e-01
1.683349609375000000e-01
1.660156250000000000e-01
1.763916015625000000e-01
1.652832031250000000e-01
1.166992187500000000e-01
1.119995117187500000e-01
1.124267578125000000e-01
1.175537109375000000e-01
1.231689453125000000e-01
1.396484375000000000e-01
1.206665039062500000e-01
1.145019531250000000e-01
1.133422851562500000e-01
1.036987304687500000e-01
1.209716796875000000e-01
1.564941406250000000e-01
1.333007812500000000e-01
1.397705078125000000e-01
1.333007812500000000e-01
1.198120117187500000e-01
1.256103515625000000e-01
1.042480468750000000e-01
1.012573242187500000e-01
9.991455078125000000e-02
1.066284179687500000e-01
1.135864257812500000e-01
1.115112304687500000e-01
1.174316406250000000e-01
1.109619140625000000e-01
1.073608398437500000e-01
1.119384765625000000e-01
9.790039062500000000e-02
9.985351562500000000e-02
1.005249023437500000e-01
1.011352539062500000e-01
9.417724609375000000e-02
1.037597656250000000e-01
1.015625000000000000e-01
9.252929687500000000e-02
1.005249023437500000e-01
9.661865234375000000e-02
9.729003906250000000e-02
1.166381835937500000e-01
1.113891601562500000e-01
1.068115234375000000e-01
1.239624023437500000e-01
1.162109375000000000e-01
1.207275390625000000e-01
1.135864257812500000e-01
1.083984375000000000e-01
1.101684570312500000e-01
1.068725585937500000e-01
1.013183593750000000e-01
1.021728515625000000e-01
1.019287109375000000e-01
9.704589843750000000e-02
1.143188476562500000e-01
1.169433593750000000e-01
1.098632812500000000e-01
1.052246093750000000e-01
1.151733398437500000e-01
1.024169921875000000e-01
1.121826171875000000e-01
1.152343750000000000e-01
1.029663085937500000e-01
8.288574218750000000e-02
8.587646484375000000e-02
9.082031250000000000e-02
8.245849609375000000e-02
8.209228515625000000e-02
8.398437500000000000e-02
8.801269531250000000e-02
8.959960937500000000e-02
8.685302734375000000e-02
8.386230468750000000e-02
7.690429687500000000e-02
8.563232421875000000e-02
8.532714843750000000e-02
9.362792968750000000e-02
8.453369140625000000e-02
8.441162109375000000e-02
8.233642578125000000e-02
1.021118164062500000e-01
8.575439453125000000e-02
9.509277343750000000e-02
8.532714843750000000e-02
1.032714843750000000e-01
9.692382812500000000e-02
9.649658203125000000e-02
9.649658203125000000e-02
9.985351562500000000e-02
1.049804687500000000e-01
1.045532226562500000e-01
1.151123046875000000e-01
1.088256835937500000e-01
1.102905273437500000e-01
1.047363281250000000e-01
1.168212890625000000e-01
9.960937500000000000e-02
9.033203125000000000e-02
8.966064453125000000e-02
9.271240234375000000e-02
9.820556640625000000e-02
8.953857421875000000e-02
9.399414062500000000e-02
9.588623046875000000e-02
1.020507812500000000e-01
1.091308593750000000e-01
9.228515625000000000e-02
7.977294921875000000e-02
8.740234375000000000e-02
8.734130859375000000e-02
8.563232421875000000e-02
8.654785156250000000e-02
6.811523437500000000e-02
6.756591796875000000e-02
7.958984375000000000e-02
6.781005859375000000e-02
6.646728515625000000e-02
7.312011718750000000e-02
7.574462890625000000e-02
7.965087890625000000e-02
8.422851562500000000e-02
8.374023437500000000e-02
9.094238281250000000e-02
9.112548828125000000e-02
7.043457031250000000e-02
7.153320312500000000e-02
7.214355468750000000e-02
5.468750000000000000e-02
6.057739257812500000e-02
7.098388671875000000e-02
4.806518554687500000e-02
4.708862304687500000e-02
5.288696289062500000e-02
5.197143554687500000e-02
5.575561523437500000e-02
5.343627929687500000e-02
5.834960937500000000e-02
6.335449218750000000e-02
7.080078125000000000e-02
7.104492187500000000e-02
7.720947265625000000e-02
7.000732421875000000e-02
8.172607421875000000e-02
6.750488281250000000e-02
6.909179687500000000e-02
5.908203125000000000e-02
8.319091796875000000e-02
6.152343750000000000e-02
8.184814453125000000e-02
6.616210937500000000e-02
7.708740234375000000e-02
9.155273437500000000e-02
8.203125000000000000e-02
9.442138671875000000e-02
9.478759765625000000e-02
8.599853515625000000e-02
9.436035156250000000e-02
8.465576171875000000e-02
1.070556640625000000e-01
1.047973632812500000e-01
7.269287109375000000e-02
6.732177734375000000e-02
6.024169921875000000e-02
6.671142578125000000e-02
7.659912109375000000e-02
1.074829101562500000e-01
1.110229492187500000e-01
9.857177734375000000e-02
1.044921875000000000e-01
1.099243164062500000e-01
1.112670898437500000e-01
1.126708984375000000e-01
9.790039062500000000e-02
1.191406250000000000e-01
1.072387695312500000e-01
1.067504882812500000e-01
1.126098632812500000e-01
1.142578125000000000e-01
1.040039062500000000e-01
1.209106445312500000e-01
1.136474609375000000e-01
1.148681640625000000e-01
1.082153320312500000e-01
1.281738281250000000e-01
1.314697265625000000e-01
1.304931640625000000e-01
1.275634765625000000e-01
1.354980468750000000e-01
1.243896484375000000e-01
1.352539062500000000e-01
1.311035156250000000e-01
1.232910156250000000e-01
1.240844726562500000e-01
1.128540039062500000e-01
1.007690429687500000e-01
1.269531250000000000e-01
1.096801757812500000e-01
1.390380859375000000e-01
1.279296875000000000e-01
1.328125000000000000e-01
1.412353515625000000e-01
1.466064453125000000e-01
1.304931640625000000e-01
1.146240234375000000e-01
1.141967773437500000e-01
9.936523437500000000e-02
1.121215820312500000e-01
1.056518554687500000e-01
1.010131835937500000e-01
1.044921875000000000e-01
1.456298828125000000e-01
1.207885742187500000e-01
1.049194335937500000e-01
1.039428710937500000e-01
1.013183593750000000e-01
1.135864257812500000e-01
1.159667968750000000e-01
1.083374023437500000e-01
1.000976562500000000e-01
1.083984375000000000e-01
1.033935546875000000e-01
8.660888671875000000e-02
8.666992187500000000e-02
9.478759765625000000e-02
8.624267578125000000e-02
9.338378906250000000e-02
1.051635742187500000e-01
1.158447265625000000e-01
9.454345703125000000e-02
8.941650390625000000e-02
1.049804687500000000e-01
1.054077148437500000e-01
8.074951171875000000e-02
8.770751953125000000e-02
9.582519531250000000e-02
8.398437500000000000e-02
6.781005859375000000e-02
6.884765625000000000e-02
6.610107421875000000e-02
6.542968750000000000e-02
6.130981445312500000e-02
6.457519531250000000e-02
5.944824218750000000e-02
6.015014648437500000e-02
5.996704101562500000e-02
7.470703125000000000e-02
6.909179687500000000e-02
7.415771484375000000e-02
8.819580078125000000e-02
1.007080078125000000e-01
9.710693359375000000e-02
9.899902343750000000e-02
1.110839843750000000e-01
1.164550781250000000e-01
1.257324218750000000e-01
1.211547851562500000e-01
1.274414062500000000e-01
1.070556640625000000e-01
1.136474609375000000e-01
1.098022460937500000e-01
9.899902343750000000e-02
1.002197265625000000e-01
9.283447265625000000e-02
1.038208007812500000e-01
1.260986328125000000e-01
1.435546875000000000e-01
1.441650390625000000e-01
1.146850585937500000e-01
1.336669921875000000e-01
1.165161132812500000e-01
1.145019531250000000e-01
1.191406250000000000e-01
1.286621093750000000e-01
1.069335937500000000e-01
1.048583984375000000e-01
1.101684570312500000e-01
1.118164062500000000e-01
1.282958984375000000e-01
1.179199218750000000e-01
1.072998046875000000e-01
1.427001953125000000e-01
1.408691406250000000e-01
1.064453125000000000e-01
8.679199218750000000e-02
1.163940429687500000e-01
1.258544921875000000e-01
1.416015625000000000e-01
1.197509765625000000e-01
1.155395507812500000e-01
1.112670898437500000e-01
1.216430664062500000e-01
1.036376953125000000e-01
1.027221679687500000e-01
9.594726562500000000e-02
1.082153320312500000e-01
9.674072265625000000e-02
8.740234375000000000e-02
9.320068359375000000e-02
1.190185546875000000e-01
1.290283203125000000e-01
1.073608398437500000e-01
1.306152343750000000e-01
1.100463867187500000e-01
9.802246093750000000e-02
1.195678710937500000e-01
1.147460937500000000e-01
9.643554687500000000e-02
9.130859375000000000e-02
1.169433593750000000e-01
1.217041015625000000e-01
1.130981445312500000e-01
9.417724609375000000e-02
9.020996093750000000e-02
1.220092773437500000e-01
9.326171875000000000e-02
1.042480468750000000e-01
1.296386718750000000e-01
7.568359375000000000e-02
1.275634765625000000e-01
1.141967773437500000e-01
1.114501953125000000e-01
1.084594726562500000e-01
1.058349609375000000e-01
1.235961914062500000e-01
1.177368164062500000e-01
8.990478515625000000e-02
8.056640625000000000e-02
1.093750000000000000e-01
1.036987304687500000e-01
8.496093750000000000e-02
1.022338867187500000e-01
8.624267578125000000e-02
7.446289062500000000e-02
7.238769531250000000e-02
8.111572265625000000e-02
8.282470703125000000e-02
8.062744140625000000e-02
8.276367187500000000e-02
7.000732421875000000e-02
8.569335937500000000e-02
8.337402343750000000e-02
8.892822265625000000e-02
9.832763671875000000e-02
6.964111328125000000e-02
6.677246093750000000e-02
9.417724609375000000e-02
1.115722656250000000e-01
1.073608398437500000e-01
1.015625000000000000e-01
1.124267578125000000e-01
9.918212890625000000e-02
1.016845703125000000e-01
1.059570312500000000e-01
1.039428710937500000e-01
1.076049804687500000e-01
1.126708984375000000e-01
1.125488281250000000e-01
1.192016601562500000e-01
1.362304687500000000e-01
1.364746093750000000e-01
1.329345703125000000e-01
1.489257812500000000e-01
1.317138671875000000e-01
1.303710937500000000e-01
1.221313476562500000e-01
8.892822265625000000e-02
8.477783203125000000e-02
1.017456054687500000e-01
9.399414062500000000e-02
1.098022460937500000e-01
1.051635742187500000e-01
9.155273437500000000e-02
7.995605468750000000e-02
9.069824218750000000e-02
8.831787109375000000e-02
1.095581054687500000e-01
1.037597656250000000e-01
1.026611328125000000e-01
9.100341796875000000e-02
7.324218750000000000e-02
5.877685546875000000e-02
9.027099609375000000e-02
8.068847656250000000e-02
7.141113281250000000e-02
7.098388671875000000e-02
7.043457031250000000e-02
1.015014648437500000e-01
1.094970703125000000e-01
1.113281250000000000e-01
1.212158203125000000e-01
8.551025390625000000e-02
1.033935546875000000e-01
8.520507812500000000e-02
8.825683593750000000e-02
7.458496093750000000e-02
7.995605468750000000e-02
7.519531250000000000e-02
6.408691406250000000e-02
6.817626953125000000e-02
8.117675781250000000e-02
6.811523437500000000e-02
7.196044921875000000e-02
8.123779296875000000e-02
1.073608398437500000e-01
1.002197265625000000e-01
9.936523437500000000e-02
8.996582031250000000e-02
1.159057617187500000e-01
1.201171875000000000e-01
1.276855468750000000e-01
1.229248046875000000e-01
1.163940429687500000e-01
1.265869140625000000e-01
1.462402343750000000e-01
1.436767578125000000e-01
1.567382812500000000e-01
1.617431640625000000e-01
1.593017578125000000e-01
1.522216796875000000e-01
1.507568359375000000e-01
1.445312500000000000e-01
1.352539062500000000e-01
1.362304687500000000e-01
1.285400390625000000e-01
1.397705078125000000e-01
1.341552734375000000e-01
1.199951171875000000e-01
1.385498046875000000e-01
1.286621093750000000e-01
1.485595703125000000e-01
1.409912109375000000e-01
1.207885742187500000e-01
1.258544921875000000e-01
1.171875000000000000e-01
1.213989257812500000e-01
1.354980468750000000e-01
1.252441406250000000e-01
1.149291992187500000e-01
1.230468750000000000e-01
1.148681640625000000e-01
1.199340820312500000e-01
1.039428710937500000e-01
1.205444335937500000e-01
1.252441406250000000e-01
1.315917968750000000e-01
1.215820312500000000e-01
1.273193359375000000e-01
1.341552734375000000e-01
1.053466796875000000e-01
1.433105468750000000e-01
1.430664062500000000e-01
1.390380859375000000e-01
1.306152343750000000e-01
1.284179687500000000e-01
1.059570312500000000e-01
1.024780273437500000e-01
1.010742187500000000e-01
9.869384765625000000e-02
1.080932617187500000e-01
1.080322265625000000e-01
1.034545898437500000e-01
1.087646484375000000e-01
1.176757812500000000e-01
1.077880859375000000e-01
1.177978515625000000e-01
1.121826171875000000e-01
1.015625000000000000e-01
1.016235351562500000e-01
9.912109375000000000e-02
1.099853515625000000e-01
9.875488281250000000e-02
9.289550781250000000e-02
7.806396484375000000e-02
1.022949218750000000e-01
9.405517578125000000e-02
9.210205078125000000e-02
7.519531250000000000e-02
8.319091796875000000e-02
8.654785156250000000e-02
9.716796875000000000e-02
1.031494140625000000e-01
1.156616210937500000e-01
1.058959960937500000e-01
9.613037109375000000e-02
1.118164062500000000e-01
1.099243164062500000e-01
1.102294921875000000e-01
1.185913085937500000e-01
1.342773437500000000e-01
1.351318359375000000e-01
1.111450195312500000e-01
1.094360351562500000e-01
1.333007812500000000e-01
1.446533203125000000e-01
1.162719726562500000e-01
1.170654296875000000e-01
1.217651367187500000e-01
1.319580078125000000e-01
1.087646484375000000e-01
1.318359375000000000e-01
1.181640625000000000e-01
1.112060546875000000e-01
8.953857421875000000e-02
1.170043945312500000e-01
1.419677734375000000e-01
1.246948242187500000e-01
1.291503906250000000e-01
1.276855468750000000e-01
1.124267578125000000e-01
1.218261718750000000e-01
1.248779296875000000e-01
1.256103515625000000e-01
1.248779296875000000e-01
1.008300781250000000e-01
1.484375000000000000e-01
1.203002929687500000e-01
1.140136718750000000e-01
1.282958984375000000e-01
1.137695312500000000e-01
1.118164062500000000e-01
1.107177734375000000e-01
1.072387695312500000e-01
1.099853515625000000e-01
1.076049804687500000e-01
9.399414062500000000e-02
1.002197265625000000e-01
1.063842773437500000e-01
1.268310546875000000e-01
9.790039062500000000e-02
1.192626953125000000e-01
9.637451171875000000e-02
1.198120117187500000e-01
1.326904296875000000e-01
1.245117187500000000e-01
1.099243164062500000e-01
1.339111328125000000e-01
1.115112304687500000e-01
1.099243164062500000e-01
1.135864257812500000e-01
1.078491210937500000e-01
9.820556640625000000e-02
1.102905273437500000e-01
1.087646484375000000e-01
1.010742187500000000e-01
8.703613281250000000e-02
9.875488281250000000e-02
1.008300781250000000e-01
1.102905273437500000e-01
9.851074218750000000e-02
1.125488281250000000e-01
1.134033203125000000e-01
1.143798828125000000e-01
1.160278320312500000e-01
9.503173828125000000e-02
1.069335937500000000e-01
1.318359375000000000e-01
1.195678710937500000e-01
1.414794921875000000e-01
1.206054687500000000e-01
1.205444335937500000e-01
1.311035156250000000e-01
1.229248046875000000e-01
1.118774414062500000e-01
1.194458007812500000e-01
1.467285156250000000e-01
1.306152343750000000e-01
1.614990234375000000e-01
1.260986328125000000e-01
1.448974609375000000e-01
1.320800781250000000e-01
1.159667968750000000e-01
1.249389648437500000e-01
1.179809570312500000e-01
1.234741210937500000e-01
1.170654296875000000e-01
1.271972656250000000e-01
1.207885742187500000e-01
1.216430664062500000e-01
9.667968750000000000e-02
1.213378906250000000e-01
1.049804687500000000e-01
1.213378906250000000e-01
1.034545898437500000e-01
1.206665039062500000e-01
1.007690429687500000e-01
9.387207031250000000e-02
1.126708984375000000e-01
9.735107421875000000e-02
1.146850585937500000e-01
1.157226562500000000e-01
1.177368164062500000e-01
1.162109375000000000e-01
1.116943359375000000e-01
1.120605468750000000e-01
8.001708984375000000e-02
9.106445312500000000e-02
9.527587890625000000e-02
8.007812500000000000e-02
8.435058593750000000e-02
9.594726562500000000e-02
6.982421875000000000e-02
7.141113281250000000e-02
7.708740234375000000e-02
7.043457031250000000e-02
7.177734375000000000e-02
8.660888671875000000e-02
1.081542968750000000e-01
1.030883789062500000e-01
9.973144531250000000e-02
8.630371093750000000e-02
9.259033203125000000e-02
8.221435546875000000e-02
1.029663085937500000e-01
8.306884765625000000e-02
9.893798828125000000e-02
8.770751953125000000e-02
1.093139648437500000e-01
1.012573242187500000e-01
8.215332031250000000e-02
9.906005859375000000e-02
1.004028320312500000e-01
8.587646484375000000e-02
8.862304687500000000e-02
9.991455078125000000e-02
1.010742187500000000e-01
8.850097656250000000e-02
8.410644531250000000e-02
8.502197265625000000e-02
8.355712890625000000e-02
6.756591796875000000e-02
6.143188476562500000e-02
6.854248046875000000e-02
5.685424804687500000e-02
6.018066406250000000e-02
6.085205078125000000e-02
8.306884765625000000e-02
9.179687500000000000e-02
5.981445312500000000e-02
7.598876953125000000e-02
6.842041015625000000e-02
6.390380859375000000e-02
6.701660156250000000e-02
5.847167968750000000e-02
6.243896484375000000e-02
6.610107421875000000e-02
6.970214843750000000e-02
7.458496093750000000e-02
1.075439453125000000e-01
7.830810546875000000e-02
6.536865234375000000e-02
6.616210937500000000e-02
6.610107421875000000e-02
7.177734375000000000e-02
8.709716796875000000e-02
5.404663085937500000e-02
5.926513671875000000e-02
6.622314453125000000e-02
4.721069335937500000e-02
5.389404296875000000e-02
5.236816406250000000e-02
5.865478515625000000e-02
6.976318359375000000e-02
5.386352539062500000e-02
5.422973632812500000e-02
5.883789062500000000e-02
6.518554687500000000e-02
5.612182617187500000e-02
7.928466796875000000e-02
7.550048828125000000e-02
9.094238281250000000e-02
8.953857421875000000e-02
5.941772460937500000e-02
6.646728515625000000e-02
7.073974609375000000e-02
6.713867187500000000e-02
7.568359375000000000e-02
8.618164062500000000e-02
9.057617187500000000e-02
7.006835937500000000e-02
7.818603515625000000e-02
1.055908203125000000e-01
8.862304687500000000e-02
9.484863281250000000e-02
1.033325195312500000e-01
8.184814453125000000e-02
8.489990234375000000e-02
9.271240234375000000e-02
7.763671875000000000e-02
7.635498046875000000e-02
1.209106445312500000e-01
1.129150390625000000e-01
7.922363281250000000e-02
8.105468750000000000e-02
7.373046875000000000e-02
6.246948242187500000e-02
6.518554687500000000e-02
6.781005859375000000e-02
9.967041015625000000e-02
8.666992187500000000e-02
9.509277343750000000e-02
9.338378906250000000e-02
9.466552734375000000e-02
8.941650390625000000e-02
7.379150390625000000e-02
8.148193359375000000e-02
8.770751953125000000e-02
8.300781250000000000e-02
8.953857421875000000e-02
7.385253906250000000e-02
9.539794921875000000e-02
8.831787109375000000e-02
6.555175781250000000e-02
8.386230468750000000e-02
6.854248046875000000e-02
8.331298828125000000e-02
8.508300781250000000e-02
9.423828125000000000e-02
9.545898437500000000e-02
7.812500000000000000e-02
1.057739257812500000e-01
9.051513671875000000e-02
9.814453125000000000e-02
1.051025390625000000e-01
1.004028320312500000e-01
9.027099609375000000e-02
8.343505859375000000e-02
9.118652343750000000e-02
8.917236328125000000e-02
1.001586914062500000e-01
1.060180664062500000e-01
1.145019531250000000e-01
1.149291992187500000e-01
1.050415039062500000e-01
9.826660156250000000e-02
1.076049804687500000e-01
1.282958984375000000e-01
1.115722656250000000e-01
1.154174804687500000e-01
1.127319335937500000e-01
1.221923828125000000e-01
1.292724609375000000e-01
9.088134765625000000e-02
7.922363281250000000e-02
1.079711914062500000e-01
9.423828125000000000e-02
1.040039062500000000e-01
1.036376953125000000e-01
8.673095703125000000e-02
1.007690429687500000e-01
9.887695312500000000e-02
9.448242187500000000e-02
8.856201171875000000e-02
8.081054687500000000e-02
7.958984375000000000e-02
7.568359375000000000e-02
9.356689453125000000e-02
8.428955078125000000e-02
1.154785156250000000e-01
1.034545898437500000e-01
1.129760742187500000e-01
9.625244140625000000e-02
1.043090820312500000e-01
8.911132812500000000e-02
8.703613281250000000e-02
9.118652343750000000e-02
1.059570312500000000e-01
9.100341796875000000e-02
1.230468750000000000e-01
9.747314453125000000e-02
9.143066406250000000e-02
8.477783203125000000e-02
9.552001953125000000e-02
8.221435546875000000e-02
1.108398437500000000e-01
1.062622070312500000e-01
1.098022460937500000e-01
9.387207031250000000e-02
8.355712890625000000e-02
1.012573242187500000e-01
7.312011718750000000e-02
7.696533203125000000e-02
7.684326171875000000e-02
7.391357421875000000e-02
5.545043945312500000e-02
6.896972656250000000e-02
6.311035156250000000e-02
6.860351562500000000e-02
8.123779296875000000e-02
6.524658203125000000e-02
6.353759765625000000e-02
9.619140625000000000e-02
8.172607421875000000e-02
8.862304687500000000e-02
7.434082031250000000e-02
9.820556640625000000e-02
8.831787109375000000e-02
9.002685546875000000e-02
7.104492187500000000e-02
9.173583984375000000e-02
7.196044921875000000e-02
5.551147460937500000e-02
6.481933593750000000e-02
7.745361328125000000e-02
7.708740234375000000e-02
7.757568359375000000e-02
6.713867187500000000e-02
7.885742187500000000e-02
7.696533203125000000e-02
6.567382812500000000e-02
8.502197265625000000e-02
7.543945312500000000e-02
6.634521484375000000e-02
6.829833984375000000e-02
8.447265625000000000e-02
8.288574218750000000e-02
8.953857421875000000e-02
8.532714843750000000e-02
7.739257812500000000e-02
7.891845703125000000e-02
6.970214843750000000e-02
9.240722656250000000e-02
7.043457031250000000e-02
6.323242187500000000e-02
8.050537109375000000e-02
7.537841796875000000e-02
8.477783203125000000e-02
9.948730468750000000e-02
1.022949218750000000e-01
9.655761718750000000e-02
1.004028320312500000e-01
1.100463867187500000e-01
9.234619140625000000e-02
8.038330078125000000e-02
1.076660156250000000e-01
7.794189453125000000e-02
9.686279296875000000e-02
1.087646484375000000e-01
9.985351562500000000e-02
1.159667968750000000e-01
9.625244140625000000e-02
9.295654296875000000e-02
9.698486328125000000e-02
1.031494140625000000e-01
9.967041015625000000e-02
1.096801757812500000e-01
1.026000976562500000e-01
1.082153320312500000e-01
9.326171875000000000e-02
1.048583984375000000e-01
1.040649414062500000e-01
8.300781250000000000e-02
1.047363281250000000e-01
9.631347656250000000e-02
1.132202148437500000e-01
1.126708984375000000e-01
1.085205078125000000e-01
1.045532226562500000e-01
9.912109375000000000e-02
1.007080078125000000e-01
1.043701171875000000e-01
9.918212890625000000e-02
9.472656250000000000e-02
9.350585937500000000e-02
9.338378906250000000e-02
9.442138671875000000e-02
8.221435546875000000e-02
7.727050781250000000e-02
8.111572265625000000e-02
9.149169921875000000e-02
8.386230468750000000e-02
9.533691406250000000e-02
8.197021484375000000e-02
8.355712890625000000e-02
8.843994140625000000e-02
1.015014648437500000e-01
1.022338867187500000e-01
1.033325195312500000e-01
8.776855468750000000e-02
1.076660156250000000e-01
9.387207031250000000e-02
9.362792968750000000e-02
8.837890625000000000e-02
9.783935546875000000e-02
1.132202148437500000e-01
9.948730468750000000e-02
1.221923828125000000e-01
1.105957031250000000e-01
7.714843750000000000e-02
1.019897460937500000e-01
1.083984375000000000e-01
8.001708984375000000e-02
8.233642578125000000e-02
8.807373046875000000e-02
8.178710937500000000e-02
9.246826171875000000e-02
6.524658203125000000e-02
6.268310546875000000e-02
7.904052734375000000e-02
8.795166015625000000e-02
8.905029296875000000e-02
9.112548828125000000e-02
7.946777343750000000e-02
1.002197265625000000e-01
9.582519531250000000e-02
9.661865234375000000e-02
8.392333984375000000e-02
8.306884765625000000e-02
8.612060546875000000e-02
8.569335937500000000e-02
1.060180664062500000e-01
5.358886718750000000e-02
6.451416015625000000e-02
6.134033203125000000e-02
5.593872070312500000e-02
6.262207031250000000e-02
6.152343750000000000e-02
6.256103515625000000e-02
6.536865234375000000e-02
6.762695312500000000e-02
6.018066406250000000e-02
8.410644531250000000e-02
8.111572265625000000e-02
8.087158203125000000e-02
1.026000976562500000e-01
9.179687500000000000e-02
1.143798828125000000e-01
1.031494140625000000e-01
1.237182617187500000e-01
1.352539062500000000e-01
1.188964843750000000e-01


==> data/de5/pe_per_sample_snow3.csv <==
7.434082031250000000e-02
6.036376953125000000e-02
5.801391601562500000e-02
7.269287109375000000e-02
6.811523437500000000e-02
8.361816406250000000e-02
7.098388671875000000e-02
6.262207031250000000e-02
8.502197265625000000e-02
6.658935546875000000e-02
5.053710937500000000e-02
5.453491210937500000e-02
7.067871093750000000e-02
7.574462890625000000e-02
5.636596679687500000e-02
6.903076171875000000e-02
9.539794921875000000e-02
7.220458984375000000e-02
1.011962890625000000e-01
1.027832031250000000e-01
1.187133789062500000e-01
7.720947265625000000e-02
8.654785156250000000e-02
7.739257812500000000e-02
6.781005859375000000e-02
6.933593750000000000e-02
7.983398437500000000e-02
6.976318359375000000e-02
7.702636718750000000e-02
6.469726562500000000e-02
5.569458007812500000e-02
6.854248046875000000e-02
5.999755859375000000e-02
7.867431640625000000e-02
5.993652343750000000e-02
5.264282226562500000e-02
9.423828125000000000e-02
1.006469726562500000e-01
1.046752929687500000e-01
6.008911132812500000e-02
1.051635742187500000e-01
5.154418945312500000e-02
7.598876953125000000e-02
6.652832031250000000e-02
9.466552734375000000e-02
4.992675781250000000e-02
6.628417968750000000e-02
7.696533203125000000e-02
7.324218750000000000e-02
6.927490234375000000e-02
5.407714843750000000e-02
7.580566406250000000e-02
5.017089843750000000e-02
5.206298828125000000e-02
8.184814453125000000e-02
7.977294921875000000e-02
7.012939453125000000e-02
8.886718750000000000e-02
4.776000976562500000e-02
4.803466796875000000e-02
4.513549804687500000e-02
4.858398437500000000e-02
4.882812500000000000e-02
6.817626953125000000e-02
6.719970703125000000e-02
6.799316406250000000e-02
6.152343750000000000e-02
6.228637695312500000e-02
4.629516601562500000e-02
6.137084960937500000e-02
4.510498046875000000e-02
4.537963867187500000e-02
4.684448242187500000e-02
4.241943359375000000e-02
4.724121093750000000e-02
4.345703125000000000e-02
4.962158203125000000e-02
7.757568359375000000e-02
7.171630859375000000e-02
7.830810546875000000e-02
8.807373046875000000e-02
5.545043945312500000e-02
7.293701171875000000e-02
7.769775390625000000e-02
5.831909179687500000e-02
7.690429687500000000e-02
7.568359375000000000e-02
7.806396484375000000e-02
5.136108398437500000e-02
6.903076171875000000e-02
6.860351562500000000e-02
6.384277343750000000e-02
6.689453125000000000e-02
6.994628906250000000e-02
6.842041015625000000e-02
5.343627929687500000e-02
8.441162109375000000e-02
8.172607421875000000e-02
6.359863281250000000e-02
6.469726562500000000e-02
6.555175781250000000e-02
7.220458984375000000e-02
6.408691406250000000e-02
6.094360351562500000e-02
6.353759765625000000e-02
6.787109375000000000e-02
7.995605468750000000e-02
7.202148437500000000e-02
6.848144531250000000e-02
7.220458984375000000e-02
6.494140625000000000e-02
6.042480468750000000e-02
7.946777343750000000e-02
5.905151367187500000e-02
5.966186523437500000e-02
7.611083984375000000e-02
7.403564453125000000e-02
7.739257812500000000e-02
5.502319335937500000e-02
5.981445312500000000e-02
5.886840820312500000e-02
5.886840820312500000e-02
6.494140625000000000e-02
6.677246093750000000e-02
4.141235351562500000e-02
6.390380859375000000e-02
6.188964843750000000e-02
6.823730468750000000e-02
4.516601562500000000e-02
6.433105468750000000e-02
6.469726562500000000e-02
3.567504882812500000e-02
7.928466796875000000e-02
6.054687500000000000e-02
4.345703125000000000e-02
4.504394531250000000e-02
4.852294921875000000e-02
6.286621093750000000e-02
5.688476562500000000e-02
9.643554687500000000e-02
6.274414062500000000e-02
5.593872070312500000e-02
5.545043945312500000e-02
5.075073242187500000e-02
5.139160156250000000e-02
5.664062500000000000e-02
5.688476562500000000e-02
5.676269531250000000e-02
8.374023437500000000e-02
8.294677734375000000e-02
6.585693359375000000e-02
3.958129882812500000e-02
4.315185546875000000e-02
6.561279296875000000e-02
4.376220703125000000e-02
6.207275390625000000e-02
7.373046875000000000e-02
7.318115234375000000e-02
7.568359375000000000e-02
7.885742187500000000e-02
7.226562500000000000e-02
5.508422851562500000e-02
7.714843750000000000e-02
5.584716796875000000e-02
7.507324218750000000e-02
5.874633789062500000e-02
7.623291015625000000e-02
7.250976562500000000e-02
5.920410156250000000e-02
7.617187500000000000e-02
7.769775390625000000e-02
7.824707031250000000e-02
5.484008789062500000e-02
7.458496093750000000e-02
7.189941406250000000e-02
5.215454101562500000e-02
7.684326171875000000e-02
6.866455078125000000e-02
4.937744140625000000e-02
5.032348632812500000e-02
5.056762695312500000e-02
7.501220703125000000e-02
6.976318359375000000e-02
7.141113281250000000e-02
7.244873046875000000e-02
5.242919921875000000e-02
4.379272460937500000e-02
5.026245117187500000e-02
4.965209960937500000e-02
9.344482421875000000e-02
8.251953125000000000e-02
7.250976562500000000e-02
7.830810546875000000e-02
8.886718750000000000e-02
9.863281250000000000e-02
8.459472656250000000e-02
3.948974609375000000e-02
7.348632812500000000e-02
8.953857421875000000e-02
6.750488281250000000e-02
9.844970703125000000e-02
1.076660156250000000e-01
1.115112304687500000e-01
1.156005859375000000e-01
7.055664062500000000e-02
4.318237304687500000e-02
6.408691406250000000e-02
8.959960937500000000e-02
8.203125000000000000e-02
5.117797851562500000e-02
9.564208984375000000e-02
6.848144531250000000e-02
7.177734375000000000e-02
9.014892578125000000e-02
6.604003906250000000e-02
5.020141601562500000e-02
7.080078125000000000e-02
6.719970703125000000e-02
7.519531250000000000e-02
7.379150390625000000e-02
1.022949218750000000e-01
9.283447265625000000e-02
7.714843750000000000e-02
5.416870117187500000e-02
5.456542968750000000e-02
6.933593750000000000e-02
8.044433593750000000e-02
8.306884765625000000e-02
7.806396484375000000e-02
7.556152343750000000e-02
8.099365234375000000e-02
7.440185546875000000e-02
7.745361328125000000e-02
7.916259765625000000e-02
6.622314453125000000e-02
8.557128906250000000e-02
7.464599609375000000e-02
4.727172851562500000e-02
8.239746093750000000e-02
7.757568359375000000e-02
5.609130859375000000e-02
9.967041015625000000e-02
1.049194335937500000e-01
8.160400390625000000e-02
8.349609375000000000e-02
8.813476562500000000e-02
1.359863281250000000e-01
9.582519531250000000e-02
1.099243164062500000e-01
9.838867187500000000e-02
1.094360351562500000e-01
1.017456054687500000e-01
1.094360351562500000e-01
9.161376953125000000e-02
8.557128906250000000e-02
1.033935546875000000e-01
6.323242187500000000e-02
1.026611328125000000e-01
6.689453125000000000e-02
8.929443359375000000e-02
6.933593750000000000e-02
7.818603515625000000e-02
8.325195312500000000e-02
5.972290039062500000e-02
5.691528320312500000e-02
5.789184570312500000e-02
4.394531250000000000e-02
4.574584960937500000e-02
6.008911132812500000e-02
6.170654296875000000e-02
6.256103515625000000e-02
5.728149414062500000e-02
5.224609375000000000e-02
7.409667968750000000e-02
5.310058593750000000e-02
6.817626953125000000e-02
1.034545898437500000e-01
9.173583984375000000e-02
8.197021484375000000e-02
9.222412109375000000e-02
1.052246093750000000e-01
1.002197265625000000e-01
9.765625000000000000e-02
9.539794921875000000e-02
9.661865234375000000e-02
1.008911132812500000e-01
1.004638671875000000e-01
9.197998046875000000e-02
7.800292968750000000e-02
8.752441406250000000e-02
8.245849609375000000e-02
7.373046875000000000e-02
7.727050781250000000e-02
8.972167968750000000e-02
8.276367187500000000e-02
8.190917968750000000e-02
1.036376953125000000e-01
7.781982421875000000e-02
9.283447265625000000e-02
1.012573242187500000e-01
9.503173828125000000e-02
9.185791015625000000e-02
9.942626953125000000e-02
9.045410156250000000e-02
6.298828125000000000e-02
8.618164062500000000e-02
6.695556640625000000e-02
8.666992187500000000e-02
9.460449218750000000e-02
9.130859375000000000e-02
8.203125000000000000e-02
8.953857421875000000e-02
9.289550781250000000e-02
9.393310546875000000e-02
6.939697265625000000e-02
8.416748046875000000e-02
9.375000000000000000e-02
8.898925781250000000e-02
8.685302734375000000e-02
7.446289062500000000e-02
8.435058593750000000e-02
8.209228515625000000e-02
8.355712890625000000e-02
9.063720703125000000e-02
8.801269531250000000e-02
8.782958984375000000e-02
8.068847656250000000e-02
9.143066406250000000e-02
9.661865234375000000e-02
8.331298828125000000e-02
9.136962890625000000e-02
1.097412109375000000e-01
8.563232421875000000e-02
8.374023437500000000e-02
8.111572265625000000e-02
7.586669921875000000e-02
7.055664062500000000e-02
7.214355468750000000e-02
7.305908203125000000e-02
7.330322265625000000e-02
7.641601562500000000e-02
9.417724609375000000e-02
9.094238281250000000e-02
9.204101562500000000e-02
6.024169921875000000e-02
8.538818359375000000e-02
9.295654296875000000e-02
9.222412109375000000e-02
9.234619140625000000e-02
1.034545898437500000e-01
7.672119140625000000e-02
9.948730468750000000e-02
9.960937500000000000e-02
7.989501953125000000e-02
1.057128906250000000e-01
7.849121093750000000e-02
9.906005859375000000e-02
7.501220703125000000e-02
7.653808593750000000e-02
1.073608398437500000e-01
1.059570312500000000e-01
9.741210937500000000e-02
9.844970703125000000e-02
1.215820312500000000e-01
9.112548828125000000e-02
1.056518554687500000e-01
9.564208984375000000e-02
1.185302734375000000e-01
1.029663085937500000e-01
1.053466796875000000e-01
1.053466796875000000e-01
1.325683593750000000e-01
1.013793945312500000e-01
8.874511718750000000e-02
8.374023437500000000e-02
8.734130859375000000e-02
7.330322265625000000e-02
8.624267578125000000e-02
9.863281250000000000e-02
1.061401367187500000e-01
7.922363281250000000e-02
8.093261718750000000e-02
9.991455078125000000e-02
9.124755859375000000e-02
9.588623046875000000e-02
5.972290039062500000e-02
7.232666015625000000e-02
9.027099609375000000e-02
9.265136718750000000e-02
9.564208984375000000e-02
6.469726562500000000e-02
1.170654296875000000e-01
9.661865234375000000e-02
1.114501953125000000e-01
1.262207031250000000e-01
1.506347656250000000e-01
1.339111328125000000e-01
1.517333984375000000e-01
1.402587890625000000e-01
1.187744140625000000e-01
1.104736328125000000e-01
1.141357421875000000e-01
7.281494140625000000e-02
1.198730468750000000e-01
9.783935546875000000e-02
9.899902343750000000e-02
1.022338867187500000e-01
8.007812500000000000e-02
7.592773437500000000e-02
1.083984375000000000e-01
7.562255859375000000e-02
1.061401367187500000e-01
1.029052734375000000e-01
1.050415039062500000e-01
9.661865234375000000e-02
6.976318359375000000e-02
7.470703125000000000e-02
7.946777343750000000e-02
9.063720703125000000e-02
7.623291015625000000e-02
7.934570312500000000e-02
1.091918945312500000e-01
8.319091796875000000e-02
1.005859375000000000e-01
7.525634765625000000e-02
6.982421875000000000e-02
1.016235351562500000e-01
1.085815429687500000e-01
6.701660156250000000e-02
8.996582031250000000e-02
9.332275390625000000e-02
8.020019531250000000e-02
8.624267578125000000e-02
6.695556640625000000e-02
6.707763671875000000e-02
6.408691406250000000e-02
6.256103515625000000e-02
6.451416015625000000e-02
8.154296875000000000e-02
9.259033203125000000e-02
6.481933593750000000e-02
9.008789062500000000e-02
9.838867187500000000e-02
8.453369140625000000e-02
6.640625000000000000e-02
8.209228515625000000e-02
7.818603515625000000e-02
6.750488281250000000e-02
6.689453125000000000e-02
7.586669921875000000e-02
9.521484375000000000e-02
1.155395507812500000e-01
1.067504882812500000e-01
8.599853515625000000e-02
8.386230468750000000e-02
7.733154296875000000e-02
1.144409179687500000e-01
7.476806640625000000e-02
8.453369140625000000e-02
9.124755859375000000e-02
8.294677734375000000e-02
8.819580078125000000e-02
9.808349609375000000e-02
8.331298828125000000e-02
1.396484375000000000e-01
9.033203125000000000e-02
9.100341796875000000e-02
1.191406250000000000e-01
1.340332031250000000e-01
8.941650390625000000e-02
1.135253906250000000e-01
8.917236328125000000e-02
8.972167968750000000e-02
1.303710937500000000e-01
8.648681640625000000e-02
6.567382812500000000e-02
4.565429687500000000e-02
8.843994140625000000e-02
9.460449218750000000e-02
8.856201171875000000e-02
6.048583984375000000e-02
6.033325195312500000e-02
8.178710937500000000e-02
8.978271484375000000e-02
5.886840820312500000e-02
5.865478515625000000e-02
4.904174804687500000e-02
9.600830078125000000e-02
6.027221679687500000e-02
9.332275390625000000e-02
9.307861328125000000e-02
5.938720703125000000e-02
6.372070312500000000e-02
5.819702148437500000e-02
6.103515625000000000e-02
6.011962890625000000e-02
5.728149414062500000e-02
8.209228515625000000e-02
8.398437500000000000e-02
4.931640625000000000e-02
8.636474609375000000e-02
8.520507812500000000e-02
7.635498046875000000e-02
8.795166015625000000e-02
7.806396484375000000e-02
5.993652343750000000e-02
8.813476562500000000e-02
6.683349609375000000e-02
6.677246093750000000e-02
6.665039062500000000e-02
8.380126953125000000e-02
8.618164062500000000e-02
7.629394531250000000e-02
6.823730468750000000e-02
5.261230468750000000e-02
7.177734375000000000e-02
4.360961914062500000e-02
9.613037109375000000e-02
7.452392578125000000e-02
5.661010742187500000e-02
9.558105468750000000e-02
6.573486328125000000e-02
8.636474609375000000e-02
9.149169921875000000e-02
8.941650390625000000e-02
8.087158203125000000e-02
1.078491210937500000e-01
7.434082031250000000e-02
6.866455078125000000e-02
6.652832031250000000e-02
9.265136718750000000e-02
6.890869140625000000e-02
8.306884765625000000e-02
6.207275390625000000e-02
6.311035156250000000e-02
1.028442382812500000e-01
9.808349609375000000e-02
1.081542968750000000e-01
9.924316406250000000e-02
8.074951171875000000e-02
1.039428710937500000e-01
7.226562500000000000e-02
6.179809570312500000e-02
6.860351562500000000e-02
9.179687500000000000e-02
7.653808593750000000e-02
7.189941406250000000e-02
9.979248046875000000e-02
9.393310546875000000e-02
6.756591796875000000e-02
7.470703125000000000e-02
7.141113281250000000e-02
5.535888671875000000e-02
8.868408203125000000e-02
7.653808593750000000e-02
7.696533203125000000e-02
5.233764648437500000e-02
8.233642578125000000e-02
7.885742187500000000e-02
7.092285156250000000e-02
1.021728515625000000e-01
7.568359375000000000e-02
1.036987304687500000e-01
9.613037109375000000e-02
1.013183593750000000e-01
7.702636718750000000e-02
8.380126953125000000e-02
7.727050781250000000e-02
6.222534179687500000e-02
5.746459960937500000e-02
7.788085937500000000e-02
7.104492187500000000e-02
7.568359375000000000e-02
8.526611328125000000e-02
7.720947265625000000e-02
1.113891601562500000e-01
1.081542968750000000e-01
1.123657226562500000e-01
8.685302734375000000e-02
7.824707031250000000e-02
8.294677734375000000e-02
7.659912109375000000e-02
7.928466796875000000e-02
7.196044921875000000e-02
9.332275390625000000e-02
7.720947265625000000e-02
7.165527343750000000e-02
8.337402343750000000e-02
7.275390625000000000e-02
6.204223632812500000e-02
7.128906250000000000e-02
7.135009765625000000e-02
7.330322265625000000e-02
8.978271484375000000e-02
6.451416015625000000e-02
7.019042968750000000e-02
8.221435546875000000e-02
6.793212890625000000e-02
6.866455078125000000e-02
7.354736328125000000e-02
8.551025390625000000e-02
5.764770507812500000e-02
7.531738281250000000e-02
8.062744140625000000e-02
8.502197265625000000e-02
9.667968750000000000e-02
7.281494140625000000e-02
7.696533203125000000e-02
6.958007812500000000e-02
6.622314453125000000e-02
7.189941406250000000e-02
8.428955078125000000e-02
5.517578125000000000e-02
6.872558593750000000e-02
6.970214843750000000e-02
6.274414062500000000e-02
5.111694335937500000e-02
5.590820312500000000e-02
6.799316406250000000e-02
5.966186523437500000e-02
6.726074218750000000e-02
7.403564453125000000e-02
5.862426757812500000e-02
7.250976562500000000e-02
8.251953125000000000e-02
6.378173828125000000e-02
7.568359375000000000e-02
8.050537109375000000e-02
7.531738281250000000e-02
1.100463867187500000e-01
7.366943359375000000e-02
8.557128906250000000e-02
6.860351562500000000e-02
7.385253906250000000e-02
8.343505859375000000e-02
6.015014648437500000e-02
8.880615234375000000e-02
6.274414062500000000e-02
7.751464843750000000e-02
8.142089843750000000e-02
7.769775390625000000e-02
6.469726562500000000e-02
7.714843750000000000e-02
7.403564453125000000e-02
1.072387695312500000e-01
8.435058593750000000e-02
8.752441406250000000e-02
8.563232421875000000e-02
7.043457031250000000e-02
7.385253906250000000e-02
7.482910156250000000e-02
7.202148437500000000e-02
7.830810546875000000e-02
7.562255859375000000e-02
7.550048828125000000e-02
6.567382812500000000e-02
7.708740234375000000e-02
6.237792968750000000e-02
6.738281250000000000e-02
6.115722656250000000e-02
7.434082031250000000e-02
7.543945312500000000e-02
6.994628906250000000e-02
5.902099609375000000e-02
5.999755859375000000e-02
6.063842773437500000e-02
1.024169921875000000e-01
6.915283203125000000e-02
6.195068359375000000e-02
6.115722656250000000e-02
1.024169921875000000e-01
6.646728515625000000e-02
6.341552734375000000e-02
8.343505859375000000e-02
7.263183593750000000e-02
5.856323242187500000e-02
6.915283203125000000e-02
8.636474609375000000e-02
7.031250000000000000e-02
6.994628906250000000e-02
6.365966796875000000e-02
7.202148437500000000e-02
7.153320312500000000e-02
5.938720703125000000e-02
8.465576171875000000e-02
1.002807617187500000e-01
7.110595703125000000e-02
8.721923828125000000e-02
8.837890625000000000e-02
8.728027343750000000e-02
7.110595703125000000e-02
7.226562500000000000e-02
7.012939453125000000e-02
6.085205078125000000e-02
5.874633789062500000e-02
8.856201171875000000e-02
8.135986328125000000e-02
9.844970703125000000e-02
8.520507812500000000e-02
7.617187500000000000e-02
8.477783203125000000e-02
5.831909179687500000e-02
6.015014648437500000e-02
8.551025390625000000e-02
7.513427734375000000e-02
7.257080078125000000e-02
8.300781250000000000e-02
8.648681640625000000e-02
5.612182617187500000e-02
7.659912109375000000e-02
7.550048828125000000e-02
5.429077148437500000e-02
5.249023437500000000e-02
5.340576171875000000e-02
7.910156250000000000e-02
8.666992187500000000e-02
9.008789062500000000e-02
8.740234375000000000e-02
7.189941406250000000e-02
7.391357421875000000e-02
6.286621093750000000e-02
8.386230468750000000e-02
7.092285156250000000e-02
8.660888671875000000e-02
8.184814453125000000e-02
7.305908203125000000e-02
4.693603515625000000e-02
6.518554687500000000e-02
7.067871093750000000e-02
7.214355468750000000e-02
7.293701171875000000e-02
7.452392578125000000e-02
5.017089843750000000e-02
8.123779296875000000e-02
7.409667968750000000e-02
6.683349609375000000e-02
8.557128906250000000e-02
7.379150390625000000e-02
7.385253906250000000e-02
7.244873046875000000e-02
8.685302734375000000e-02
9.442138671875000000e-02
7.800292968750000000e-02
6.823730468750000000e-02
5.209350585937500000e-02
7.061767578125000000e-02
7.965087890625000000e-02
7.568359375000000000e-02
6.652832031250000000e-02
7.348632812500000000e-02
7.861328125000000000e-02
6.170654296875000000e-02
6.304931640625000000e-02
6.805419921875000000e-02
6.173706054687500000e-02
4.452514648437500000e-02
7.727050781250000000e-02
6.713867187500000000e-02
8.123779296875000000e-02
6.793212890625000000e-02
8.850097656250000000e-02
7.354736328125000000e-02
7.495117187500000000e-02
7.220458984375000000e-02
7.513427734375000000e-02
6.756591796875000000e-02
7.659912109375000000e-02
6.506347656250000000e-02
9.747314453125000000e-02
9.442138671875000000e-02
6.195068359375000000e-02
6.433105468750000000e-02
9.484863281250000000e-02
7.104492187500000000e-02
7.305908203125000000e-02
9.191894531250000000e-02
7.922363281250000000e-02
7.220458984375000000e-02
7.580566406250000000e-02
7.409667968750000000e-02
7.446289062500000000e-02
8.795166015625000000e-02
1.011962890625000000e-01
7.720947265625000000e-02
8.117675781250000000e-02
7.623291015625000000e-02
7.702636718750000000e-02
7.702636718750000000e-02
7.525634765625000000e-02
9.112548828125000000e-02
7.293701171875000000e-02
7.836914062500000000e-02
7.415771484375000000e-02
9.320068359375000000e-02
7.257080078125000000e-02
6.982421875000000000e-02
8.862304687500000000e-02
8.801269531250000000e-02
7.080078125000000000e-02
6.951904296875000000e-02
7.891845703125000000e-02
8.447265625000000000e-02
8.923339843750000000e-02
8.935546875000000000e-02
1.006469726562500000e-01
9.692382812500000000e-02
1.035766601562500000e-01
1.106567382812500000e-01
8.160400390625000000e-02
8.734130859375000000e-02
8.544921875000000000e-02
1.051025390625000000e-01
1.087036132812500000e-01
6.585693359375000000e-02
8.917236328125000000e-02
8.660888671875000000e-02
7.330322265625000000e-02
1.030273437500000000e-01
1.004028320312500000e-01
7.989501953125000000e-02
9.594726562500000000e-02
8.081054687500000000e-02
7.525634765625000000e-02
7.940673828125000000e-02
8.178710937500000000e-02
8.850097656250000000e-02
7.586669921875000000e-02
7.781982421875000000e-02
8.673095703125000000e-02
8.776855468750000000e-02
8.221435546875000000e-02
8.496093750000000000e-02
7.452392578125000000e-02
9.301757812500000000e-02
8.471679687500000000e-02
7.531738281250000000e-02
9.069824218750000000e-02
1.097412109375000000e-01
8.148193359375000000e-02
8.666992187500000000e-02
1.220092773437500000e-01
1.152343750000000000e-01
8.386230468750000000e-02
1.135864257812500000e-01
9.729003906250000000e-02
8.081054687500000000e-02
1.143798828125000000e-01
1.084594726562500000e-01
9.448242187500000000e-02
1.156005859375000000e-01
9.136962890625000000e-02
8.721923828125000000e-02
9.100341796875000000e-02
8.209228515625000000e-02
8.233642578125000000e-02
7.965087890625000000e-02
1.058959960937500000e-01
8.624267578125000000e-02
9.472656250000000000e-02
1.086425781250000000e-01
8.093261718750000000e-02
1.117553710937500000e-01
7.647705078125000000e-02
1.350097656250000000e-01
1.183471679687500000e-01
1.453857421875000000e-01
1.140136718750000000e-01
1.074829101562500000e-01
1.190185546875000000e-01
1.056518554687500000e-01
8.026123046875000000e-02
7.824707031250000000e-02
6.781005859375000000e-02
1.150512695312500000e-01
8.551025390625000000e-02
8.764648437500000000e-02
8.666992187500000000e-02
8.923339843750000000e-02
8.782958984375000000e-02
8.453369140625000000e-02
8.923339843750000000e-02
9.094238281250000000e-02
9.832763671875000000e-02
6.555175781250000000e-02
1.032104492187500000e-01
1.065673828125000000e-01
1.257324218750000000e-01
7.000732421875000000e-02
1.258544921875000000e-01
8.959960937500000000e-02
1.054077148437500000e-01
9.320068359375000000e-02
7.995605468750000000e-02
7.226562500000000000e-02
6.994628906250000000e-02
8.239746093750000000e-02
6.365966796875000000e-02
8.312988281250000000e-02
6.610107421875000000e-02
9.362792968750000000e-02
7.879638671875000000e-02
8.947753906250000000e-02
6.634521484375000000e-02
9.527587890625000000e-02
5.883789062500000000e-02
7.733154296875000000e-02
6.396484375000000000e-02
1.055908203125000000e-01
9.210205078125000000e-02
6.250000000000000000e-02
7.238769531250000000e-02
5.285644531250000000e-02
5.627441406250000000e-02
6.085205078125000000e-02
6.015014648437500000e-02
5.911254882812500000e-02
5.511474609375000000e-02
6.036376953125000000e-02
5.523681640625000000e-02
6.561279296875000000e-02
5.548095703125000000e-02
7.745361328125000000e-02
9.796142578125000000e-02
7.904052734375000000e-02
7.543945312500000000e-02
6.726074218750000000e-02
8.648681640625000000e-02
5.770874023437500000e-02
9.460449218750000000e-02
1.138305664062500000e-01
1.087036132812500000e-01
8.825683593750000000e-02
1.015014648437500000e-01
1.021118164062500000e-01
1.040039062500000000e-01
1.132812500000000000e-01
1.353759765625000000e-01
8.636474609375000000e-02
1.137695312500000000e-01
9.967041015625000000e-02
7.250976562500000000e-02
9.149169921875000000e-02
8.337402343750000000e-02
1.061401367187500000e-01
6.768798828125000000e-02
1.152954101562500000e-01
1.173706054687500000e-01
8.404541015625000000e-02
8.959960937500000000e-02
7.354736328125000000e-02
1.184692382812500000e-01
1.188354492187500000e-01
7.708740234375000000e-02
8.135986328125000000e-02
1.153564453125000000e-01
7.775878906250000000e-02
8.380126953125000000e-02
1.057128906250000000e-01
1.183471679687500000e-01
8.331298828125000000e-02
1.195678710937500000e-01
1.177978515625000000e-01
1.424560546875000000e-01
1.398925781250000000e-01
1.300048828125000000e-01
1.306152343750000000e-01
8.880615234375000000e-02
1.351318359375000000e-01
9.307861328125000000e-02
1.462402343750000000e-01
1.268310546875000000e-01
1.151123046875000000e-01
1.146240234375000000e-01
9.326171875000000000e-02
1.033325195312500000e-01
1.391601562500000000e-01
1.214599609375000000e-01
9.912109375000000000e-02
1.206665039062500000e-01
8.374023437500000000e-02
9.301757812500000000e-02
8.905029296875000000e-02
8.624267578125000000e-02
1.005249023437500000e-01
1.160888671875000000e-01
1.168823242187500000e-01
1.160888671875000000e-01
7.720947265625000000e-02
7.928466796875000000e-02
9.661865234375000000e-02
1.088867187500000000e-01
8.819580078125000000e-02
1.201171875000000000e-01
6.964111328125000000e-02
8.996582031250000000e-02
7.403564453125000000e-02
6.939697265625000000e-02
1.001586914062500000e-01
7.763671875000000000e-02
6.127929687500000000e-02
8.203125000000000000e-02
8.953857421875000000e-02
9.356689453125000000e-02
8.728027343750000000e-02
7.910156250000000000e-02
7.202148437500000000e-02
7.940673828125000000e-02
9.149169921875000000e-02
7.830810546875000000e-02
6.707763671875000000e-02
8.514404296875000000e-02
7.086181640625000000e-02
7.025146484375000000e-02
8.245849609375000000e-02
6.628417968750000000e-02
6.469726562500000000e-02
9.570312500000000000e-02
9.216308593750000000e-02
7.238769531250000000e-02
9.259033203125000000e-02
7.568359375000000000e-02
6.317138671875000000e-02
8.874511718750000000e-02
7.244873046875000000e-02
7.214355468750000000e-02
7.000732421875000000e-02
8.081054687500000000e-02
7.690429687500000000e-02
8.404541015625000000e-02
7.507324218750000000e-02
8.758544921875000000e-02
6.933593750000000000e-02
7.598876953125000000e-02
1.049194335937500000e-01
8.831787109375000000e-02
8.306884765625000000e-02
7.519531250000000000e-02
9.674072265625000000e-02
7.159423828125000000e-02
8.221435546875000000e-02
7.861328125000000000e-02
8.203125000000000000e-02
1.012573242187500000e-01
9.326171875000000000e-02
9.405517578125000000e-02
7.861328125000000000e-02
1.026611328125000000e-01
9.521484375000000000e-02
1.018066406250000000e-01
1.050415039062500000e-01
1.113281250000000000e-01
7.568359375000000000e-02
8.416748046875000000e-02
8.062744140625000000e-02
8.911132812500000000e-02
7.080078125000000000e-02
9.112548828125000000e-02
1.183471679687500000e-01
1.134643554687500000e-01
1.184692382812500000e-01
1.005249023437500000e-01
5.508422851562500000e-02
1.042480468750000000e-01
7.354736328125000000e-02
8.288574218750000000e-02
5.923461914062500000e-02
8.398437500000000000e-02
1.019287109375000000e-01
8.135986328125000000e-02
7.220458984375000000e-02
8.563232421875000000e-02
7.214355468750000000e-02
6.292724609375000000e-02
8.691406250000000000e-02
6.268310546875000000e-02
5.996704101562500000e-02
8.221435546875000000e-02
7.965087890625000000e-02
1.005249023437500000e-01
7.446289062500000000e-02
6.610107421875000000e-02
5.654907226562500000e-02
5.975341796875000000e-02
5.892944335937500000e-02
7.891845703125000000e-02
5.303955078125000000e-02
4.943847656250000000e-02
6.909179687500000000e-02
5.880737304687500000e-02
6.970214843750000000e-02
7.470703125000000000e-02
4.522705078125000000e-02
7.391357421875000000e-02
6.738281250000000000e-02
4.891967773437500000e-02
4.180908203125000000e-02
6.439208984375000000e-02
6.353759765625000000e-02
4.919433593750000000e-02
5.371093750000000000e-02
7.440185546875000000e-02
8.129882812500000000e-02
7.318115234375000000e-02
6.732177734375000000e-02
4.788208007812500000e-02
5.783081054687500000e-02
6.378173828125000000e-02
5.252075195312500000e-02
6.176757812500000000e-02
5.087280273437500000e-02
5.725097656250000000e-02
4.208374023437500000e-02
5.844116210937500000e-02
5.633544921875000000e-02
3.695678710937500000e-02
4.257202148437500000e-02
4.818725585937500000e-02
5.023193359375000000e-02
4.965209960937500000e-02
6.829833984375000000e-02
6.640625000000000000e-02
5.264282226562500000e-02
6.646728515625000000e-02
5.856323242187500000e-02
6.848144531250000000e-02
6.109619140625000000e-02
6.591796875000000000e-02
7.196044921875000000e-02
5.194091796875000000e-02
5.120849609375000000e-02
5.758666992187500000e-02
4.794311523437500000e-02
5.560302734375000000e-02
4.843139648437500000e-02
5.664062500000000000e-02
6.124877929687500000e-02
5.450439453125000000e-02
6.250000000000000000e-02
4.748535156250000000e-02
5.255126953125000000e-02
6.677246093750000000e-02
7.611083984375000000e-02
6.677246093750000000e-02
6.268310546875000000e-02
6.573486328125000000e-02
8.624267578125000000e-02
7.513427734375000000e-02
7.012939453125000000e-02
7.305908203125000000e-02
6.872558593750000000e-02
7.373046875000000000e-02
7.067871093750000000e-02
7.006835937500000000e-02
7.214355468750000000e-02
6.555175781250000000e-02
6.018066406250000000e-02
8.605957031250000000e-02
6.021118164062500000e-02
7.373046875000000000e-02
8.380126953125000000e-02
9.313964843750000000e-02
5.065917968750000000e-02
7.812500000000000000e-02
9.552001953125000000e-02
8.197021484375000000e-02
5.929565429687500000e-02
6.201171875000000000e-02
6.860351562500000000e-02
7.037353515625000000e-02
5.792236328125000000e-02
5.899047851562500000e-02
5.880737304687500000e-02
7.501220703125000000e-02
8.734130859375000000e-02
6.216430664062500000e-02
4.678344726562500000e-02
6.066894531250000000e-02
7.922363281250000000e-02
7.867431640625000000e-02
4.873657226562500000e-02
6.958007812500000000e-02
7.086181640625000000e-02
6.390380859375000000e-02
7.977294921875000000e-02
6.658935546875000000e-02
5.929565429687500000e-02
7.696533203125000000e-02
5.163574218750000000e-02
6.744384765625000000e-02
5.477905273437500000e-02
7.354736328125000000e-02
6.201171875000000000e-02
7.617187500000000000e-02
7.940673828125000000e-02
6.341552734375000000e-02
5.761718750000000000e-02
7.666015625000000000e-02
6.787109375000000000e-02
8.050537109375000000e-02
6.500244140625000000e-02
6.207275390625000000e-02
6.219482421875000000e-02
4.489135742187500000e-02
6.188964843750000000e-02
5.114746093750000000e-02
5.004882812500000000e-02
6.088256835937500000e-02
6.359863281250000000e-02
6.829833984375000000e-02
7.128906250000000000e-02
6.604003906250000000e-02
5.117797851562500000e-02
6.219482421875000000e-02
6.143188476562500000e-02
6.713867187500000000e-02
7.739257812500000000e-02
5.395507812500000000e-02
7.958984375000000000e-02
8.654785156250000000e-02
8.563232421875000000e-02
6.124877929687500000e-02
6.622314453125000000e-02
6.677246093750000000e-02
6.805419921875000000e-02
6.976318359375000000e-02
7.604980468750000000e-02
6.921386718750000000e-02
6.695556640625000000e-02
8.062744140625000000e-02
7.104492187500000000e-02
6.774902343750000000e-02
9.332275390625000000e-02
6.787109375000000000e-02
7.525634765625000000e-02
6.842041015625000000e-02
6.475830078125000000e-02
7.421875000000000000e-02
6.738281250000000000e-02
7.128906250000000000e-02
7.141113281250000000e-02
7.110595703125000000e-02
7.629394531250000000e-02
7.299804687500000000e-02
7.128906250000000000e-02
6.176757812500000000e-02
5.984497070312500000e-02
7.757568359375000000e-02
8.270263671875000000e-02
8.502197265625000000e-02
9.539794921875000000e-02
6.555175781250000000e-02
7.281494140625000000e-02
9.460449218750000000e-02
8.508300781250000000e-02
6.744384765625000000e-02
7.171630859375000000e-02
9.680175781250000000e-02
7.031250000000000000e-02
9.185791015625000000e-02
9.521484375000000000e-02
1.069946289062500000e-01
8.471679687500000000e-02
4.873657226562500000e-02
7.427978515625000000e-02
7.983398437500000000e-02
7.403564453125000000e-02
1.014404296875000000e-01
8.282470703125000000e-02
8.233642578125000000e-02
8.850097656250000000e-02
9.204101562500000000e-02
6.182861328125000000e-02
8.502197265625000000e-02
8.905029296875000000e-02
9.417724609375000000e-02
8.441162109375000000e-02
8.483886718750000000e-02
9.442138671875000000e-02
1.139526367187500000e-01
9.539794921875000000e-02
6.665039062500000000e-02
1.118774414062500000e-01
8.319091796875000000e-02
9.503173828125000000e-02
7.196044921875000000e-02
6.646728515625000000e-02
8.013916015625000000e-02
8.477783203125000000e-02
8.465576171875000000e-02
1.024780273437500000e-01
7.781982421875000000e-02
1.007080078125000000e-01
7.830810546875000000e-02
1.165161132812500000e-01
1.150512695312500000e-01
8.648681640625000000e-02
1.040039062500000000e-01
1.104736328125000000e-01
7.366943359375000000e-02
8.636474609375000000e-02
7.153320312500000000e-02
7.141113281250000000e-02
6.353759765625000000e-02
6.903076171875000000e-02
5.996704101562500000e-02
7.690429687500000000e-02
5.621337890625000000e-02
7.049560546875000000e-02
6.958007812500000000e-02
8.215332031250000000e-02
7.330322265625000000e-02
7.952880859375000000e-02
9.222412109375000000e-02
6.018066406250000000e-02
6.677246093750000000e-02
9.527587890625000000e-02
5.911254882812500000e-02
6.994628906250000000e-02
6.390380859375000000e-02
7.464599609375000000e-02
7.952880859375000000e-02
8.465576171875000000e-02
1.029663085937500000e-01
7.116699218750000000e-02
5.657958984375000000e-02
7.324218750000000000e-02
8.575439453125000000e-02
7.763671875000000000e-02
7.250976562500000000e-02
8.660888671875000000e-02
9.033203125000000000e-02
8.587646484375000000e-02
7.885742187500000000e-02
9.698486328125000000e-02
6.091308593750000000e-02
9.313964843750000000e-02
5.688476562500000000e-02
6.561279296875000000e-02
7.678222656250000000e-02
5.529785156250000000e-02
5.987548828125000000e-02
6.579589843750000000e-02
6.155395507812500000e-02
6.707763671875000000e-02
5.386352539062500000e-02
8.465576171875000000e-02
5.587768554687500000e-02
6.231689453125000000e-02
5.364990234375000000e-02
9.991455078125000000e-02
6.701660156250000000e-02
9.497070312500000000e-02
7.006835937500000000e-02
8.355712890625000000e-02
4.330444335937500000e-02
4.199218750000000000e-02
5.023193359375000000e-02
4.214477539062500000e-02
4.000854492187500000e-02
8.605957031250000000e-02
5.123901367187500000e-02
7.482910156250000000e-02
6.890869140625000000e-02
7.354736328125000000e-02
9.912109375000000000e-02
9.881591796875000000e-02
6.445312500000000000e-02
7.177734375000000000e-02
6.262207031250000000e-02
1.008300781250000000e-01
9.191894531250000000e-02
6.210327148437500000e-02
5.868530273437500000e-02
7.055664062500000000e-02
8.886718750000000000e-02
6.610107421875000000e-02
7.720947265625000000e-02
6.134033203125000000e-02
7.043457031250000000e-02
5.895996093750000000e-02
7.647705078125000000e-02
6.701660156250000000e-02
1.016235351562500000e-01
5.661010742187500000e-02
1.024169921875000000e-01
6.329345703125000000e-02
6.542968750000000000e-02
7.983398437500000000e-02
1.021118164062500000e-01
1.041870117187500000e-01
7.250976562500000000e-02
7.391357421875000000e-02
6.451416015625000000e-02
8.514404296875000000e-02
5.523681640625000000e-02
7.183837890625000000e-02
9.143066406250000000e-02
8.575439453125000000e-02
7.476806640625000000e-02
6.585693359375000000e-02
8.087158203125000000e-02
8.752441406250000000e-02
7.922363281250000000e-02
5.468750000000000000e-02
5.920410156250000000e-02
6.390380859375000000e-02
1.102905273437500000e-01
5.474853515625000000e-02
7.110595703125000000e-02
4.721069335937500000e-02
9.216308593750000000e-02
1.123657226562500000e-01
4.977416992187500000e-02
4.550170898437500000e-02
5.291748046875000000e-02
5.245971679687500000e-02
5.307006835937500000e-02
5.212402343750000000e-02
4.867553710937500000e-02
6.927490234375000000e-02
4.406738281250000000e-02
4.458618164062500000e-02
7.220458984375000000e-02
6.182861328125000000e-02
3.305053710937500000e-02
3.448486328125000000e-02
3.704833984375000000e-02
6.384277343750000000e-02
3.936767578125000000e-02
4.006958007812500000e-02
2.955627441406250000e-02
6.365966796875000000e-02
7.476806640625000000e-02
7.409667968750000000e-02
7.525634765625000000e-02
6.033325195312500000e-02
6.274414062500000000e-02
5.047607421875000000e-02
4.016113281250000000e-02
5.657958984375000000e-02
6.921386718750000000e-02
6.109619140625000000e-02
4.275512695312500000e-02
4.144287109375000000e-02
4.806518554687500000e-02
5.166625976562500000e-02
9.606933593750000000e-02
9.802246093750000000e-02
8.190917968750000000e-02
5.340576171875000000e-02
5.468750000000000000e-02
5.334472656250000000e-02
5.822753906250000000e-02
6.964111328125000000e-02
5.581665039062500000e-02
6.420898437500000000e-02
5.245971679687500000e-02
9.185791015625000000e-02
5.987548828125000000e-02
5.029296875000000000e-02
6.695556640625000000e-02
4.760742187500000000e-02
4.113769531250000000e-02
6.234741210937500000e-02
5.874633789062500000e-02
6.124877929687500000e-02
5.410766601562500000e-02
5.157470703125000000e-02
6.124877929687500000e-02
4.351806640625000000e-02
3.222656250000000000e-02
4.583740234375000000e-02
3.912353515625000000e-02
6.121826171875000000e-02
6.561279296875000000e-02
4.052734375000000000e-02
3.701782226562500000e-02
3.536987304687500000e-02
6.353759765625000000e-02
4.788208007812500000e-02
4.125976562500000000e-02
4.330444335937500000e-02
3.695678710937500000e-02
7.714843750000000000e-02
4.559326171875000000e-02
4.852294921875000000e-02
4.333496093750000000e-02
8.105468750000000000e-02
5.758666992187500000e-02
6.536865234375000000e-02
6.167602539062500000e-02
6.701660156250000000e-02
7.336425781250000000e-02
5.303955078125000000e-02
6.707763671875000000e-02
6.750488281250000000e-02
5.432128906250000000e-02
7.611083984375000000e-02
4.306030273437500000e-02
6.634521484375000000e-02
7.257080078125000000e-02
4.748535156250000000e-02
8.435058593750000000e-02
3.311157226562500000e-02
7.446289062500000000e-02
7.067871093750000000e-02
5.358886718750000000e-02
6.628417968750000000e-02
6.185913085937500000e-02
6.323242187500000000e-02
7.476806640625000000e-02
7.110595703125000000e-02
5.596923828125000000e-02
8.569335937500000000e-02
7.293701171875000000e-02
5.401611328125000000e-02
5.895996093750000000e-02
8.160400390625000000e-02
7.739257812500000000e-02
9.014892578125000000e-02
6.274414062500000000e-02
7.751464843750000000e-02
8.465576171875000000e-02
9.777832031250000000e-02
7.507324218750000000e-02
7.580566406250000000e-02
8.129882812500000000e-02
5.526733398437500000e-02
5.963134765625000000e-02
5.902099609375000000e-02
4.812622070312500000e-02
6.909179687500000000e-02
6.958007812500000000e-02
6.170654296875000000e-02
5.471801757812500000e-02
7.043457031250000000e-02
7.049560546875000000e-02
6.127929687500000000e-02
7.336425781250000000e-02
8.264160156250000000e-02
7.598876953125000000e-02
5.950927734375000000e-02
5.654907226562500000e-02
5.294799804687500000e-02
1.367187500000000000e-01
9.783935546875000000e-02
9.704589843750000000e-02
9.674072265625000000e-02
9.588623046875000000e-02
7.592773437500000000e-02
9.655761718750000000e-02
1.045532226562500000e-01
1.154785156250000000e-01
7.482910156250000000e-02
8.587646484375000000e-02
9.503173828125000000e-02
8.160400390625000000e-02
8.160400390625000000e-02
7.824707031250000000e-02
9.912109375000000000e-02
1.021118164062500000e-01
7.781982421875000000e-02
7.971191406250000000e-02
8.703613281250000000e-02
8.990478515625000000e-02
9.020996093750000000e-02
1.017456054687500000e-01
8.715820312500000000e-02
1.034545898437500000e-01
1.123657226562500000e-01
1.158447265625000000e-01
1.177368164062500000e-01
1.296386718750000000e-01
1.315917968750000000e-01
1.260986328125000000e-01
1.142578125000000000e-01
1.045532226562500000e-01
8.715820312500000000e-02
7.574462890625000000e-02
8.978271484375000000e-02
1.068115234375000000e-01
8.569335937500000000e-02
9.509277343750000000e-02
9.094238281250000000e-02
7.952880859375000000e-02
7.800292968750000000e-02
8.135986328125000000e-02
8.752441406250000000e-02
9.588623046875000000e-02
1.177978515625000000e-01
1.036376953125000000e-01
1.173095703125000000e-01
1.137084960937500000e-01
1.134033203125000000e-01
1.218872070312500000e-01
1.185913085937500000e-01
1.213378906250000000e-01
1.029663085937500000e-01
1.123046875000000000e-01
1.032104492187500000e-01
1.069335937500000000e-01
1.289062500000000000e-01
9.759521484375000000e-02
9.527587890625000000e-02
9.368896484375000000e-02
9.429931640625000000e-02
1.019287109375000000e-01
1.120605468750000000e-01
9.600830078125000000e-02
1.219482421875000000e-01
1.163940429687500000e-01
9.136962890625000000e-02
9.082031250000000000e-02
1.057739257812500000e-01
1.005249023437500000e-01
1.112670898437500000e-01
1.016845703125000000e-01
1.172485351562500000e-01
1.166992187500000000e-01
1.105346679687500000e-01
1.155395507812500000e-01
1.138305664062500000e-01
1.076049804687500000e-01
1.141967773437500000e-01
1.157226562500000000e-01
1.082763671875000000e-01
1.153564453125000000e-01
1.074218750000000000e-01
1.156005859375000000e-01
1.182861328125000000e-01
1.231689453125000000e-01
1.249389648437500000e-01
1.257324218750000000e-01
1.250000000000000000e-01
1.307373046875000000e-01
1.224365234375000000e-01
1.396484375000000000e-01
1.252441406250000000e-01
1.357421875000000000e-01
9.216308593750000000e-02
1.187744140625000000e-01
9.075927734375000000e-02
1.206665039062500000e-01
1.253662109375000000e-01
1.206665039062500000e-01
8.422851562500000000e-02
1.038818359375000000e-01
8.557128906250000000e-02
9.521484375000000000e-02
1.224365234375000000e-01
1.078491210937500000e-01
1.020507812500000000e-01
1.195678710937500000e-01
1.253662109375000000e-01
1.232910156250000000e-01
1.453857421875000000e-01
1.453857421875000000e-01
1.370849609375000000e-01
1.076660156250000000e-01
1.232299804687500000e-01
1.201782226562500000e-01
1.422119140625000000e-01
1.254882812500000000e-01
1.307373046875000000e-01
1.207885742187500000e-01
8.355712890625000000e-02
1.296386718750000000e-01
1.293945312500000000e-01
1.279296875000000000e-01
1.507568359375000000e-01
1.078491210937500000e-01
8.605957031250000000e-02
1.083374023437500000e-01
1.225585937500000000e-01
1.042480468750000000e-01
1.196899414062500000e-01
1.208496093750000000e-01
7.189941406250000000e-02
8.703613281250000000e-02
1.055908203125000000e-01
9.228515625000000000e-02
7.318115234375000000e-02
1.267089843750000000e-01
1.259765625000000000e-01
8.923339843750000000e-02
1.049194335937500000e-01
9.899902343750000000e-02
1.004638671875000000e-01
8.227539062500000000e-02
1.046142578125000000e-01
1.116333007812500000e-01
9.698486328125000000e-02
9.503173828125000000e-02
1.450195312500000000e-01
1.278076171875000000e-01
1.049194335937500000e-01
1.326904296875000000e-01
1.149902343750000000e-01
1.292724609375000000e-01
1.025390625000000000e-01
9.899902343750000000e-02
1.002197265625000000e-01
1.347656250000000000e-01
1.034545898437500000e-01
1.419677734375000000e-01
1.147460937500000000e-01
1.004638671875000000e-01
8.319091796875000000e-02
9.973144531250000000e-02
1.356201171875000000e-01
1.112670898437500000e-01
8.862304687500000000e-02
8.294677734375000000e-02
9.027099609375000000e-02
8.074951171875000000e-02
1.203002929687500000e-01
8.648681640625000000e-02
1.038818359375000000e-01
1.109619140625000000e-01
7.983398437500000000e-02
8.160400390625000000e-02
8.050537109375000000e-02
1.282958984375000000e-01
1.239624023437500000e-01
9.295654296875000000e-02
7.641601562500000000e-02
1.271972656250000000e-01
8.624267578125000000e-02
1.311035156250000000e-01
1.508789062500000000e-01
1.242675781250000000e-01
1.126098632812500000e-01
1.176757812500000000e-01
1.572265625000000000e-01
1.477050781250000000e-01
1.175537109375000000e-01
1.351318359375000000e-01
1.499023437500000000e-01
1.743164062500000000e-01
1.190185546875000000e-01
1.650390625000000000e-01
1.425781250000000000e-01
1.437988281250000000e-01
1.024169921875000000e-01
1.285400390625000000e-01
1.109619140625000000e-01
1.232299804687500000e-01
1.041259765625000000e-01
1.290283203125000000e-01
1.308593750000000000e-01
1.326904296875000000e-01
1.226806640625000000e-01
1.391601562500000000e-01
1.245117187500000000e-01
1.575927734375000000e-01
1.575927734375000000e-01
1.058349609375000000e-01
1.024169921875000000e-01
1.430664062500000000e-01
1.439208984375000000e-01
1.661376953125000000e-01
1.430664062500000000e-01
1.268310546875000000e-01
1.365966796875000000e-01
1.293945312500000000e-01
1.217041015625000000e-01
1.194458007812500000e-01
1.314697265625000000e-01
1.494140625000000000e-01
1.550292968750000000e-01
1.477050781250000000e-01
1.523437500000000000e-01
1.445312500000000000e-01
1.439208984375000000e-01
1.428222656250000000e-01
1.268310546875000000e-01
1.254882812500000000e-01
9.381103515625000000e-02
9.698486328125000000e-02
1.047973632812500000e-01
1.096801757812500000e-01
1.268310546875000000e-01
7.073974609375000000e-02
7.421875000000000000e-02
7.403564453125000000e-02
6.823730468750000000e-02
6.640625000000000000e-02
8.435058593750000000e-02
8.648681640625000000e-02
8.093261718750000000e-02
9.197998046875000000e-02
8.319091796875000000e-02
8.355712890625000000e-02
9.106445312500000000e-02
8.813476562500000000e-02
9.240722656250000000e-02
1.145629882812500000e-01
1.253662109375000000e-01
1.005859375000000000e-01
1.104736328125000000e-01
9.124755859375000000e-02
7.958984375000000000e-02
6.860351562500000000e-02
8.752441406250000000e-02
8.721923828125000000e-02
9.155273437500000000e-02
9.179687500000000000e-02
9.564208984375000000e-02
8.660888671875000000e-02
8.593750000000000000e-02
8.068847656250000000e-02
8.447265625000000000e-02
7.849121093750000000e-02
8.599853515625000000e-02
7.012939453125000000e-02
7.598876953125000000e-02
9.130859375000000000e-02
8.398437500000000000e-02
8.612060546875000000e-02
7.604980468750000000e-02
8.270263671875000000e-02
7.202148437500000000e-02
8.886718750000000000e-02
8.911132812500000000e-02
8.782958984375000000e-02
8.563232421875000000e-02
9.265136718750000000e-02
9.979248046875000000e-02
9.954833984375000000e-02
9.680175781250000000e-02
9.515380859375000000e-02
1.037597656250000000e-01
1.055908203125000000e-01
1.182861328125000000e-01
1.154785156250000000e-01
1.030273437500000000e-01
9.893798828125000000e-02
9.197998046875000000e-02
9.735107421875000000e-02
1.020507812500000000e-01
1.071166992187500000e-01
1.102294921875000000e-01
8.349609375000000000e-02
7.958984375000000000e-02
7.299804687500000000e-02
7.849121093750000000e-02
8.221435546875000000e-02
7.348632812500000000e-02
7.342529296875000000e-02
7.739257812500000000e-02
8.856201171875000000e-02
7.897949218750000000e-02
9.985351562500000000e-02
8.551025390625000000e-02
9.881591796875000000e-02
8.465576171875000000e-02
7.910156250000000000e-02
8.282470703125000000e-02
9.942626953125000000e-02
9.753417968750000000e-02
1.112670898437500000e-01
1.082153320312500000e-01
1.192626953125000000e-01
1.085815429687500000e-01
8.807373046875000000e-02
9.729003906250000000e-02
8.288574218750000000e-02
8.831787109375000000e-02
1.035766601562500000e-01
9.442138671875000000e-02
8.129882812500000000e-02
9.375000000000000000e-02
1.056518554687500000e-01
1.124267578125000000e-01
1.132202148437500000e-01
1.160278320312500000e-01
1.148681640625000000e-01
1.196899414062500000e-01
1.123046875000000000e-01
1.030883789062500000e-01
1.281738281250000000e-01
1.416015625000000000e-01
1.051025390625000000e-01
1.024780273437500000e-01
9.069824218750000000e-02
8.532714843750000000e-02
1.062622070312500000e-01
1.126098632812500000e-01
9.997558593750000000e-02
1.071777343750000000e-01
1.183471679687500000e-01
1.112670898437500000e-01
9.014892578125000000e-02
9.069824218750000000e-02
9.777832031250000000e-02
1.007690429687500000e-01
1.007080078125000000e-01
1.078491210937500000e-01
1.111450195312500000e-01
1.061401367187500000e-01
1.055908203125000000e-01
1.060791015625000000e-01
1.234130859375000000e-01
1.201782226562500000e-01
1.060180664062500000e-01
1.105957031250000000e-01
1.082763671875000000e-01
1.033935546875000000e-01
9.527587890625000000e-02
9.600830078125000000e-02
8.697509765625000000e-02
9.991455078125000000e-02
9.533691406250000000e-02
1.062011718750000000e-01
9.259033203125000000e-02
8.221435546875000000e-02
8.306884765625000000e-02
9.643554687500000000e-02
1.068725585937500000e-01
9.118652343750000000e-02
8.312988281250000000e-02
8.880615234375000000e-02
1.285400390625000000e-01
1.141357421875000000e-01
1.329345703125000000e-01
1.292724609375000000e-01
1.212768554687500000e-01
1.052246093750000000e-01
1.237792968750000000e-01
1.182250976562500000e-01
1.203613281250000000e-01
1.134033203125000000e-01
1.024780273437500000e-01
1.231689453125000000e-01
1.281738281250000000e-01
1.284179687500000000e-01
1.038208007812500000e-01
1.070556640625000000e-01
1.311035156250000000e-01
1.317138671875000000e-01
1.297607421875000000e-01
1.207885742187500000e-01
1.165161132812500000e-01
1.071166992187500000e-01
1.165161132812500000e-01
1.307373046875000000e-01
1.104736328125000000e-01
1.119384765625000000e-01
9.918212890625000000e-02
1.060791015625000000e-01
8.697509765625000000e-02
8.679199218750000000e-02
1.246948242187500000e-01
1.219482421875000000e-01
1.176757812500000000e-01
1.127929687500000000e-01
9.887695312500000000e-02
1.012573242187500000e-01
1.045532226562500000e-01
1.068115234375000000e-01
1.220703125000000000e-01
1.041259765625000000e-01
1.254882812500000000e-01
1.085815429687500000e-01
7.006835937500000000e-02
9.515380859375000000e-02
9.326171875000000000e-02
6.756591796875000000e-02
9.588623046875000000e-02
7.495117187500000000e-02
7.714843750000000000e-02
7.641601562500000000e-02
7.641601562500000000e-02
8.660888671875000000e-02
1.036987304687500000e-01
1.041870117187500000e-01
9.033203125000000000e-02
8.068847656250000000e-02
9.039306640625000000e-02
1.012573242187500000e-01
9.533691406250000000e-02
1.105346679687500000e-01
9.338378906250000000e-02
1.071166992187500000e-01
7.354736328125000000e-02
1.098632812500000000e-01
1.087646484375000000e-01
1.239013671875000000e-01
1.495361328125000000e-01
1.365966796875000000e-01
1.150512695312500000e-01
1.440429687500000000e-01
1.434326171875000000e-01
1.152343750000000000e-01
1.188354492187500000e-01
1.181640625000000000e-01
1.474609375000000000e-01
1.533203125000000000e-01
1.243896484375000000e-01
1.293945312500000000e-01
1.341552734375000000e-01
1.348876953125000000e-01
7.257080078125000000e-02
7.623291015625000000e-02
7.391357421875000000e-02
7.025146484375000000e-02
8.801269531250000000e-02
8.026123046875000000e-02
7.574462890625000000e-02
7.476806640625000000e-02
7.763671875000000000e-02
8.178710937500000000e-02
8.288574218750000000e-02
7.885742187500000000e-02
8.941650390625000000e-02
7.904052734375000000e-02
8.532714843750000000e-02
9.283447265625000000e-02
8.532714843750000000e-02
7.641601562500000000e-02
7.519531250000000000e-02
7.403564453125000000e-02
9.680175781250000000e-02
1.166992187500000000e-01
1.112670898437500000e-01
1.059570312500000000e-01
1.220092773437500000e-01
1.052856445312500000e-01
1.273193359375000000e-01
1.175537109375000000e-01
1.171264648437500000e-01
1.453857421875000000e-01
1.177368164062500000e-01
1.098022460937500000e-01
1.319580078125000000e-01
1.203613281250000000e-01
1.308593750000000000e-01
1.278076171875000000e-01
1.420898437500000000e-01
1.170043945312500000e-01
1.151123046875000000e-01
1.217651367187500000e-01
1.291503906250000000e-01
1.187744140625000000e-01
1.224365234375000000e-01
1.237182617187500000e-01
1.352539062500000000e-01
1.273193359375000000e-01
1.301269531250000000e-01
1.271972656250000000e-01
1.134643554687500000e-01
1.228027343750000000e-01
1.319580078125000000e-01
1.292724609375000000e-01
1.161499023437500000e-01
9.796142578125000000e-02
1.156616210937500000e-01
8.862304687500000000e-02
1.087036132812500000e-01
1.137084960937500000e-01
1.215209960937500000e-01
1.055297851562500000e-01
1.068115234375000000e-01
1.063842773437500000e-01
1.070556640625000000e-01
1.362304687500000000e-01
1.229858398437500000e-01
1.251220703125000000e-01
1.166992187500000000e-01
1.329345703125000000e-01
1.231079101562500000e-01
1.134643554687500000e-01
1.165771484375000000e-01
1.307373046875000000e-01
9.698486328125000000e-02
1.187133789062500000e-01
1.180419921875000000e-01
9.710693359375000000e-02
7.104492187500000000e-02
8.807373046875000000e-02
1.053466796875000000e-01
1.082763671875000000e-01
7.043457031250000000e-02
1.137084960937500000e-01
8.575439453125000000e-02
1.249389648437500000e-01
1.259765625000000000e-01
1.129760742187500000e-01
7.379150390625000000e-02
1.199951171875000000e-01
6.188964843750000000e-02
6.024169921875000000e-02
1.135253906250000000e-01
5.279541015625000000e-02
7.550048828125000000e-02
6.848144531250000000e-02
7.818603515625000000e-02
7.458496093750000000e-02
9.948730468750000000e-02
7.379150390625000000e-02
9.143066406250000000e-02
6.707763671875000000e-02
1.003417968750000000e-01
1.335449218750000000e-01
8.001708984375000000e-02
8.312988281250000000e-02
7.464599609375000000e-02
1.095581054687500000e-01
7.653808593750000000e-02
8.538818359375000000e-02
8.551025390625000000e-02
9.515380859375000000e-02
7.843017578125000000e-02
9.161376953125000000e-02
1.034545898437500000e-01
8.233642578125000000e-02
9.570312500000000000e-02
9.234619140625000000e-02
9.271240234375000000e-02
1.016235351562500000e-01
9.088134765625000000e-02
9.985351562500000000e-02
1.137695312500000000e-01
7.476806640625000000e-02
7.513427734375000000e-02
1.190185546875000000e-01
8.404541015625000000e-02
9.100341796875000000e-02
1.098632812500000000e-01
6.579589843750000000e-02
8.807373046875000000e-02
8.514404296875000000e-02
9.222412109375000000e-02
9.680175781250000000e-02
9.094238281250000000e-02
1.014404296875000000e-01
8.721923828125000000e-02
1.012573242187500000e-01
1.374511718750000000e-01
8.166503906250000000e-02
9.991455078125000000e-02
1.112060546875000000e-01
8.551025390625000000e-02
9.014892578125000000e-02
9.649658203125000000e-02
1.011962890625000000e-01
6.823730468750000000e-02
8.691406250000000000e-02
6.878662109375000000e-02
7.263183593750000000e-02
7.763671875000000000e-02
8.013916015625000000e-02
9.234619140625000000e-02
9.356689453125000000e-02
8.892822265625000000e-02
8.483886718750000000e-02
7.513427734375000000e-02
7.611083984375000000e-02
7.879638671875000000e-02
1.145629882812500000e-01
1.168823242187500000e-01
7.739257812500000000e-02
8.502197265625000000e-02
1.211547851562500000e-01
9.106445312500000000e-02
8.862304687500000000e-02
1.049804687500000000e-01
8.984375000000000000e-02
8.776855468750000000e-02
4.711914062500000000e-02
1.095581054687500000e-01
1.085205078125000000e-01
1.094360351562500000e-01
1.235961914062500000e-01
7.672119140625000000e-02
7.202148437500000000e-02
8.251953125000000000e-02
7.916259765625000000e-02
7.751464843750000000e-02
1.068725585937500000e-01
8.038330078125000000e-02
1.020507812500000000e-01
7.452392578125000000e-02
8.386230468750000000e-02
8.062744140625000000e-02
1.010131835937500000e-01
8.294677734375000000e-02
9.472656250000000000e-02
7.452392578125000000e-02
9.027099609375000000e-02
9.527587890625000000e-02
8.087158203125000000e-02
7.464599609375000000e-02
8.984375000000000000e-02
7.470703125000000000e-02
7.653808593750000000e-02
9.832763671875000000e-02
8.532714843750000000e-02
7.550048828125000000e-02
9.375000000000000000e-02
8.135986328125000000e-02
6.329345703125000000e-02
8.862304687500000000e-02
6.958007812500000000e-02
7.684326171875000000e-02
7.623291015625000000e-02
5.328369140625000000e-02
1.007080078125000000e-01
5.676269531250000000e-02
7.611083984375000000e-02
7.354736328125000000e-02
6.414794921875000000e-02
7.684326171875000000e-02
6.976318359375000000e-02
5.096435546875000000e-02
5.740356445312500000e-02
4.922485351562500000e-02
4.577636718750000000e-02
8.166503906250000000e-02
7.440185546875000000e-02
7.922363281250000000e-02
8.105468750000000000e-02
4.678344726562500000e-02
7.141113281250000000e-02
7.666015625000000000e-02
5.859375000000000000e-02
7.525634765625000000e-02
7.440185546875000000e-02
7.531738281250000000e-02
6.207275390625000000e-02
9.832763671875000000e-02
1.024780273437500000e-01
5.508422851562500000e-02
1.044921875000000000e-01
6.994628906250000000e-02
6.512451171875000000e-02
5.685424804687500000e-02
5.477905273437500000e-02
5.529785156250000000e-02
6.027221679687500000e-02
5.059814453125000000e-02
4.190063476562500000e-02
4.788208007812500000e-02
4.873657226562500000e-02
6.134033203125000000e-02
1.038208007812500000e-01
1.099853515625000000e-01
9.149169921875000000e-02
1.062011718750000000e-01
1.004028320312500000e-01
9.912109375000000000e-02
8.239746093750000000e-02
1.010742187500000000e-01
9.838867187500000000e-02
1.239013671875000000e-01
9.503173828125000000e-02
1.010131835937500000e-01
1.204223632812500000e-01
1.083984375000000000e-01
1.040039062500000000e-01
9.729003906250000000e-02
9.863281250000000000e-02
1.044921875000000000e-01
1.309814453125000000e-01
1.226196289062500000e-01
1.133422851562500000e-01
1.009521484375000000e-01
1.265869140625000000e-01
1.249389648437500000e-01
1.118164062500000000e-01
1.199340820312500000e-01
1.181030273437500000e-01
1.143188476562500000e-01
1.250000000000000000e-01
1.009521484375000000e-01
9.899902343750000000e-02
1.071777343750000000e-01
1.003417968750000000e-01
1.054077148437500000e-01
1.036987304687500000e-01
1.328125000000000000e-01
1.170654296875000000e-01
1.137695312500000000e-01
9.442138671875000000e-02
1.368408203125000000e-01
1.157226562500000000e-01
1.107177734375000000e-01
9.576416015625000000e-02
1.434326171875000000e-01
1.292724609375000000e-01
1.275634765625000000e-01
1.074829101562500000e-01
1.071166992187500000e-01
1.258544921875000000e-01
1.005859375000000000e-01
9.008789062500000000e-02
1.123046875000000000e-01
1.040649414062500000e-01
9.875488281250000000e-02
1.013183593750000000e-01
7.696533203125000000e-02
9.423828125000000000e-02
7.910156250000000000e-02
7.855224609375000000e-02
1.069946289062500000e-01
1.216430664062500000e-01
8.947753906250000000e-02
9.405517578125000000e-02
1.049804687500000000e-01
1.065063476562500000e-01
9.289550781250000000e-02
8.184814453125000000e-02
8.135986328125000000e-02
7.379150390625000000e-02
8.355712890625000000e-02
6.951904296875000000e-02
6.860351562500000000e-02
8.886718750000000000e-02
8.453369140625000000e-02
7.244873046875000000e-02
8.538818359375000000e-02
8.520507812500000000e-02
6.280517578125000000e-02
8.142089843750000000e-02
7.788085937500000000e-02
6.945800781250000000e-02
8.380126953125000000e-02
7.025146484375000000e-02
1.000366210937500000e-01
9.020996093750000000e-02
8.880615234375000000e-02
7.763671875000000000e-02
9.844970703125000000e-02
8.050537109375000000e-02
7.434082031250000000e-02
8.227539062500000000e-02
1.101074218750000000e-01
8.624267578125000000e-02
8.996582031250000000e-02
8.575439453125000000e-02
1.027221679687500000e-01
7.452392578125000000e-02
1.012573242187500000e-01
8.953857421875000000e-02
9.020996093750000000e-02
9.869384765625000000e-02
1.152343750000000000e-01
8.581542968750000000e-02
9.808349609375000000e-02
9.295654296875000000e-02
1.019897460937500000e-01
9.942626953125000000e-02
7.818603515625000000e-02
1.042480468750000000e-01
7.360839843750000000e-02
7.983398437500000000e-02
9.082031250000000000e-02
9.130859375000000000e-02
1.273193359375000000e-01
1.109619140625000000e-01
8.746337890625000000e-02
1.247558593750000000e-01
1.228027343750000000e-01
7.592773437500000000e-02
7.495117187500000000e-02
1.156616210937500000e-01
1.101074218750000000e-01
8.416748046875000000e-02
8.319091796875000000e-02
9.533691406250000000e-02
7.745361328125000000e-02
1.017456054687500000e-01
1.107788085937500000e-01
9.759521484375000000e-02
9.356689453125000000e-02
9.967041015625000000e-02
8.581542968750000000e-02
9.277343750000000000e-02
8.569335937500000000e-02
8.721923828125000000e-02
8.081054687500000000e-02
9.564208984375000000e-02
9.002685546875000000e-02
8.502197265625000000e-02
1.453857421875000000e-01
8.642578125000000000e-02
7.928466796875000000e-02
8.074951171875000000e-02
1.166992187500000000e-01
9.729003906250000000e-02
9.906005859375000000e-02
8.581542968750000000e-02
9.472656250000000000e-02
9.069824218750000000e-02
7.409667968750000000e-02
8.398437500000000000e-02
6.469726562500000000e-02
7.751464843750000000e-02
8.190917968750000000e-02
8.831787109375000000e-02
8.605957031250000000e-02
1.112060546875000000e-01
9.405517578125000000e-02
1.182861328125000000e-01
7.385253906250000000e-02
6.921386718750000000e-02
1.099243164062500000e-01
1.011352539062500000e-01
8.819580078125000000e-02
5.514526367187500000e-02
4.660034179687500000e-02
6.768798828125000000e-02
5.917358398437500000e-02
5.737304687500000000e-02
6.945800781250000000e-02
9.820556640625000000e-02
6.030273437500000000e-02
5.136108398437500000e-02
7.757568359375000000e-02
5.520629882812500000e-02
1.024780273437500000e-01
7.513427734375000000e-02
8.984375000000000000e-02
6.683349609375000000e-02
6.396484375000000000e-02
9.075927734375000000e-02
8.428955078125000000e-02
8.776855468750000000e-02
9.271240234375000000e-02
9.729003906250000000e-02
7.867431640625000000e-02
9.625244140625000000e-02
9.698486328125000000e-02
9.179687500000000000e-02
8.551025390625000000e-02
1.281738281250000000e-01
1.359863281250000000e-01
1.606445312500000000e-01
1.019287109375000000e-01
9.558105468750000000e-02
1.328125000000000000e-01
1.065063476562500000e-01
9.313964843750000000e-02
1.033325195312500000e-01
9.997558593750000000e-02
9.301757812500000000e-02
8.331298828125000000e-02
7.006835937500000000e-02
8.837890625000000000e-02
8.312988281250000000e-02
9.387207031250000000e-02
9.552001953125000000e-02
9.771728515625000000e-02
8.654785156250000000e-02
9.509277343750000000e-02
1.048583984375000000e-01
6.347656250000000000e-02
7.391357421875000000e-02
8.361816406250000000e-02
6.939697265625000000e-02
7.580566406250000000e-02
6.420898437500000000e-02
8.032226562500000000e-02
6.616210937500000000e-02
8.062744140625000000e-02
8.483886718750000000e-02
7.080078125000000000e-02
6.524658203125000000e-02
1.003417968750000000e-01
8.782958984375000000e-02
8.068847656250000000e-02
6.848144531250000000e-02
6.628417968750000000e-02
5.789184570312500000e-02
5.932617187500000000e-02
7.299804687500000000e-02
5.203247070312500000e-02
7.031250000000000000e-02
5.319213867187500000e-02
7.336425781250000000e-02
5.972290039062500000e-02
8.300781250000000000e-02
8.154296875000000000e-02
9.588623046875000000e-02
1.021728515625000000e-01
9.954833984375000000e-02
8.953857421875000000e-02
7.312011718750000000e-02
8.001708984375000000e-02
9.112548828125000000e-02
1.018676757812500000e-01
1.040039062500000000e-01
1.033325195312500000e-01
9.265136718750000000e-02
1.165161132812500000e-01
9.808349609375000000e-02
9.722900390625000000e-02
1.156005859375000000e-01
1.035766601562500000e-01
1.108398437500000000e-01
1.041259765625000000e-01
8.831787109375000000e-02
9.082031250000000000e-02
9.149169921875000000e-02
1.026000976562500000e-01
1.058349609375000000e-01
9.326171875000000000e-02
9.515380859375000000e-02
7.849121093750000000e-02
1.102294921875000000e-01
1.051025390625000000e-01
9.307861328125000000e-02
1.105346679687500000e-01
1.122436523437500000e-01
7.855224609375000000e-02
8.605957031250000000e-02
9.649658203125000000e-02
7.788085937500000000e-02
1.041259765625000000e-01
7.696533203125000000e-02
1.168212890625000000e-01
9.741210937500000000e-02
1.109008789062500000e-01
7.843017578125000000e-02
1.149902343750000000e-01
1.145629882812500000e-01
9.533691406250000000e-02
1.135253906250000000e-01
8.197021484375000000e-02
1.109008789062500000e-01
1.269531250000000000e-01
8.453369140625000000e-02
9.063720703125000000e-02
1.010131835937500000e-01
8.703613281250000000e-02
9.466552734375000000e-02
1.121826171875000000e-01
8.465576171875000000e-02
7.049560546875000000e-02
7.049560546875000000e-02
8.789062500000000000e-02
1.199951171875000000e-01
1.031494140625000000e-01
1.347656250000000000e-01
8.593750000000000000e-02
9.155273437500000000e-02
7.873535156250000000e-02
9.948730468750000000e-02
1.049804687500000000e-01
9.899902343750000000e-02
1.018066406250000000e-01
8.123779296875000000e-02
9.387207031250000000e-02
8.618164062500000000e-02
9.075927734375000000e-02
8.795166015625000000e-02
7.421875000000000000e-02
8.673095703125000000e-02
8.795166015625000000e-02
9.289550781250000000e-02
1.017456054687500000e-01
1.171264648437500000e-01
8.160400390625000000e-02
7.928466796875000000e-02
7.513427734375000000e-02
6.695556640625000000e-02
8.496093750000000000e-02
8.190917968750000000e-02
1.056518554687500000e-01
1.113281250000000000e-01
1.082763671875000000e-01
1.155395507812500000e-01
1.243896484375000000e-01
1.347656250000000000e-01
1.409912109375000000e-01
8.441162109375000000e-02
1.204833984375000000e-01
9.405517578125000000e-02
1.058349609375000000e-01
1.074829101562500000e-01
8.886718750000000000e-02
7.604980468750000000e-02
9.191894531250000000e-02
9.716796875000000000e-02
9.509277343750000000e-02
6.933593750000000000e-02
9.991455078125000000e-02
8.129882812500000000e-02
8.117675781250000000e-02
6.842041015625000000e-02
8.666992187500000000e-02
1.018676757812500000e-01
7.153320312500000000e-02
8.605957031250000000e-02
8.044433593750000000e-02
7.922363281250000000e-02
8.190917968750000000e-02
7.141113281250000000e-02
8.258056640625000000e-02
7.055664062500000000e-02
8.483886718750000000e-02
8.209228515625000000e-02
1.222534179687500000e-01
8.795166015625000000e-02
1.025390625000000000e-01
1.141967773437500000e-01
7.617187500000000000e-02
9.405517578125000000e-02
9.478759765625000000e-02
1.035156250000000000e-01
8.734130859375000000e-02
9.271240234375000000e-02
7.574462890625000000e-02
9.155273437500000000e-02
9.155273437500000000e-02
8.819580078125000000e-02
1.183471679687500000e-01
9.814453125000000000e-02
9.094238281250000000e-02
1.408691406250000000e-01
9.527587890625000000e-02
1.184692382812500000e-01
7.775878906250000000e-02
9.619140625000000000e-02
9.472656250000000000e-02
8.422851562500000000e-02
7.336425781250000000e-02
1.129150390625000000e-01
1.052856445312500000e-01
9.136962890625000000e-02
8.587646484375000000e-02
9.082031250000000000e-02
1.265869140625000000e-01
9.509277343750000000e-02
1.452636718750000000e-01
1.486816406250000000e-01
9.075927734375000000e-02
1.401367187500000000e-01
6.719970703125000000e-02
8.630371093750000000e-02
8.941650390625000000e-02
1.257324218750000000e-01
1.590576171875000000e-01
1.726074218750000000e-01
1.616210937500000000e-01
8.062744140625000000e-02
8.227539062500000000e-02
8.105468750000000000e-02
1.176757812500000000e-01
7.312011718750000000e-02
7.318115234375000000e-02
7.940673828125000000e-02
1.118164062500000000e-01
1.057739257812500000e-01
1.248168945312500000e-01
1.178588867187500000e-01
8.856201171875000000e-02
1.159667968750000000e-01
8.044433593750000000e-02
8.813476562500000000e-02
7.324218750000000000e-02
1.037597656250000000e-01
7.861328125000000000e-02
1.274414062500000000e-01
7.434082031250000000e-02
8.392333984375000000e-02
7.495117187500000000e-02
6.591796875000000000e-02
5.667114257812500000e-02
6.481933593750000000e-02
8.325195312500000000e-02
7.714843750000000000e-02
8.465576171875000000e-02
7.708740234375000000e-02
7.537841796875000000e-02
7.141113281250000000e-02
6.701660156250000000e-02
6.665039062500000000e-02
6.185913085937500000e-02
6.179809570312500000e-02
7.513427734375000000e-02
9.143066406250000000e-02
1.022338867187500000e-01
9.332275390625000000e-02
1.129760742187500000e-01
8.099365234375000000e-02
1.108398437500000000e-01
9.143066406250000000e-02
7.904052734375000000e-02
7.360839843750000000e-02
9.594726562500000000e-02
9.442138671875000000e-02
1.136474609375000000e-01
5.923461914062500000e-02
9.448242187500000000e-02
7.354736328125000000e-02
9.240722656250000000e-02
7.977294921875000000e-02
9.320068359375000000e-02
5.786132812500000000e-02
6.488037109375000000e-02
8.911132812500000000e-02
9.179687500000000000e-02
8.807373046875000000e-02
8.319091796875000000e-02
9.350585937500000000e-02
9.783935546875000000e-02
9.454345703125000000e-02
1.018676757812500000e-01
7.098388671875000000e-02
6.188964843750000000e-02
6.475830078125000000e-02
6.671142578125000000e-02
6.152343750000000000e-02
6.658935546875000000e-02
5.810546875000000000e-02
5.581665039062500000e-02
6.311035156250000000e-02
6.237792968750000000e-02
7.165527343750000000e-02
6.475830078125000000e-02
6.210327148437500000e-02
6.604003906250000000e-02
7.263183593750000000e-02
6.744384765625000000e-02
6.048583984375000000e-02
5.477905273437500000e-02
8.013916015625000000e-02
6.329345703125000000e-02
7.061767578125000000e-02
6.262207031250000000e-02
6.231689453125000000e-02
6.030273437500000000e-02
7.110595703125000000e-02
6.457519531250000000e-02
7.568359375000000000e-02
7.757568359375000000e-02
6.420898437500000000e-02
7.080078125000000000e-02
6.988525390625000000e-02
5.688476562500000000e-02
6.082153320312500000e-02
6.219482421875000000e-02
7.232666015625000000e-02
7.452392578125000000e-02
7.330322265625000000e-02
7.757568359375000000e-02
7.183837890625000000e-02
7.598876953125000000e-02
6.677246093750000000e-02
6.903076171875000000e-02
6.652832031250000000e-02
5.657958984375000000e-02
7.257080078125000000e-02
6.015014648437500000e-02
5.709838867187500000e-02
7.940673828125000000e-02
6.216430664062500000e-02
6.243896484375000000e-02
6.610107421875000000e-02
8.746337890625000000e-02
6.958007812500000000e-02
5.236816406250000000e-02
8.416748046875000000e-02
7.611083984375000000e-02
6.027221679687500000e-02
7.751464843750000000e-02
5.917358398437500000e-02
5.776977539062500000e-02
5.682373046875000000e-02
4.971313476562500000e-02
5.746459960937500000e-02
5.587768554687500000e-02
5.551147460937500000e-02
8.215332031250000000e-02
5.880737304687500000e-02
7.598876953125000000e-02
5.957031250000000000e-02
7.366943359375000000e-02
5.990600585937500000e-02
7.470703125000000000e-02
6.365966796875000000e-02
7.202148437500000000e-02
6.604003906250000000e-02
6.372070312500000000e-02
6.597900390625000000e-02
5.841064453125000000e-02
6.011962890625000000e-02
5.923461914062500000e-02
7.598876953125000000e-02
7.263183593750000000e-02
6.542968750000000000e-02
8.074951171875000000e-02
6.280517578125000000e-02
7.702636718750000000e-02
6.149291992187500000e-02
6.536865234375000000e-02
8.355712890625000000e-02
5.364990234375000000e-02
6.866455078125000000e-02
6.958007812500000000e-02
6.250000000000000000e-02
6.268310546875000000e-02
5.374145507812500000e-02
6.396484375000000000e-02
7.806396484375000000e-02
5.151367187500000000e-02
6.976318359375000000e-02
4.516601562500000000e-02
7.373046875000000000e-02
7.403564453125000000e-02
5.563354492187500000e-02
5.831909179687500000e-02
7.800292968750000000e-02
8.325195312500000000e-02
5.975341796875000000e-02
6.240844726562500000e-02
6.872558593750000000e-02
6.854248046875000000e-02
5.145263671875000000e-02
7.574462890625000000e-02
6.140136718750000000e-02
6.155395507812500000e-02
5.572509765625000000e-02
7.427978515625000000e-02
5.950927734375000000e-02
8.709716796875000000e-02
6.604003906250000000e-02
6.604003906250000000e-02
7.092285156250000000e-02
6.451416015625000000e-02
6.481933593750000000e-02
7.061767578125000000e-02
7.141113281250000000e-02
5.545043945312500000e-02
7.153320312500000000e-02
9.326171875000000000e-02
1.059570312500000000e-01
8.435058593750000000e-02
8.166503906250000000e-02
5.322265625000000000e-02
5.764770507812500000e-02
7.501220703125000000e-02
8.581542968750000000e-02
7.354736328125000000e-02
5.975341796875000000e-02
7.427978515625000000e-02
7.464599609375000000e-02
5.816650390625000000e-02
9.222412109375000000e-02
8.215332031250000000e-02
7.550048828125000000e-02
8.538818359375000000e-02
7.446289062500000000e-02
5.877685546875000000e-02
6.155395507812500000e-02
7.275390625000000000e-02
7.659912109375000000e-02
8.306884765625000000e-02
8.715820312500000000e-02
8.996582031250000000e-02
8.685302734375000000e-02
5.624389648437500000e-02
8.770751953125000000e-02
6.469726562500000000e-02
7.904052734375000000e-02
7.464599609375000000e-02
6.768798828125000000e-02
8.203125000000000000e-02
5.746459960937500000e-02
7.684326171875000000e-02
6.451416015625000000e-02
5.657958984375000000e-02
6.207275390625000000e-02
5.935668945312500000e-02
7.135009765625000000e-02
4.373168945312500000e-02
5.166625976562500000e-02
5.578613281250000000e-02
7.482910156250000000e-02
7.403564453125000000e-02
8.087158203125000000e-02
8.392333984375000000e-02
7.659912109375000000e-02
7.312011718750000000e-02
8.105468750000000000e-02
6.866455078125000000e-02
6.951904296875000000e-02
7.720947265625000000e-02
7.189941406250000000e-02
6.671142578125000000e-02
8.447265625000000000e-02
5.920410156250000000e-02
6.182861328125000000e-02
4.815673828125000000e-02
8.343505859375000000e-02
4.879760742187500000e-02
7.812500000000000000e-02
8.361816406250000000e-02
8.374023437500000000e-02
6.713867187500000000e-02
4.864501953125000000e-02
6.823730468750000000e-02
9.033203125000000000e-02
6.787109375000000000e-02
9.375000000000000000e-02
8.020019531250000000e-02
9.155273437500000000e-02
8.819580078125000000e-02
8.789062500000000000e-02
9.014892578125000000e-02
8.538818359375000000e-02
6.347656250000000000e-02
8.197021484375000000e-02
8.361816406250000000e-02
9.436035156250000000e-02
5.664062500000000000e-02
6.042480468750000000e-02
8.453369140625000000e-02
8.984375000000000000e-02
7.415771484375000000e-02
8.496093750000000000e-02
7.763671875000000000e-02
7.531738281250000000e-02
7.019042968750000000e-02
8.874511718750000000e-02
6.964111328125000000e-02
7.012939453125000000e-02
7.354736328125000000e-02
9.045410156250000000e-02
7.904052734375000000e-02
7.452392578125000000e-02
8.239746093750000000e-02
6.445312500000000000e-02
7.928466796875000000e-02
5.960083007812500000e-02
6.732177734375000000e-02
8.593750000000000000e-02
7.702636718750000000e-02
7.690429687500000000e-02
8.728027343750000000e-02
6.787109375000000000e-02
6.683349609375000000e-02
7.592773437500000000e-02
7.366943359375000000e-02
6.298828125000000000e-02
6.878662109375000000e-02
6.591796875000000000e-02
6.323242187500000000e-02
6.469726562500000000e-02
6.457519531250000000e-02
6.719970703125000000e-02
9.136962890625000000e-02
6.268310546875000000e-02
6.817626953125000000e-02
6.195068359375000000e-02
7.934570312500000000e-02
6.488037109375000000e-02
7.525634765625000000e-02
5.810546875000000000e-02
6.988525390625000000e-02
6.884765625000000000e-02
6.762695312500000000e-02
6.915283203125000000e-02
8.819580078125000000e-02
7.922363281250000000e-02
6.970214843750000000e-02
7.287597656250000000e-02
7.965087890625000000e-02
6.524658203125000000e-02
6.002807617187500000e-02
6.372070312500000000e-02
7.061767578125000000e-02
5.761718750000000000e-02
5.569458007812500000e-02
4.992675781250000000e-02
6.195068359375000000e-02
7.531738281250000000e-02
8.898925781250000000e-02
8.343505859375000000e-02
6.945800781250000000e-02
8.386230468750000000e-02
6.768798828125000000e-02
5.535888671875000000e-02
6.646728515625000000e-02
6.561279296875000000e-02
5.996704101562500000e-02
6.628417968750000000e-02
7.330322265625000000e-02
7.580566406250000000e-02
7.122802734375000000e-02
6.646728515625000000e-02
7.513427734375000000e-02
7.733154296875000000e-02
7.592773437500000000e-02
6.884765625000000000e-02
7.794189453125000000e-02
7.342529296875000000e-02
7.336425781250000000e-02
7.452392578125000000e-02
7.537841796875000000e-02
7.708740234375000000e-02
7.592773437500000000e-02
5.731201171875000000e-02
7.440185546875000000e-02
7.525634765625000000e-02
1.077270507812500000e-01
8.843994140625000000e-02
9.277343750000000000e-02
1.132202148437500000e-01


==> data/model2/logdensity_clean.csv <==
5.045906066894531250e+01
5.079927825927734375e+01
5.129780960083007812e+01
5.125184249877929688e+01
5.110040664672851562e+01
5.136054229736328125e+01
5.117099380493164062e+01
5.093437957763671875e+01
5.059474182128906250e+01
5.084838867187500000e+01
5.097476959228515625e+01
5.074505615234375000e+01
5.069042205810546875e+01
5.090332794189453125e+01
5.060437011718750000e+01
5.074534606933593750e+01
5.074769592285156250e+01
5.083253097534179688e+01
5.090773010253906250e+01
5.078338623046875000e+01
5.019935607910156250e+01
5.054117202758789062e+01
5.040405654907226562e+01
5.032752990722656250e+01
5.001298904418945312e+01
5.019746398925781250e+01
5.071052169799804688e+01
5.013397598266601562e+01
5.001083374023437500e+01
5.008487319946289062e+01
5.053008270263671875e+01
5.004577636718750000e+01
5.006463623046875000e+01
5.007398605346679688e+01
4.994965362548828125e+01
5.044662857055664062e+01
4.996616744995117188e+01
4.954545593261718750e+01
5.006898880004882812e+01
4.973065567016601562e+01
4.968237686157226562e+01
4.964228057861328125e+01
4.924789810180664062e+01
4.926651000976562500e+01
4.911962509155273438e+01
4.930869293212890625e+01
4.938571166992187500e+01
4.974418640136718750e+01
4.976695632934570312e+01
5.000260162353515625e+01
5.007184219360351562e+01
4.986736297607421875e+01
4.992679214477539062e+01
4.998189544677734375e+01
4.989950942993164062e+01
4.994187927246093750e+01
4.993026733398437500e+01
5.000564575195312500e+01
4.999769973754882812e+01
4.991170501708984375e+01
5.064224624633789062e+01
5.046497344970703125e+01
5.040333938598632812e+01
5.066925811767578125e+01
5.091454315185546875e+01
5.078202438354492188e+01
5.067981338500976562e+01
5.044094467163085938e+01
5.021236038208007812e+01
5.051305389404296875e+01
5.054567718505859375e+01
5.026545333862304688e+01
5.034757995605468750e+01
5.024719619750976562e+01
5.022072982788085938e+01
5.012119293212890625e+01
5.009157562255859375e+01
5.012406921386718750e+01
5.021241378784179688e+01
5.016405105590820312e+01
5.011746597290039062e+01
4.998867034912109375e+01
5.020937347412109375e+01
5.008517456054687500e+01
5.014889144897460938e+01
5.001999282836914062e+01
5.009462738037109375e+01
4.988656234741210938e+01
4.986091232299804688e+01
4.966529464721679688e+01
4.953602218627929688e+01
4.971379470825195312e+01
4.963745498657226562e+01
4.948962402343750000e+01
4.847841644287109375e+01
4.872187805175781250e+01
4.876642608642578125e+01
4.831779861450195312e+01
4.786201095581054688e+01
4.852206039428710938e+01
4.910955429077148438e+01
4.937814712524414062e+01
4.950391769409179688e+01
4.974140167236328125e+01
4.989892959594726562e+01
4.942759323120117188e+01
4.944195175170898438e+01
4.972634506225585938e+01
4.994016265869140625e+01
5.028283309936523438e+01
5.021844863891601562e+01
5.015722656250000000e+01
5.004194641113281250e+01
5.043018722534179688e+01
5.070342636108398438e+01
5.083683395385742188e+01
5.102106857299804688e+01
5.103640747070312500e+01
5.061763000488281250e+01
5.060230636596679688e+01
5.036886978149414062e+01
5.051919937133789062e+01
5.049443817138671875e+01
5.047107315063476562e+01
5.023077774047851562e+01
5.036801147460937500e+01
5.031405258178710938e+01
5.042513656616210938e+01
5.042981719970703125e+01
5.035033416748046875e+01
4.996379852294921875e+01
4.970701217651367188e+01
4.993008422851562500e+01
4.990200805664062500e+01
4.988094711303710938e+01
5.031922531127929688e+01
5.051116180419921875e+01
5.065147399902343750e+01
5.080913925170898438e+01
5.087986373901367188e+01
5.087006759643554688e+01
5.084951400756835938e+01
5.075908660888671875e+01
5.061619186401367188e+01
5.066649246215820312e+01
5.063164520263671875e+01
5.046015167236328125e+01
5.056166839599609375e+01
5.025380706787109375e+01
5.009232330322265625e+01
5.024596405029296875e+01
5.018408584594726562e+01
5.007761764526367188e+01
5.023522567749023438e+01
5.024634933471679688e+01
5.020800781250000000e+01
5.017625808715820312e+01
5.017833709716796875e+01
5.005620574951171875e+01
5.008659744262695312e+01
5.005512619018554688e+01
5.028909301757812500e+01
5.035790252685546875e+01
5.049753570556640625e+01
5.076708221435546875e+01
5.073498916625976562e+01
5.077716827392578125e+01
5.041251754760742188e+01
5.063885879516601562e+01
5.101845169067382812e+01
5.083353042602539062e+01
5.074935913085937500e+01
5.100607681274414062e+01
5.106637573242187500e+01
5.123298263549804688e+01
5.141066741943359375e+01
5.119275283813476562e+01
5.141226196289062500e+01
5.058882904052734375e+01
5.074369812011718750e+01
5.071601486206054688e+01
5.089445495605468750e+01
5.071732330322265625e+01
5.056542587280273438e+01
5.063982009887695312e+01
5.054489517211914062e+01
5.058646774291992188e+01
5.051855468750000000e+01
5.034772109985351562e+01
5.039126968383789062e+01
5.046103668212890625e+01
5.044748306274414062e+01
5.049939346313476562e+01
5.054883956909179688e+01
5.041856002807617188e+01
5.050953674316406250e+01
5.047343063354492188e+01
5.039398193359375000e+01
5.039376831054687500e+01
5.066885757446289062e+01
5.052128219604492188e+01
5.026095581054687500e+01
5.024296951293945312e+01
5.039096069335937500e+01
5.021531677246093750e+01
5.028219223022460938e+01
5.025759506225585938e+01
5.029714202880859375e+01
5.017836380004882812e+01
5.015507888793945312e+01
5.012858581542968750e+01
4.986855697631835938e+01
5.020391082763671875e+01
5.021432495117187500e+01
5.013577651977539062e+01
5.027022552490234375e+01
5.008484268188476562e+01
5.022456359863281250e+01
5.124806594848632812e+01
5.100654602050781250e+01
5.102141189575195312e+01
5.098802566528320312e+01
5.089502334594726562e+01
5.070386123657226562e+01
5.043467330932617188e+01
5.049584960937500000e+01
5.046715927124023438e+01
5.021280670166015625e+01
5.008916854858398438e+01
4.999496841430664062e+01
4.941313934326171875e+01
5.000328063964843750e+01
4.981690597534179688e+01
5.083887100219726562e+01
5.048716354370117188e+01
5.077692413330078125e+01
5.074244689941406250e+01
5.030627441406250000e+01
4.927578735351562500e+01
4.971836853027343750e+01
4.990748596191406250e+01
5.010266113281250000e+01
5.016049957275390625e+01
5.032563018798828125e+01
5.023871994018554688e+01
5.068210601806640625e+01
5.045801162719726562e+01
4.971283340454101562e+01
4.935202789306640625e+01
4.886456298828125000e+01
4.864379119873046875e+01
4.835410690307617188e+01
4.855843734741210938e+01
4.888238143920898438e+01
4.943575286865234375e+01
4.929959869384765625e+01
4.970442962646484375e+01
4.970550155639648438e+01
4.954097366333007812e+01
4.962490844726562500e+01
4.962501525878906250e+01
4.948495864868164062e+01
4.986928939819335938e+01
4.921397018432617188e+01
4.873347473144531250e+01
4.841238784790039062e+01
4.835299682617187500e+01
4.843237686157226562e+01
4.837252426147460938e+01
4.843366241455078125e+01
4.850114059448242188e+01
4.887342453002929688e+01
4.926823043823242188e+01
4.969009017944335938e+01
4.923732376098632812e+01
4.904776382446289062e+01
4.882016754150390625e+01
4.872249221801757812e+01
4.902085113525390625e+01
4.893767547607421875e+01
4.901611709594726562e+01
4.908121109008789062e+01
4.896664810180664062e+01
4.903155136108398438e+01
4.902693939208984375e+01
4.900143814086914062e+01
4.895416259765625000e+01
4.900160980224609375e+01
4.893638610839843750e+01
4.909144592285156250e+01
4.850640106201171875e+01
4.883136749267578125e+01
4.923846435546875000e+01
4.924838638305664062e+01
4.890102005004882812e+01
4.893864822387695312e+01
4.929684829711914062e+01
4.953294372558593750e+01
4.943165206909179688e+01
4.938333892822265625e+01
4.968056869506835938e+01
4.958038330078125000e+01
4.985770416259765625e+01
4.992283248901367188e+01
4.990758132934570312e+01
5.001316070556640625e+01
5.003062057495117188e+01
5.059989166259765625e+01
5.061439895629882812e+01
5.029564285278320312e+01
5.060528564453125000e+01
5.063437652587890625e+01
5.032779312133789062e+01
5.021723937988281250e+01
5.024801635742187500e+01
5.027591705322265625e+01
5.059001159667968750e+01
5.018933868408203125e+01
5.003209686279296875e+01
5.004451370239257812e+01
4.983481216430664062e+01
4.976409149169921875e+01
4.954938507080078125e+01
4.941906738281250000e+01
4.964179229736328125e+01
5.007662200927734375e+01
5.024752044677734375e+01
5.047082901000976562e+01
5.047736358642578125e+01
5.051660156250000000e+01
5.037521743774414062e+01
5.023961257934570312e+01
5.006590652465820312e+01
4.992720031738281250e+01
4.990739822387695312e+01
4.995486068725585938e+01
5.002350234985351562e+01
5.002837371826171875e+01
4.974360275268554688e+01
4.984680938720703125e+01
4.996384811401367188e+01
4.994873428344726562e+01
5.035915756225585938e+01
5.045498275756835938e+01
5.057257461547851562e+01
5.075827407836914062e+01
5.057213973999023438e+01
5.060685729980468750e+01
5.069108581542968750e+01
5.045741271972656250e+01
5.069709777832031250e+01
5.063852691650390625e+01
5.041515731811523438e+01
5.024748611450195312e+01
5.038914489746093750e+01
5.027124404907226562e+01
5.020788574218750000e+01
5.043788909912109375e+01
5.015447616577148438e+01
5.017857742309570312e+01
5.005035781860351562e+01
5.019567489624023438e+01
5.018693923950195312e+01
4.990841293334960938e+01
5.008568572998046875e+01
5.013313674926757812e+01
5.065504837036132812e+01
5.075085830688476562e+01
5.059254837036132812e+01
5.064062881469726562e+01
5.036011505126953125e+01
5.025901412963867188e+01
4.945462036132812500e+01
5.037558746337890625e+01
5.021708679199218750e+01
5.047865676879882812e+01
4.920412445068359375e+01
4.904195785522460938e+01
5.002368545532226562e+01
5.052646636962890625e+01
5.059690475463867188e+01
5.021329116821289062e+01
5.042396163940429688e+01
5.033131408691406250e+01
5.038210296630859375e+01
5.051303863525390625e+01
5.024441528320312500e+01
5.051812362670898438e+01
5.046273422241210938e+01
5.061501693725585938e+01
5.080568313598632812e+01
5.091285324096679688e+01
5.055913543701171875e+01
5.075270080566406250e+01
5.098049545288085938e+01
5.071377944946289062e+01
5.078921890258789062e+01
5.075226593017578125e+01
5.056576538085937500e+01
5.079587936401367188e+01
5.115296936035156250e+01
5.093183898925781250e+01
5.116945266723632812e+01
5.105951309204101562e+01
5.085725784301757812e+01
5.053087997436523438e+01
5.044725799560546875e+01
5.068985748291015625e+01
5.081190490722656250e+01
5.100135040283203125e+01
5.061156845092773438e+01
5.067743301391601562e+01
5.057659530639648438e+01
5.058136367797851562e+01
5.044129943847656250e+01
5.036543655395507812e+01
5.055646896362304688e+01
5.035132217407226562e+01
5.060555648803710938e+01
5.073220443725585938e+01
5.076627349853515625e+01
5.071582794189453125e+01
5.107767868041992188e+01
5.145610046386718750e+01
5.151957321166992188e+01
5.157060241699218750e+01
5.151302337646484375e+01
5.117844390869140625e+01
5.115872573852539062e+01
5.069477081298828125e+01
5.084035873413085938e+01
5.060324478149414062e+01
5.046295166015625000e+01
4.998809814453125000e+01
5.013256835937500000e+01
5.066883850097656250e+01
5.054726028442382812e+01
5.074043655395507812e+01
5.182496261596679688e+01
5.139651870727539062e+01
5.088376235961914062e+01
5.096205139160156250e+01
5.089532089233398438e+01
5.105709838867187500e+01
5.041269683837890625e+01
5.041713714599609375e+01
5.034056854248046875e+01
5.049157333374023438e+01
5.046808624267578125e+01
5.040652084350585938e+01
5.050618743896484375e+01
5.024460601806640625e+01
5.064305496215820312e+01
5.055220413208007812e+01
5.042607879638671875e+01
5.042679214477539062e+01
5.090489578247070312e+01
5.081235504150390625e+01
5.071807861328125000e+01
5.070532989501953125e+01
5.055274963378906250e+01
5.076940155029296875e+01
5.091913986206054688e+01
5.108207321166992188e+01
5.108486938476562500e+01
5.158318328857421875e+01
5.130034637451171875e+01
5.086896133422851562e+01
5.091183090209960938e+01
5.114157104492187500e+01
5.121342468261718750e+01
5.096435928344726562e+01
5.088691711425781250e+01
5.069582366943359375e+01
5.051257324218750000e+01
5.042409515380859375e+01
5.027845764160156250e+01
5.045711135864257812e+01
5.090468597412109375e+01
5.078573608398437500e+01
5.065433502197265625e+01
5.062564468383789062e+01
5.062002944946289062e+01
5.065754318237304688e+01
5.052586746215820312e+01
5.060165786743164062e+01
5.080535507202148438e+01
5.086882019042968750e+01
5.038636398315429688e+01
5.011341094970703125e+01
4.998250579833984375e+01
5.001562881469726562e+01
4.996044158935546875e+01
4.997204589843750000e+01
5.004100799560546875e+01
5.010128021240234375e+01
5.015229034423828125e+01
5.023070144653320312e+01
5.026371383666992188e+01
4.984918594360351562e+01
5.038242340087890625e+01
5.060331726074218750e+01
5.072098922729492188e+01
5.065067672729492188e+01
5.045843887329101562e+01
5.046076965332031250e+01
5.059422302246093750e+01
5.052659225463867188e+01
5.061698913574218750e+01
5.030913162231445312e+01
5.028989791870117188e+01
5.041506195068359375e+01
5.024519348144531250e+01
5.029525756835937500e+01
5.029396057128906250e+01
5.033420181274414062e+01
5.024752807617187500e+01
5.078610610961914062e+01
5.053088760375976562e+01
5.049758148193359375e+01
5.050061416625976562e+01
5.063831329345703125e+01
5.060076904296875000e+01
5.071360778808593750e+01
5.077784347534179688e+01
5.083371353149414062e+01
5.062964248657226562e+01
5.057544326782226562e+01
5.062957000732421875e+01
5.049991989135742188e+01
5.057886505126953125e+01
5.040364456176757812e+01
5.050996780395507812e+01
5.053367233276367188e+01
5.047776794433593750e+01
5.055790710449218750e+01
5.063048934936523438e+01
5.036792755126953125e+01
5.025555801391601562e+01
5.035639572143554688e+01
5.013287353515625000e+01
5.021299362182617188e+01
4.992141342163085938e+01
5.032339477539062500e+01
5.023234939575195312e+01
4.999323272705078125e+01
5.040923309326171875e+01
5.057292175292968750e+01
5.066580581665039062e+01
5.128895568847656250e+01
5.112886428833007812e+01
5.111514282226562500e+01
5.127020263671875000e+01
5.128186416625976562e+01
5.123145294189453125e+01
5.088811111450195312e+01
5.025966644287109375e+01
5.020878219604492188e+01
5.024837493896484375e+01
5.030641174316406250e+01
5.019342803955078125e+01
5.013964843750000000e+01
5.013128280639648438e+01
5.010511779785156250e+01
4.988613891601562500e+01
4.994376754760742188e+01
5.005208206176757812e+01
4.984457397460937500e+01
4.981029129028320312e+01
4.984981918334960938e+01
4.964294433593750000e+01
4.963203048706054688e+01
4.977355575561523438e+01
4.979903030395507812e+01
4.978772735595703125e+01
4.961277008056640625e+01
4.969987487792968750e+01
4.968017578125000000e+01
5.009928131103515625e+01
5.057439422607421875e+01
5.062577438354492188e+01
5.090443801879882812e+01
5.065021133422851562e+01
5.081651687622070312e+01
5.087551116943359375e+01
5.105674743652343750e+01
5.101852035522460938e+01
5.109279251098632812e+01
5.095114517211914062e+01
5.079266738891601562e+01
5.112839889526367188e+01
5.122071075439453125e+01
5.123284530639648438e+01
5.117042541503906250e+01
5.142611694335937500e+01
5.121602630615234375e+01
5.088425445556640625e+01
5.099150466918945312e+01
5.091553878784179688e+01
5.114931488037109375e+01
5.105001831054687500e+01
5.119731903076171875e+01
5.097163009643554688e+01
5.096520233154296875e+01
5.096212387084960938e+01
5.087006378173828125e+01
5.108121109008789062e+01
5.089814376831054688e+01
5.081056976318359375e+01
5.094131851196289062e+01
5.079166030883789062e+01
5.106478881835937500e+01
5.101898574829101562e+01
5.106249237060546875e+01
5.096233749389648438e+01
5.060613632202148438e+01
5.056381225585937500e+01
5.052785491943359375e+01
5.060041809082031250e+01
5.060139465332031250e+01
5.061571884155273438e+01
5.061692047119140625e+01
5.058695602416992188e+01
5.045869445800781250e+01
5.056752395629882812e+01
5.057370376586914062e+01
5.049838256835937500e+01
5.060112762451171875e+01
5.052312850952148438e+01
5.051314163208007812e+01
5.057388687133789062e+01
5.057363510131835938e+01
5.058726882934570312e+01
5.058316802978515625e+01
5.064743804931640625e+01
5.054602432250976562e+01
5.067771530151367188e+01
5.077812194824218750e+01
5.063555908203125000e+01
5.064033126831054688e+01
5.090486526489257812e+01
5.093198013305664062e+01
5.096493530273437500e+01
5.074549484252929688e+01
5.066301727294921875e+01
5.057210159301757812e+01
5.035437774658203125e+01
4.994434356689453125e+01
5.025814819335937500e+01
5.063801574707031250e+01
5.063187789916992188e+01
5.060092544555664062e+01
5.039054489135742188e+01
5.029778289794921875e+01
5.094623947143554688e+01
5.048084259033203125e+01
5.046547317504882812e+01
5.062987136840820312e+01
5.088060760498046875e+01
5.090707015991210938e+01
5.085895919799804688e+01
5.097718811035156250e+01
5.093741226196289062e+01
5.085117340087890625e+01
5.101289367675781250e+01
5.128176498413085938e+01
5.127969741821289062e+01
5.117825698852539062e+01
5.126876068115234375e+01
5.111659240722656250e+01
5.071961593627929688e+01
5.072752761840820312e+01
5.072795867919921875e+01
5.023128890991210938e+01
5.109002685546875000e+01
4.998985671997070312e+01
5.006089782714843750e+01
4.985092163085937500e+01
5.021744537353515625e+01
5.037840270996093750e+01
5.030662155151367188e+01
5.030511093139648438e+01
5.029794311523437500e+01
5.049632263183593750e+01
5.041257858276367188e+01
5.036257553100585938e+01
5.030137252807617188e+01
5.046205520629882812e+01
5.039738464355468750e+01
5.053330612182617188e+01
5.057207489013671875e+01
5.039683914184570312e+01
5.045692062377929688e+01
5.084190750122070312e+01
5.075205230712890625e+01
5.085836791992187500e+01
5.116638565063476562e+01
5.085574340820312500e+01
5.104946899414062500e+01
5.110113525390625000e+01
5.120443344116210938e+01
5.111584472656250000e+01
5.072686767578125000e+01
5.067757797241210938e+01
5.055775070190429688e+01
4.995587539672851562e+01
5.018343353271484375e+01
5.037571716308593750e+01
5.043877792358398438e+01
5.046538162231445312e+01
5.033403396606445312e+01
5.046789550781250000e+01
5.014161682128906250e+01
4.985709381103515625e+01
4.999580001831054688e+01
4.985966110229492188e+01
4.958490753173828125e+01
4.959902954101562500e+01
4.926583480834960938e+01
4.913821411132812500e+01
4.965929412841796875e+01
4.958177185058593750e+01
4.980484771728515625e+01
4.945452117919921875e+01
4.966014862060546875e+01
4.962833404541015625e+01
4.965460968017578125e+01
4.980475616455078125e+01
4.977207183837890625e+01
4.982357788085937500e+01
4.956423568725585938e+01
4.979894256591796875e+01
4.993258285522460938e+01
4.983855056762695312e+01
5.012127304077148438e+01
5.011511611938476562e+01
4.978579330444335938e+01
4.994104003906250000e+01
4.997797012329101562e+01
5.007793426513671875e+01
4.949129867553710938e+01
4.955720138549804688e+01
4.939896774291992188e+01
4.924489212036132812e+01
4.943069458007812500e+01
4.954871749877929688e+01
4.963060760498046875e+01
4.959912872314453125e+01
4.965799713134765625e+01
4.969820404052734375e+01
4.983541870117187500e+01
4.952882003784179688e+01
5.001516342163085938e+01
4.952407455444335938e+01
4.966894531250000000e+01
4.954082489013671875e+01
4.922611999511718750e+01
4.894594192504882812e+01
4.921133804321289062e+01
4.916607666015625000e+01
4.946677017211914062e+01
4.946166610717773438e+01
4.948155975341796875e+01
4.943378829956054688e+01
4.968675613403320312e+01
5.001158905029296875e+01
5.010179519653320312e+01
5.021132278442382812e+01
5.028478622436523438e+01
5.045611572265625000e+01
5.025585174560546875e+01
5.055851745605468750e+01
5.045341110229492188e+01
5.032575607299804688e+01
5.048984527587890625e+01
5.019687652587890625e+01
5.009515380859375000e+01
5.044805526733398438e+01
5.043781661987304688e+01
5.047341918945312500e+01
5.056985855102539062e+01
5.057577514648437500e+01
5.060025787353515625e+01
5.049856185913085938e+01
5.087666702270507812e+01
5.087436294555664062e+01
5.052425765991210938e+01
5.036937332153320312e+01
5.065081787109375000e+01
5.087971115112304688e+01
5.018305969238281250e+01
5.017485046386718750e+01
4.989468383789062500e+01
4.946943283081054688e+01
4.941859817504882812e+01
5.017409515380859375e+01
5.029145812988281250e+01
4.997822189331054688e+01
5.059653091430664062e+01
5.045733261108398438e+01
5.019267654418945312e+01
4.990510940551757812e+01
5.019367599487304688e+01
5.012869644165039062e+01
5.020614242553710938e+01
4.982379913330078125e+01
4.980490493774414062e+01
4.968638992309570312e+01
5.017544937133789062e+01
5.001699447631835938e+01
4.987176513671875000e+01
4.956323623657226562e+01
5.000622177124023438e+01
5.086722946166992188e+01
5.088616180419921875e+01
5.089077377319335938e+01
5.122637176513671875e+01
5.079989624023437500e+01
5.053589248657226562e+01
5.065312957763671875e+01
5.084115219116210938e+01
5.067280197143554688e+01
5.094373703002929688e+01
5.132778930664062500e+01
5.141776275634765625e+01
5.094921493530273438e+01
5.111107635498046875e+01
5.102376937866210938e+01
5.119631195068359375e+01
5.140275955200195312e+01
5.145781326293945312e+01
5.097749328613281250e+01
5.085918045043945312e+01
5.046868515014648438e+01
5.039492034912109375e+01
5.034227752685546875e+01
5.031896209716796875e+01
5.044936752319335938e+01
5.035230636596679688e+01
5.043075561523437500e+01
5.036345672607421875e+01
5.028444290161132812e+01
5.024234390258789062e+01
5.027907943725585938e+01
5.043193817138671875e+01
5.033690261840820312e+01
5.030158615112304688e+01
5.002524185180664062e+01
4.997797393798828125e+01
5.029190826416015625e+01
5.052047348022460938e+01
5.053348159790039062e+01
5.073205184936523438e+01
5.092397308349609375e+01
5.101172637939453125e+01
5.114946746826171875e+01
5.092835235595703125e+01
5.093494033813476562e+01
5.059846878051757812e+01
5.075576400756835938e+01
5.071359634399414062e+01
5.075461959838867188e+01
5.072919845581054688e+01
5.071517944335937500e+01
5.074848175048828125e+01
5.072204971313476562e+01
5.067947006225585938e+01
5.054363250732421875e+01
5.052992248535156250e+01
5.065794754028320312e+01
5.077005767822265625e+01
5.066640472412109375e+01
5.069798660278320312e+01
5.078780746459960938e+01
5.068766784667968750e+01
5.072168731689453125e+01
5.062955474853515625e+01
5.051797103881835938e+01
5.061880111694335938e+01
5.075474548339843750e+01
5.060018157958984375e+01
5.053452682495117188e+01
4.993678665161132812e+01
4.965491104125976562e+01
5.027832794189453125e+01
5.050836563110351562e+01
5.075822448730468750e+01
5.116781997680664062e+01
5.111428833007812500e+01
5.142581176757812500e+01
5.127437210083007812e+01
5.156579971313476562e+01
5.139530563354492188e+01
4.828089141845703125e+01
4.832374954223632812e+01
4.829068756103515625e+01
4.835459136962890625e+01
4.836866760253906250e+01
4.830972671508789062e+01
4.832531738281250000e+01
4.832170104980468750e+01
4.838260650634765625e+01
4.844003295898437500e+01
4.853039550781250000e+01
4.866392898559570312e+01
4.852834701538085938e+01
4.871677780151367188e+01
4.859852600097656250e+01
4.856645202636718750e+01
4.849588775634765625e+01
4.831278991699218750e+01
4.810345458984375000e+01
4.783285140991210938e+01
5.048356246948242188e+01
5.054309082031250000e+01
5.037313079833984375e+01
5.058827209472656250e+01
5.041382598876953125e+01
5.052188491821289062e+01
5.064693832397460938e+01
5.043647384643554688e+01
5.016482543945312500e+01
5.032537460327148438e+01
5.027947998046875000e+01
5.068026733398437500e+01
5.062783813476562500e+01
5.065440368652343750e+01
5.026148223876953125e+01
5.023737716674804688e+01
5.033022689819335938e+01
5.016262054443359375e+01
5.062250137329101562e+01
5.073417282104492188e+01
5.034784698486328125e+01
5.052657699584960938e+01
5.050378036499023438e+01
5.051814651489257812e+01
5.054986190795898438e+01
5.076031112670898438e+01
5.065674591064453125e+01
5.077994537353515625e+01
5.041905593872070312e+01
5.020676422119140625e+01
5.016208267211914062e+01
5.021117782592773438e+01
5.035633850097656250e+01
5.019292449951171875e+01
5.034075164794921875e+01
5.028400039672851562e+01
5.023749542236328125e+01
5.017459869384765625e+01
5.026046752929687500e+01
5.058359527587890625e+01
5.074634933471679688e+01
5.027252578735351562e+01
5.066284561157226562e+01
5.056048202514648438e+01
5.040135574340820312e+01
5.029038619995117188e+01
5.020676422119140625e+01
5.020512771606445312e+01
5.030252075195312500e+01
5.036743164062500000e+01
5.000773620605468750e+01
5.027971267700195312e+01
4.983221817016601562e+01
4.983494186401367188e+01
4.948617935180664062e+01
4.923422622680664062e+01
4.968292236328125000e+01
4.968154525756835938e+01
5.030908203125000000e+01
5.030445861816406250e+01
5.039404296875000000e+01
5.047124481201171875e+01
5.041611099243164062e+01
5.033017349243164062e+01
5.039319992065429688e+01
5.044259643554687500e+01
5.050994873046875000e+01
5.041482543945312500e+01
5.048598098754882812e+01
5.081405258178710938e+01
5.070741653442382812e+01
5.102536392211914062e+01
5.120769500732421875e+01
5.106672668457031250e+01
5.094673919677734375e+01
5.106933593750000000e+01
5.062310409545898438e+01
5.070438003540039062e+01
5.019922637939453125e+01
5.019767379760742188e+01
5.034996795654296875e+01
5.028076934814453125e+01
5.039924240112304688e+01
5.040368652343750000e+01
5.029229354858398438e+01
5.050047683715820312e+01
5.022941207885742188e+01
5.031843566894531250e+01
5.045515823364257812e+01
5.056303787231445312e+01
5.039863204956054688e+01
5.044499969482421875e+01
5.062570571899414062e+01
5.058916091918945312e+01
5.057486724853515625e+01
5.057220458984375000e+01
5.085870361328125000e+01
5.070088958740234375e+01
5.044805908203125000e+01
5.011061859130859375e+01
5.016104507446289062e+01
5.021196746826171875e+01
5.031119537353515625e+01
5.040978622436523438e+01
5.047535324096679688e+01
5.058292770385742188e+01
5.028130340576171875e+01
5.041844558715820312e+01
5.025667572021484375e+01
5.014479446411132812e+01
5.020018386840820312e+01
5.010642623901367188e+01
5.015697479248046875e+01
5.021016693115234375e+01
5.018059921264648438e+01
5.011913299560546875e+01
5.008435440063476562e+01
5.007633972167968750e+01
5.007083892822265625e+01
5.010680007934570312e+01
5.013586807250976562e+01
5.010713577270507812e+01
5.016597747802734375e+01
5.016979217529296875e+01
5.028080368041992188e+01
5.024333953857421875e+01
5.021017456054687500e+01
5.027793502807617188e+01
5.023195648193359375e+01
5.025266265869140625e+01
5.011992263793945312e+01
5.022576904296875000e+01
5.025356674194335938e+01
5.021929550170898438e+01
5.019751739501953125e+01
5.020965576171875000e+01
5.015905380249023438e+01
5.013694381713867188e+01
5.015709686279296875e+01
5.012480163574218750e+01
5.011479568481445312e+01
5.028008270263671875e+01
4.998485946655273438e+01
4.988148880004882812e+01
4.981281661987304688e+01
4.962723922729492188e+01
4.943972015380859375e+01
4.947763061523437500e+01
4.980602645874023438e+01
4.971932983398437500e+01
4.981882858276367188e+01
4.979777526855468750e+01
4.997121047973632812e+01
5.005121612548828125e+01
5.026690292358398438e+01
5.084284591674804688e+01
5.092062377929687500e+01
5.115807342529296875e+01
5.137115859985351562e+01
5.160416793823242188e+01
5.047570419311523438e+01
5.048546981811523438e+01
5.012382507324218750e+01
5.041936111450195312e+01
5.062107086181640625e+01
5.067745208740234375e+01
5.058359527587890625e+01
5.077585601806640625e+01
5.082466888427734375e+01
5.074287033081054688e+01
5.027298736572265625e+01
5.030371856689453125e+01
5.059770965576171875e+01
5.073666000366210938e+01
5.043303298950195312e+01
5.061487197875976562e+01
5.083593368530273438e+01
5.062823104858398438e+01
5.006760787963867188e+01
5.042936706542968750e+01
5.055561065673828125e+01
5.058392333984375000e+01
5.066377639770507812e+01
5.077926254272460938e+01
5.094806289672851562e+01
5.098354721069335938e+01
5.081596755981445312e+01
5.086363983154296875e+01
5.061678314208984375e+01
5.092796707153320312e+01
5.083629989624023438e+01
5.085940933227539062e+01
5.083648681640625000e+01
5.086410140991210938e+01
5.040818023681640625e+01
5.085064315795898438e+01
5.044454574584960938e+01
5.076784515380859375e+01
5.062479019165039062e+01
5.085764694213867188e+01
5.076347351074218750e+01
5.060746383666992188e+01
5.025870513916015625e+01
5.039945220947265625e+01
5.010293579101562500e+01
5.025476837158203125e+01
5.035590744018554688e+01
5.040689468383789062e+01
5.075496673583984375e+01
5.072300720214843750e+01
5.066321945190429688e+01
5.086182022094726562e+01
5.075695800781250000e+01
5.086406707763671875e+01
5.089452743530273438e+01
5.075326919555664062e+01
5.069631195068359375e+01
5.067647552490234375e+01
5.085090255737304688e+01
5.097141647338867188e+01
5.094232559204101562e+01
5.089403152465820312e+01
5.101322555541992188e+01
5.108748626708984375e+01
5.101242065429687500e+01
5.096203613281250000e+01
5.099619674682617188e+01
5.108872604370117188e+01
5.082928848266601562e+01
5.090696716308593750e+01
5.110034561157226562e+01
5.100334548950195312e+01
5.093837738037109375e+01
5.052246093750000000e+01
5.018481445312500000e+01
4.976773452758789062e+01
4.966827011108398438e+01
4.945882415771484375e+01
4.988934707641601562e+01
4.988867950439453125e+01
5.075501251220703125e+01
5.049529647827148438e+01
5.023516082763671875e+01
4.960958862304687500e+01
4.938982391357421875e+01
5.031793594360351562e+01
4.982971191406250000e+01
4.995471191406250000e+01
5.038548660278320312e+01
5.039305496215820312e+01
5.055303955078125000e+01
5.024735260009765625e+01
4.986992645263671875e+01
4.980543136596679688e+01
4.990119171142578125e+01
4.953530502319335938e+01
4.938160705566406250e+01
4.954506683349609375e+01
4.989136886596679688e+01
5.013326644897460938e+01
5.006880569458007812e+01
5.050957489013671875e+01
5.036827087402343750e+01
4.987463760375976562e+01
5.046433639526367188e+01
5.049282073974609375e+01
5.040930175781250000e+01
5.049559020996093750e+01
5.060527038574218750e+01
5.098365783691406250e+01
5.081736373901367188e+01
5.010099029541015625e+01
5.067842102050781250e+01
5.085936737060546875e+01
5.062355804443359375e+01
5.043659210205078125e+01
5.061470031738281250e+01
5.047158050537109375e+01
5.065971374511718750e+01
5.044453430175781250e+01
5.037246322631835938e+01
5.041707992553710938e+01
5.039402008056640625e+01
5.040578842163085938e+01
5.039134979248046875e+01
5.031764984130859375e+01
5.032896423339843750e+01
5.034690093994140625e+01
5.042292022705078125e+01
5.047549438476562500e+01
5.053714752197265625e+01
5.055091476440429688e+01
5.054792404174804688e+01
5.054615020751953125e+01
5.045412826538085938e+01
5.055850601196289062e+01
5.055290985107421875e+01
5.056312179565429688e+01
5.050104522705078125e+01
5.049542617797851562e+01
5.049631118774414062e+01
5.044211959838867188e+01
5.055086898803710938e+01
5.058405685424804688e+01
5.053976821899414062e+01
5.054737854003906250e+01
5.050715637207031250e+01
5.051734542846679688e+01
5.040245437622070312e+01
5.041904449462890625e+01
5.046535110473632812e+01
5.058604812622070312e+01
5.057883453369140625e+01
5.049862670898437500e+01
5.051199340820312500e+01
5.048221969604492188e+01
5.050462341308593750e+01
5.047313308715820312e+01
5.045135116577148438e+01
5.039228057861328125e+01
5.048381423950195312e+01
5.052890777587890625e+01
5.067851257324218750e+01
5.046219635009765625e+01
5.064336776733398438e+01
5.048360061645507812e+01
5.071684646606445312e+01
5.074677658081054688e+01
5.069663619995117188e+01
5.067916488647460938e+01
5.058746719360351562e+01
5.071865081787109375e+01
5.046879196166992188e+01
5.060990142822265625e+01
5.067061996459960938e+01
5.061626434326171875e+01
5.071174621582031250e+01
5.063446426391601562e+01
5.071918869018554688e+01
5.066830825805664062e+01
5.067528152465820312e+01
5.067978286743164062e+01
5.051152038574218750e+01
5.046157455444335938e+01
5.031033706665039062e+01
5.037254714965820312e+01
5.048296356201171875e+01
5.057042312622070312e+01
5.021340942382812500e+01
5.016392517089843750e+01
5.026351928710937500e+01
5.033137512207031250e+01
5.032472991943359375e+01
5.038273239135742188e+01
5.032129287719726562e+01
5.027888870239257812e+01
5.040852355957031250e+01
5.039820480346679688e+01
5.036892700195312500e+01
5.034010314941406250e+01
5.033376312255859375e+01
5.040204620361328125e+01
5.047056198120117188e+01
5.046156311035156250e+01
5.049112701416015625e+01
5.057381439208984375e+01
5.025376892089843750e+01
5.003077316284179688e+01
4.923198318481445312e+01
4.988380432128906250e+01
4.996215438842773438e+01
4.984128570556640625e+01
4.981163787841796875e+01
4.987279510498046875e+01
4.976108551025390625e+01
4.987012100219726562e+01
4.984992980957031250e+01
5.011948013305664062e+01
5.033882141113281250e+01
5.038100814819335938e+01
5.006536865234375000e+01
5.053980636596679688e+01
5.067515563964843750e+01
5.074558639526367188e+01
5.080508041381835938e+01
5.090248107910156250e+01
5.090070343017578125e+01
5.086338424682617188e+01
5.084539031982421875e+01
5.081709289550781250e+01
5.082011413574218750e+01
5.077320861816406250e+01
5.071856689453125000e+01
5.070093154907226562e+01
5.067212295532226562e+01
5.072356414794921875e+01
5.084054183959960938e+01
5.092152786254882812e+01
5.080719757080078125e+01
5.100944519042968750e+01
5.075325393676757812e+01
5.096061325073242188e+01
5.082180023193359375e+01
5.078704833984375000e+01
5.086578750610351562e+01
5.069191741943359375e+01
5.062627410888671875e+01
5.070862197875976562e+01
5.076712036132812500e+01
5.078101730346679688e+01
5.070703887939453125e+01
5.074235153198242188e+01
5.049717712402343750e+01
5.068016815185546875e+01
5.078159332275390625e+01
5.078618240356445312e+01
5.068980407714843750e+01
5.063146209716796875e+01
5.074499893188476562e+01
5.071579742431640625e+01
5.081034851074218750e+01
5.062763595581054688e+01
5.084886550903320312e+01
5.084322357177734375e+01
5.094092941284179688e+01
5.085336685180664062e+01
5.100751876831054688e+01
5.087561416625976562e+01
5.066256713867187500e+01
5.065851211547851562e+01
5.058160781860351562e+01
5.045598983764648438e+01
5.038270568847656250e+01
5.026155471801757812e+01
4.979372024536132812e+01
5.030943298339843750e+01
5.028034210205078125e+01
5.017214202880859375e+01
4.999436187744140625e+01
5.051296234130859375e+01
5.064796066284179688e+01
5.113716888427734375e+01
5.138233184814453125e+01
5.144093704223632812e+01
5.101253890991210938e+01
5.081064987182617188e+01
5.087283706665039062e+01
5.071788024902343750e+01
5.046547317504882812e+01
5.044018936157226562e+01
5.093601226806640625e+01
5.084531021118164062e+01
5.079579544067382812e+01
5.090915679931640625e+01
5.084131240844726562e+01
5.059236145019531250e+01
5.053613281250000000e+01
5.022858810424804688e+01
5.039207458496093750e+01
5.044255828857421875e+01
5.031002044677734375e+01
5.016303253173828125e+01
5.038825225830078125e+01
5.021591186523437500e+01
5.012965393066406250e+01
5.005612564086914062e+01
5.004259490966796875e+01
5.002835464477539062e+01
4.983237457275390625e+01
5.017033004760742188e+01
4.995608139038085938e+01
4.996463012695312500e+01
4.981703567504882812e+01
4.979483795166015625e+01
4.986056137084960938e+01
4.994192886352539062e+01
5.003842926025390625e+01
5.022487640380859375e+01
5.026343154907226562e+01
5.021917343139648438e+01
5.017079544067382812e+01
5.021583938598632812e+01
5.013349914550781250e+01
5.029095077514648438e+01
5.070785522460937500e+01
5.059977340698242188e+01
5.007037734985351562e+01
5.016939544677734375e+01
4.995970153808593750e+01
4.993847656250000000e+01
4.951576232910156250e+01
5.004735565185546875e+01
4.978521347045898438e+01
4.952935028076171875e+01
4.945845031738281250e+01
4.959058380126953125e+01
4.951969909667968750e+01
4.941687774658203125e+01
4.916972351074218750e+01
4.902250671386718750e+01
4.912878036499023438e+01
4.945698165893554688e+01
4.946683883666992188e+01
4.915660095214843750e+01
5.006844711303710938e+01
5.037508010864257812e+01
5.053526306152343750e+01
5.041757583618164062e+01
5.018502044677734375e+01
5.032112503051757812e+01
5.001003265380859375e+01
4.977996826171875000e+01
4.979428863525390625e+01
4.955109786987304688e+01
4.974904251098632812e+01
4.977190399169921875e+01
4.942980575561523438e+01
4.958522033691406250e+01
4.960632324218750000e+01
4.955361938476562500e+01
4.957256698608398438e+01
4.937498474121093750e+01
4.938845443725585938e+01
4.943432235717773438e+01
4.995043182373046875e+01
5.005852890014648438e+01
4.989163208007812500e+01
4.986284637451171875e+01
4.995698547363281250e+01
4.986707687377929688e+01
4.993244552612304688e+01
5.018942642211914062e+01
5.016465759277343750e+01
5.025445556640625000e+01
5.007931900024414062e+01
5.001726150512695312e+01
5.027741241455078125e+01
5.055871582031250000e+01
5.072579193115234375e+01
5.066112899780273438e+01
5.067111968994140625e+01
5.055032348632812500e+01
5.052416229248046875e+01
5.058131408691406250e+01
5.057749557495117188e+01
5.142050552368164062e+01
5.118541717529296875e+01
5.111365509033203125e+01
5.106457519531250000e+01
5.096269226074218750e+01
5.102297973632812500e+01
5.100072860717773438e+01
5.111220169067382812e+01
5.082304382324218750e+01
5.079651641845703125e+01
5.039406967163085938e+01
5.078321838378906250e+01
5.062294387817382812e+01
5.068580245971679688e+01
5.031477737426757812e+01
5.067504501342773438e+01
5.042593765258789062e+01
5.043679809570312500e+01
5.021595764160156250e+01
5.043357467651367188e+01
5.010947418212890625e+01
5.033776092529296875e+01
5.014553833007812500e+01
5.017935562133789062e+01
5.030739974975585938e+01
4.996963882446289062e+01
5.019412994384765625e+01
5.027965545654296875e+01
5.032698822021484375e+01
5.007748794555664062e+01
5.009912109375000000e+01
5.020992660522460938e+01
5.018318939208984375e+01
5.013181686401367188e+01
5.007212829589843750e+01
5.008233261108398438e+01
5.028414154052734375e+01
5.037044906616210938e+01
5.057350540161132812e+01
5.056410217285156250e+01
5.026043319702148438e+01
5.027657318115234375e+01
5.026493453979492188e+01
5.035186004638671875e+01
5.033516693115234375e+01
5.042666244506835938e+01
5.028157806396484375e+01
5.034121704101562500e+01
5.049612045288085938e+01
5.042076873779296875e+01
5.050732040405273438e+01
5.059038543701171875e+01
5.059813308715820312e+01
5.071265411376953125e+01
5.047770309448242188e+01
5.056803131103515625e+01
5.040436172485351562e+01
5.000772476196289062e+01
4.944611358642578125e+01
4.978048706054687500e+01
5.054167938232421875e+01
5.035830688476562500e+01
5.003046798706054688e+01
5.021024703979492188e+01
5.032841110229492188e+01
5.008884811401367188e+01
5.012092208862304688e+01
4.980214309692382812e+01
4.995172500610351562e+01
4.976425170898437500e+01
4.989694213867187500e+01
4.972925186157226562e+01
5.005295562744140625e+01
4.984943008422851562e+01
4.965550231933593750e+01
4.935036849975585938e+01
4.976845550537109375e+01
4.980670928955078125e+01
4.992335891723632812e+01
4.969962692260742188e+01
4.977645492553710938e+01
4.996525192260742188e+01
4.974473190307617188e+01
5.006137084960937500e+01
5.026557159423828125e+01
5.029123306274414062e+01
5.028059387207031250e+01
5.029145812988281250e+01
5.032920074462890625e+01
5.032093048095703125e+01
5.050612640380859375e+01
5.045716094970703125e+01
5.040989303588867188e+01
5.042436218261718750e+01
5.045337677001953125e+01
5.043263626098632812e+01
5.043315887451171875e+01
5.054288101196289062e+01
5.048719406127929688e+01
5.040402984619140625e+01
4.899533843994140625e+01
4.911758804321289062e+01
4.886464309692382812e+01
4.953969573974609375e+01
4.994335937500000000e+01
4.995807647705078125e+01
4.936477661132812500e+01
4.911101531982421875e+01
4.879367828369140625e+01
4.897689437866210938e+01
4.922310638427734375e+01
4.917011260986328125e+01
4.921265029907226562e+01
4.966817092895507812e+01
4.962849426269531250e+01
5.014273834228515625e+01
5.004430770874023438e+01
5.007783889770507812e+01
5.009400939941406250e+01
4.996583938598632812e+01
4.963243865966796875e+01
4.958144760131835938e+01
4.928912734985351562e+01
4.956375122070312500e+01
4.902649688720703125e+01
4.921125030517578125e+01
4.904399871826171875e+01
4.923311233520507812e+01
4.945336151123046875e+01
4.961428833007812500e+01
4.944255828857421875e+01
4.950674438476562500e+01
4.954981994628906250e+01
4.969566726684570312e+01
4.992296218872070312e+01
4.976194000244140625e+01
4.980374526977539062e+01
4.964611816406250000e+01
4.942760467529296875e+01
4.948056793212890625e+01
5.015941238403320312e+01
5.054976272583007812e+01
5.067963790893554688e+01
5.072427368164062500e+01
5.097662734985351562e+01
5.092436599731445312e+01
5.090852355957031250e+01
5.111950302124023438e+01
5.091993713378906250e+01
5.082669830322265625e+01
5.101818466186523438e+01
5.105051422119140625e+01
5.098521423339843750e+01
5.088557815551757812e+01
5.063319396972656250e+01
5.021449279785156250e+01
5.038855361938476562e+01
5.045402145385742188e+01
5.067008209228515625e+01
5.072690963745117188e+01
5.053737640380859375e+01
5.073721313476562500e+01
5.003197860717773438e+01
5.014134979248046875e+01
4.981276702880859375e+01
4.926019287109375000e+01
4.951092910766601562e+01
4.936255264282226562e+01
4.973091506958007812e+01
4.991171264648437500e+01
4.987006759643554688e+01
5.027932357788085938e+01
5.017313385009765625e+01
4.989528656005859375e+01
4.966301727294921875e+01
4.973649215698242188e+01
4.944804382324218750e+01
4.914547348022460938e+01
4.937383270263671875e+01
4.967372131347656250e+01
5.015406417846679688e+01
5.018805694580078125e+01
5.009782409667968750e+01
5.015190124511718750e+01
5.025861740112304688e+01
5.020632934570312500e+01
5.040443801879882812e+01
5.072900772094726562e+01
5.056005859375000000e+01
5.055230712890625000e+01
5.008990859985351562e+01
4.988589859008789062e+01
4.958141708374023438e+01
5.005670166015625000e+01
5.004313278198242188e+01
4.951517486572265625e+01
4.935717773437500000e+01
4.920811462402343750e+01
4.920418167114257812e+01
4.878963470458984375e+01
4.840196609497070312e+01
4.956130218505859375e+01
4.976203918457031250e+01
4.986319351196289062e+01
5.002762985229492188e+01
5.016130828857421875e+01
4.999742889404296875e+01
4.998381805419921875e+01
4.991865158081054688e+01
4.985854721069335938e+01
4.969419097900390625e+01
4.935740280151367188e+01
4.942679214477539062e+01
4.927017974853515625e+01
4.934159851074218750e+01
4.914704895019531250e+01
4.942716217041015625e+01
4.952437210083007812e+01
5.005457687377929688e+01
5.009211730957031250e+01
4.960110855102539062e+01
4.964166641235351562e+01
4.918094253540039062e+01
4.905195236206054688e+01
4.970619583129882812e+01
5.001293563842773438e+01
4.996369934082031250e+01
4.966375350952148438e+01
4.958511734008789062e+01
4.980184555053710938e+01
4.970282363891601562e+01
4.973713684082031250e+01
4.938272094726562500e+01
4.944538879394531250e+01
4.976565170288085938e+01
4.996734237670898438e+01
5.018908309936523438e+01
4.958197784423828125e+01
4.940641021728515625e+01
4.971255493164062500e+01
4.968635940551757812e+01
4.966273117065429688e+01
4.941887664794921875e+01
4.910145187377929688e+01
4.879903411865234375e+01
4.882757568359375000e+01
4.945209121704101562e+01
4.978532028198242188e+01
4.886887359619140625e+01
4.872424316406250000e+01
4.834716415405273438e+01
4.801503753662109375e+01
4.813933944702148438e+01
4.758309173583984375e+01
4.828578186035156250e+01
4.838481521606445312e+01
4.890645980834960938e+01
4.897788238525390625e+01
4.886980438232421875e+01
4.890716552734375000e+01
4.890359878540039062e+01
4.972546386718750000e+01
5.014358901977539062e+01
5.007799148559570312e+01
5.032555770874023438e+01
5.046382522583007812e+01
5.021116256713867188e+01
5.042993927001953125e+01
5.016387939453125000e+01
5.007271957397460938e+01
4.956076431274414062e+01
4.945832443237304688e+01
4.984043884277343750e+01
4.990279388427734375e+01
4.998645401000976562e+01
4.998486709594726562e+01
4.994345474243164062e+01
5.014592361450195312e+01
5.027794647216796875e+01
5.003606796264648438e+01
4.964986419677734375e+01
4.975802993774414062e+01
4.985064697265625000e+01
4.985226440429687500e+01
4.990290451049804688e+01
4.973431396484375000e+01
4.963528823852539062e+01
4.917003631591796875e+01
4.974884414672851562e+01
4.979555130004882812e+01
4.984080886840820312e+01
4.977241134643554688e+01
4.953495025634765625e+01
4.952653121948242188e+01
4.999807357788085938e+01
4.951295852661132812e+01
4.955181884765625000e+01
4.957837677001953125e+01
4.966349029541015625e+01
4.956035232543945312e+01
4.976907348632812500e+01
4.964404296875000000e+01
4.967119598388671875e+01
4.966859817504882812e+01
4.970306015014648438e+01
4.966219711303710938e+01
4.971450042724609375e+01
4.969137191772460938e+01
4.965939712524414062e+01
4.972234344482421875e+01
4.973476791381835938e+01
4.974723434448242188e+01
4.974158096313476562e+01
4.977296829223632812e+01
4.967203521728515625e+01
4.970145797729492188e+01
4.973366165161132812e+01
4.970760726928710938e+01
4.973926544189453125e+01
4.968059921264648438e+01
4.969873809814453125e+01
4.988277435302734375e+01
4.993466186523437500e+01
5.016048049926757812e+01
5.029188156127929688e+01
5.011370468139648438e+01
5.017297744750976562e+01
4.987394332885742188e+01
4.970250701904296875e+01
4.971402359008789062e+01
4.971281433105468750e+01
4.953383255004882812e+01
4.937481307983398438e+01
4.941611480712890625e+01
4.964274978637695312e+01
4.982551956176757812e+01
4.966868972778320312e+01
5.020066833496093750e+01
5.021286010742187500e+01
5.040874862670898438e+01
5.065958786010742188e+01
5.042947006225585938e+01
5.078441238403320312e+01
5.033990478515625000e+01
5.060856246948242188e+01
5.065726089477539062e+01
5.097978210449218750e+01
5.065721893310546875e+01
5.089011383056640625e+01
5.029008865356445312e+01
5.041306304931640625e+01
5.076195144653320312e+01
5.085766983032226562e+01
5.084333801269531250e+01
5.054542922973632812e+01
5.062345123291015625e+01
5.070761108398437500e+01
5.040904998779296875e+01
4.976976013183593750e+01
5.032426452636718750e+01
5.047600173950195312e+01
5.014054107666015625e+01
5.037694549560546875e+01
4.999950790405273438e+01
5.053445053100585938e+01
4.993509674072265625e+01
4.989384841918945312e+01
4.974477005004882812e+01
4.945633697509765625e+01
4.983567047119140625e+01
5.003282546997070312e+01
4.964070510864257812e+01
4.979130172729492188e+01
4.955934524536132812e+01
5.002751159667968750e+01
4.990875625610351562e+01
5.024354171752929688e+01
4.966413497924804688e+01
5.019753646850585938e+01
4.995883560180664062e+01
5.010550689697265625e+01
4.996053314208984375e+01
5.047354507446289062e+01
5.043508911132812500e+01
5.049517440795898438e+01
5.015394973754882812e+01
5.020338058471679688e+01
5.051314544677734375e+01
5.061601638793945312e+01
5.007022094726562500e+01
5.021967315673828125e+01
5.005258560180664062e+01
5.003029251098632812e+01
4.984852218627929688e+01
4.986355972290039062e+01
5.008002853393554688e+01
4.973310470581054688e+01
4.984980010986328125e+01
4.948369216918945312e+01
4.974008560180664062e+01
4.931536102294921875e+01
4.955704879760742188e+01
4.968165206909179688e+01
4.971291732788085938e+01
4.991278076171875000e+01
4.999621963500976562e+01
4.997353744506835938e+01
4.987288284301757812e+01
5.014226150512695312e+01
5.034046554565429688e+01
5.028772354125976562e+01
5.050506210327148438e+01
5.035662841796875000e+01
5.038045883178710938e+01
4.983489227294921875e+01
5.009707260131835938e+01
5.055556106567382812e+01
4.991728591918945312e+01
5.013442230224609375e+01
5.029098129272460938e+01
5.040432357788085938e+01
4.973177337646484375e+01
4.985782241821289062e+01
4.957184219360351562e+01
4.990215301513671875e+01
4.994382476806640625e+01
5.036714553833007812e+01
5.031832885742187500e+01
5.053482055664062500e+01
5.068976593017578125e+01
5.032621765136718750e+01
5.056638336181640625e+01
5.061688995361328125e+01
5.067549514770507812e+01
5.048017120361328125e+01
5.096072006225585938e+01
5.062656402587890625e+01
5.066628265380859375e+01
5.057813644409179688e+01
5.091960144042968750e+01
5.091517639160156250e+01
5.090769958496093750e+01
5.057488250732421875e+01
5.017541122436523438e+01
4.986085128784179688e+01
4.925038909912109375e+01
4.911546707153320312e+01
4.934880447387695312e+01
4.949060058593750000e+01
4.936401748657226562e+01
4.966982650756835938e+01
4.993246078491210938e+01
4.980913925170898438e+01
4.998970031738281250e+01
4.993791580200195312e+01
4.995936584472656250e+01
4.978454208374023438e+01
4.946067047119140625e+01
4.949926376342773438e+01
4.963023757934570312e+01
4.968215560913085938e+01
4.954288101196289062e+01
4.959429168701171875e+01
4.956260299682617188e+01
4.966358184814453125e+01
4.957265853881835938e+01
4.959761810302734375e+01
4.973974990844726562e+01
4.969364547729492188e+01
4.999902343750000000e+01
5.006342315673828125e+01
4.998767852783203125e+01
4.988508605957031250e+01
5.009547805786132812e+01
4.976037979125976562e+01
4.992893600463867188e+01
4.976074981689453125e+01
4.993274307250976562e+01
4.983170318603515625e+01
4.960377120971679688e+01
4.956732940673828125e+01
4.970834350585937500e+01
4.993170166015625000e+01
5.005477905273437500e+01
4.979158401489257812e+01
4.951470947265625000e+01
4.967837524414062500e+01
4.971288299560546875e+01
4.973353958129882812e+01
5.001237106323242188e+01
5.027263641357421875e+01
5.031858825683593750e+01
5.056471633911132812e+01
5.082920455932617188e+01
5.055342483520507812e+01
5.054790115356445312e+01
5.047812652587890625e+01
5.006725692749023438e+01
4.989350891113281250e+01
4.999328613281250000e+01
4.971461105346679688e+01
4.970956420898437500e+01
4.977442169189453125e+01
4.964907455444335938e+01
4.964379501342773438e+01
4.941266250610351562e+01
4.919245910644531250e+01
4.898663711547851562e+01
4.917092132568359375e+01
4.911336135864257812e+01
4.910452270507812500e+01
4.940862274169921875e+01
4.996379470825195312e+01
5.031491470336914062e+01
5.008026123046875000e+01
5.003504943847656250e+01
5.050543975830078125e+01
5.060914230346679688e+01
5.062238693237304688e+01
5.113708114624023438e+01
5.104433059692382812e+01
5.103252410888671875e+01
5.081238174438476562e+01
5.064828491210937500e+01
5.068093109130859375e+01
5.056804275512695312e+01
5.095067214965820312e+01
5.064951705932617188e+01
5.073775100708007812e+01
5.088225555419921875e+01
5.132628250122070312e+01
5.110965347290039062e+01
5.132943344116210938e+01
5.172771072387695312e+01
5.161840820312500000e+01
5.185029602050781250e+01
5.127225494384765625e+01
5.149873352050781250e+01
5.121877670288085938e+01
5.077164077758789062e+01
5.102095031738281250e+01
5.117043304443359375e+01
5.105443572998046875e+01
5.148166275024414062e+01
5.113487243652343750e+01
5.070255661010742188e+01
5.083623886108398438e+01
5.056211090087890625e+01
5.039387512207031250e+01
5.026768112182617188e+01
5.048480987548828125e+01
5.026002502441406250e+01
5.024786758422851562e+01
4.984925460815429688e+01
4.995482635498046875e+01
5.004902648925781250e+01
5.012210464477539062e+01
4.994945907592773438e+01
5.005565261840820312e+01
5.042809677124023438e+01
5.044153213500976562e+01
5.058694076538085938e+01
5.050923538208007812e+01
5.098934936523437500e+01
5.106216049194335938e+01
5.103900146484375000e+01
5.096036911010742188e+01
5.081155014038085938e+01
5.092031097412109375e+01
5.095227050781250000e+01
5.099229049682617188e+01
5.067880630493164062e+01
5.066577148437500000e+01
5.107763290405273438e+01
5.131988525390625000e+01
5.132576370239257812e+01
5.123346328735351562e+01
5.112562561035156250e+01
5.089243316650390625e+01
5.098403930664062500e+01
5.103680801391601562e+01
5.106292343139648438e+01
5.113407135009765625e+01
4.947835922241210938e+01
4.949280548095703125e+01
4.971456909179687500e+01
4.979381561279296875e+01
5.004248428344726562e+01
5.037962341308593750e+01
5.010003280639648438e+01
5.037125015258789062e+01
5.078830718994140625e+01
5.073037338256835938e+01
5.057780075073242188e+01
5.060705566406250000e+01
5.094596862792968750e+01
5.101488876342773438e+01
5.110668563842773438e+01
5.058058929443359375e+01
5.072301864624023438e+01
5.051742935180664062e+01
5.040083312988281250e+01
5.044983673095703125e+01
5.033418655395507812e+01
4.998003387451171875e+01
4.960540390014648438e+01
4.981487274169921875e+01
5.023760986328125000e+01
4.974745559692382812e+01
5.030633926391601562e+01
5.076807785034179688e+01
5.074795150756835938e+01
5.133556747436523438e+01
5.127218246459960938e+01
5.134633255004882812e+01
5.110298156738281250e+01
5.108960723876953125e+01
5.057598114013671875e+01
5.073446273803710938e+01
5.092174530029296875e+01
5.049720764160156250e+01
5.055073165893554688e+01
5.072854995727539062e+01
5.097567367553710938e+01
5.039184570312500000e+01
5.017477416992187500e+01
5.001856994628906250e+01
5.017410278320312500e+01
5.004478454589843750e+01
5.004178619384765625e+01
5.000149917602539062e+01
5.002651596069335938e+01
4.969943618774414062e+01
4.959125518798828125e+01
4.992448043823242188e+01
4.964437866210937500e+01
4.987310791015625000e+01
4.986875915527343750e+01
4.962828063964843750e+01
4.966386795043945312e+01
4.980181121826171875e+01
4.986088180541992188e+01
4.985647964477539062e+01
4.997772979736328125e+01
4.977332687377929688e+01
4.984894943237304688e+01
5.010544967651367188e+01
5.035362625122070312e+01
5.043719863891601562e+01
5.028363037109375000e+01
5.015517425537109375e+01
5.009825515747070312e+01
5.021308898925781250e+01
5.011485671997070312e+01
5.006693649291992188e+01
5.002949523925781250e+01
4.996245574951171875e+01
5.015771865844726562e+01
5.011479568481445312e+01
5.001213073730468750e+01
5.000702667236328125e+01
5.002634811401367188e+01
4.993941116333007812e+01
4.989142227172851562e+01
4.981845474243164062e+01
5.058971405029296875e+01
5.065295028686523438e+01
5.064796829223632812e+01
5.073226547241210938e+01
5.067567062377929688e+01
5.072854995727539062e+01
5.059122085571289062e+01
5.051234436035156250e+01
5.075483703613281250e+01
5.081720733642578125e+01
5.076496887207031250e+01
5.068961715698242188e+01
5.066542434692382812e+01
5.056211853027343750e+01
5.086484146118164062e+01
5.085443878173828125e+01
5.094462966918945312e+01
5.094510269165039062e+01
5.071185302734375000e+01
5.051842880249023438e+01
5.065877151489257812e+01
5.064529800415039062e+01
5.071980285644531250e+01
5.083668899536132812e+01
5.080810546875000000e+01
5.081702041625976562e+01
5.076256561279296875e+01
5.069996261596679688e+01
5.078461456298828125e+01
5.076361465454101562e+01
5.099027633666992188e+01
5.098802947998046875e+01
5.095800781250000000e+01
5.095092010498046875e+01
5.063109970092773438e+01
5.069075012207031250e+01
5.023804092407226562e+01
5.038541412353515625e+01
5.045875167846679688e+01
5.057326507568359375e+01
5.059366226196289062e+01
5.042528915405273438e+01
5.036670684814453125e+01
5.039786148071289062e+01
5.039327621459960938e+01
5.036158752441406250e+01
5.035118103027343750e+01
5.043190765380859375e+01
5.030398559570312500e+01
5.008124542236328125e+01
5.023406982421875000e+01
5.043780136108398438e+01
5.050377655029296875e+01
5.043110656738281250e+01
5.023099517822265625e+01
5.015592956542968750e+01
5.019348907470703125e+01
5.037787246704101562e+01
5.029239654541015625e+01
5.023897552490234375e+01
5.026432037353515625e+01
5.031961441040039062e+01
5.041559219360351562e+01
5.038821411132812500e+01
5.040522384643554688e+01
5.044726181030273438e+01
5.036052322387695312e+01
5.019551849365234375e+01
4.999755477905273438e+01
4.992869949340820312e+01
5.009794235229492188e+01
4.994609832763671875e+01
5.000865936279296875e+01
4.994686126708984375e+01
5.011634826660156250e+01
5.021041107177734375e+01
4.999525451660156250e+01
4.988505935668945312e+01
4.985731506347656250e+01
4.986981582641601562e+01
4.996248626708984375e+01
5.116440200805664062e+01
5.119498825073242188e+01
5.128244400024414062e+01
5.136316680908203125e+01
5.117361831665039062e+01
5.088282012939453125e+01
5.106940460205078125e+01
5.115838623046875000e+01
5.108929443359375000e+01
5.122565460205078125e+01
5.131757736206054688e+01
5.133435440063476562e+01
5.122319030761718750e+01
5.101666641235351562e+01
5.108721542358398438e+01
5.113983917236328125e+01
5.131973266601562500e+01
5.128545761108398438e+01
5.143486404418945312e+01
5.149202728271484375e+01
5.149368286132812500e+01
5.119560241699218750e+01
5.130287933349609375e+01
5.122161102294921875e+01
5.096598052978515625e+01
5.100355148315429688e+01
5.109226989746093750e+01
5.094900131225585938e+01
5.071523666381835938e+01
5.061816406250000000e+01
5.031277084350585938e+01
5.026456832885742188e+01
5.034753799438476562e+01
5.008943939208984375e+01
4.996124649047851562e+01
5.011125183105468750e+01
5.040231323242187500e+01
5.016160964965820312e+01
5.047579956054687500e+01
5.019964981079101562e+01
5.032617950439453125e+01
4.972616577148437500e+01
4.952878189086914062e+01
4.939832305908203125e+01
4.961240386962890625e+01
4.952648544311523438e+01
4.934942245483398438e+01
4.945137023925781250e+01
4.963364791870117188e+01
4.964619445800781250e+01
4.964070510864257812e+01
4.973823165893554688e+01
4.961054611206054688e+01
4.944215393066406250e+01
4.968124008178710938e+01
4.934792327880859375e+01
4.951787185668945312e+01
4.935578155517578125e+01
4.929887008666992188e+01
4.967412185668945312e+01
4.903828430175781250e+01
4.975319290161132812e+01
4.963110351562500000e+01
4.997882461547851562e+01
5.024557876586914062e+01
4.989271163940429688e+01
5.016449356079101562e+01
5.015234375000000000e+01
4.967233276367187500e+01
4.982775115966796875e+01
5.028728103637695312e+01
5.035500717163085938e+01
5.077103042602539062e+01
5.041562652587890625e+01
5.044722366333007812e+01
5.071117401123046875e+01
5.061372375488281250e+01
5.087896728515625000e+01
5.078940582275390625e+01
5.063446044921875000e+01
5.097227478027343750e+01
5.087982559204101562e+01
5.082961654663085938e+01
5.108654403686523438e+01
5.056917190551757812e+01
5.049145507812500000e+01
5.024307632446289062e+01
5.025002288818359375e+01
5.036320495605468750e+01
5.051641082763671875e+01
5.034408569335937500e+01
5.015591812133789062e+01
5.043321990966796875e+01
5.076971435546875000e+01
5.070951080322265625e+01
5.043062210083007812e+01
5.076799774169921875e+01
5.039878463745117188e+01
5.042489242553710938e+01
5.051598739624023438e+01
5.077746963500976562e+01
5.074206542968750000e+01
5.065992355346679688e+01
5.076175689697265625e+01
5.095072937011718750e+01
5.072448348999023438e+01
5.072274398803710938e+01
5.080429458618164062e+01
5.068950653076171875e+01
5.087424850463867188e+01
5.062459564208984375e+01
5.081316375732421875e+01
5.075858306884765625e+01
5.080456161499023438e+01
5.070302581787109375e+01
5.053664016723632812e+01
5.038653564453125000e+01
5.037118148803710938e+01
4.999973297119140625e+01
5.014319229125976562e+01
5.031474685668945312e+01
5.008054351806640625e+01
5.036484527587890625e+01
5.055535125732421875e+01
5.063671493530273438e+01
5.071439361572265625e+01
5.100184249877929688e+01
5.112461090087890625e+01
5.130009841918945312e+01
5.126178359985351562e+01
5.125121307373046875e+01
5.115832519531250000e+01
5.103918457031250000e+01
5.108481597900390625e+01
5.098525238037109375e+01
5.103335952758789062e+01
5.087726211547851562e+01
5.102318572998046875e+01
5.064365005493164062e+01
5.077536010742187500e+01
5.040151977539062500e+01
5.018025970458984375e+01
5.025521087646484375e+01
5.028350448608398438e+01
5.057413482666015625e+01
5.042748641967773438e+01
5.052458190917968750e+01
5.025012969970703125e+01
5.011817932128906250e+01
5.027109527587890625e+01
5.036934280395507812e+01
5.062192535400390625e+01
5.052645111083984375e+01
4.954620742797851562e+01
4.985539245605468750e+01
4.994117736816406250e+01
5.016743469238281250e+01
5.031947326660156250e+01
4.995380020141601562e+01
4.990228271484375000e+01
4.963843917846679688e+01
4.976236343383789062e+01
4.996775436401367188e+01
5.027286148071289062e+01
5.041162109375000000e+01
5.022351837158203125e+01
5.018972396850585938e+01
5.058505630493164062e+01
5.040592956542968750e+01
5.040249633789062500e+01
5.049824905395507812e+01
5.039519882202148438e+01
5.075410461425781250e+01
5.043194198608398438e+01
5.015165710449218750e+01
5.018678283691406250e+01
5.032367324829101562e+01
5.028030776977539062e+01
5.054611587524414062e+01
5.052644729614257812e+01
5.077448272705078125e+01
4.981640243530273438e+01
5.018658447265625000e+01
5.023215484619140625e+01
5.004987716674804688e+01
5.078597259521484375e+01
5.075061416625976562e+01
5.006516647338867188e+01
4.993451690673828125e+01
4.949150085449218750e+01
5.026406097412109375e+01
5.042115020751953125e+01
5.085791397094726562e+01
5.055989837646484375e+01
5.040566253662109375e+01
5.033464813232421875e+01
4.995222473144531250e+01
4.995083236694335938e+01
4.986172866821289062e+01
4.984395217895507812e+01
4.993708038330078125e+01
5.016973114013671875e+01
5.028951263427734375e+01
5.050712585449218750e+01
5.074333572387695312e+01
5.042600631713867188e+01
5.042583465576171875e+01
5.049938583374023438e+01
5.035461044311523438e+01
5.007112121582031250e+01
5.016794586181640625e+01
5.016007995605468750e+01
4.998075485229492188e+01
4.993230438232421875e+01
4.957160186767578125e+01
4.897453308105468750e+01
4.876872634887695312e+01
4.891694259643554688e+01
4.866931915283203125e+01
4.861907577514648438e+01
4.792297363281250000e+01
4.764547348022460938e+01
4.952987289428710938e+01
4.989873504638671875e+01
4.948968124389648438e+01
4.965240478515625000e+01
4.935576248168945312e+01
4.952923202514648438e+01
4.964474868774414062e+01
4.958798599243164062e+01
4.962021636962890625e+01
4.932778930664062500e+01
4.933061599731445312e+01
4.967964553833007812e+01
5.005080795288085938e+01
4.996604919433593750e+01
4.996488189697265625e+01
5.004577255249023438e+01
4.937312316894531250e+01
4.943956756591796875e+01
4.948712539672851562e+01
4.962831115722656250e+01
5.069243621826171875e+01
5.095417022705078125e+01
5.059303665161132812e+01
5.055759429931640625e+01
5.005215835571289062e+01
5.050516128540039062e+01
5.052553939819335938e+01
5.033318710327148438e+01
5.023669433593750000e+01
5.035144805908203125e+01
5.037673568725585938e+01
5.056029510498046875e+01
5.009899139404296875e+01
4.939312744140625000e+01
4.957122039794921875e+01
4.961351013183593750e+01
4.958431625366210938e+01
4.946009445190429688e+01
4.994671249389648438e+01
5.009656906127929688e+01
5.012238311767578125e+01
5.013244247436523438e+01
5.004052352905273438e+01
4.930245971679687500e+01
4.854818725585937500e+01
4.852480316162109375e+01
4.858563613891601562e+01
4.862635040283203125e+01
4.875846862792968750e+01
4.923736572265625000e+01
4.929030990600585938e+01
4.928731536865234375e+01
4.922499465942382812e+01
5.025122451782226562e+01
5.010560226440429688e+01
5.061881256103515625e+01
5.074617385864257812e+01
5.079352188110351562e+01
5.036194610595703125e+01
4.973904418945312500e+01
5.006857681274414062e+01
4.987823104858398438e+01
4.965391159057617188e+01
4.942809295654296875e+01
4.941197586059570312e+01
4.939882278442382812e+01
4.914293289184570312e+01
4.944424438476562500e+01
4.912873840332031250e+01
4.893890762329101562e+01
4.908473587036132812e+01
4.906927871704101562e+01
4.903485107421875000e+01
4.903282546997070312e+01
4.915896606445312500e+01
4.914803314208984375e+01
4.912678527832031250e+01
4.939373397827148438e+01
4.982932662963867188e+01
4.968537139892578125e+01
4.981470489501953125e+01
4.926341629028320312e+01
4.964708709716796875e+01
4.982868194580078125e+01
4.988992309570312500e+01
5.000205230712890625e+01
5.042593002319335938e+01
5.056562805175781250e+01
5.090176773071289062e+01
5.092449188232421875e+01
5.054241561889648438e+01
5.056893157958984375e+01
5.082051467895507812e+01
5.066880035400390625e+01
4.997458267211914062e+01
5.012414169311523438e+01
5.050723266601562500e+01
5.035922622680664062e+01
5.066909790039062500e+01
5.046406555175781250e+01
5.001417541503906250e+01
5.012829971313476562e+01
5.015466690063476562e+01
4.993344497680664062e+01
4.980228805541992188e+01
5.003834152221679688e+01
4.950159454345703125e+01
4.981982421875000000e+01
4.970968627929687500e+01
5.011315155029296875e+01
5.017004394531250000e+01
5.028543472290039062e+01
5.038719558715820312e+01
5.040067672729492188e+01
5.012213516235351562e+01
4.983994293212890625e+01
4.961399459838867188e+01
4.945545196533203125e+01
4.948520278930664062e+01
4.968021774291992188e+01
4.936152648925781250e+01
4.993216323852539062e+01
5.035902023315429688e+01
5.032980728149414062e+01
5.054222869873046875e+01
5.053521728515625000e+01
5.025645065307617188e+01
4.994753265380859375e+01
5.041987609863281250e+01
5.039749526977539062e+01
5.041528701782226562e+01
5.069277191162109375e+01
5.060620117187500000e+01
5.062620162963867188e+01
5.040412521362304688e+01
4.992641067504882812e+01
5.058884811401367188e+01
4.980871963500976562e+01
4.995615005493164062e+01
5.033463668823242188e+01
5.033543014526367188e+01
4.980011367797851562e+01
4.995950317382812500e+01
4.967453384399414062e+01
4.984911727905273438e+01
4.967900848388671875e+01
4.955850601196289062e+01
4.953762054443359375e+01
4.966669845581054688e+01
4.956249237060546875e+01
4.943640518188476562e+01
4.945933151245117188e+01
4.961632537841796875e+01
4.941778564453125000e+01
4.970968627929687500e+01
4.948442840576171875e+01
4.960350036621093750e+01
5.002220916748046875e+01
5.055309295654296875e+01
5.049343872070312500e+01
5.044971084594726562e+01
5.032979202270507812e+01
4.939834213256835938e+01
4.936123275756835938e+01
4.931472015380859375e+01
4.944271469116210938e+01
4.971039199829101562e+01
5.018686294555664062e+01
4.994496536254882812e+01
5.001771163940429688e+01
4.985543441772460938e+01
4.929238510131835938e+01
4.901097488403320312e+01
4.957189941406250000e+01
4.912360763549804688e+01
4.944130325317382812e+01
4.957432556152343750e+01
4.949682998657226562e+01
4.977708816528320312e+01
4.992072296142578125e+01
5.008715438842773438e+01
5.013908004760742188e+01
4.990589523315429688e+01
4.981304550170898438e+01
4.994807815551757812e+01
4.972689819335937500e+01
4.989153289794921875e+01
4.959054565429687500e+01
4.937343597412109375e+01
4.919980621337890625e+01
4.940055847167968750e+01
4.971132659912109375e+01
5.022935867309570312e+01
5.038150787353515625e+01
5.055923843383789062e+01
5.030684280395507812e+01
5.018209838867187500e+01
5.075081253051757812e+01
5.086495590209960938e+01
5.074719238281250000e+01
5.074987030029296875e+01
5.078512954711914062e+01
5.055378341674804688e+01
5.073465347290039062e+01
5.087944412231445312e+01
5.080998229980468750e+01
5.081840133666992188e+01
4.986221694946289062e+01
4.978267669677734375e+01
4.959578323364257812e+01
4.942723083496093750e+01
4.959817504882812500e+01
4.967398834228515625e+01
4.937386703491210938e+01
4.914673614501953125e+01
4.982620620727539062e+01
4.980588912963867188e+01
4.972779464721679688e+01
4.929035186767578125e+01
4.914377975463867188e+01
4.886647796630859375e+01
4.861662673950195312e+01
4.882588195800781250e+01
4.869196701049804688e+01
4.881854248046875000e+01
4.866078186035156250e+01
4.927099990844726562e+01
4.987382507324218750e+01
4.972763061523437500e+01
5.008115005493164062e+01
5.006182098388671875e+01
5.054534530639648438e+01
5.096818923950195312e+01
5.094818115234375000e+01
5.055268859863281250e+01
5.069128417968750000e+01
5.071381378173828125e+01
5.064542388916015625e+01
5.070053100585937500e+01
5.090763473510742188e+01
5.069240188598632812e+01
5.025107574462890625e+01
5.011992263793945312e+01
5.022152328491210938e+01
5.003521347045898438e+01
5.026646041870117188e+01
5.019458770751953125e+01
5.072129440307617188e+01
5.087825012207031250e+01
5.096065902709960938e+01
5.123456954956054688e+01
5.111978912353515625e+01
5.128673553466796875e+01
5.109281921386718750e+01
5.092288208007812500e+01
5.079639816284179688e+01
5.073543930053710938e+01
5.097516250610351562e+01
5.103964233398437500e+01
5.071324539184570312e+01
5.077157974243164062e+01
5.038159561157226562e+01
5.013130187988281250e+01
4.979218292236328125e+01
4.955502319335937500e+01
4.874380493164062500e+01
4.919585418701171875e+01
4.948939514160156250e+01
4.941395187377929688e+01
4.916622924804687500e+01
4.924696731567382812e+01
4.944252777099609375e+01
4.966231918334960938e+01
4.956719207763671875e+01
4.948814010620117188e+01
4.961917877197265625e+01
4.921627807617187500e+01
4.924681091308593750e+01
4.958588409423828125e+01
4.950545501708984375e+01
4.981748580932617188e+01
5.006835937500000000e+01
5.032260131835937500e+01
4.998056793212890625e+01
4.970341873168945312e+01
5.010393142700195312e+01
4.976857757568359375e+01
4.983311080932617188e+01
4.983273315429687500e+01
5.005080032348632812e+01
4.987063217163085938e+01
5.002557373046875000e+01
5.013147354125976562e+01
5.003480148315429688e+01
4.980837631225585938e+01
5.008222579956054688e+01
4.971360397338867188e+01
4.973985671997070312e+01
4.967153930664062500e+01
4.983569717407226562e+01
4.991406631469726562e+01
5.010712432861328125e+01
5.012443923950195312e+01
5.003857421875000000e+01
4.955027389526367188e+01
4.952497482299804688e+01
4.990469741821289062e+01
5.015408325195312500e+01
4.969713592529296875e+01
4.934983062744140625e+01
4.932398223876953125e+01
4.916472625732421875e+01
4.963080215454101562e+01
4.964731216430664062e+01
4.982938003540039062e+01
4.954735946655273438e+01
4.977767944335937500e+01
4.985472869873046875e+01
5.023804473876953125e+01
5.044034194946289062e+01
5.055614471435546875e+01
5.021226501464843750e+01
4.972489547729492188e+01
4.996158599853515625e+01
4.967813110351562500e+01
4.934566879272460938e+01
4.948554229736328125e+01
4.949047470092773438e+01
4.924028396606445312e+01
4.933684921264648438e+01
4.905301284790039062e+01
4.934288024902343750e+01
4.963062667846679688e+01
5.021536636352539062e+01
5.033507156372070312e+01
5.013273239135742188e+01
5.023144149780273438e+01
5.048913192749023438e+01
4.970603561401367188e+01
4.970310592651367188e+01
4.965779495239257812e+01
4.961069488525390625e+01
4.937205886840820312e+01
4.967921829223632812e+01
4.987018585205078125e+01
4.972282409667968750e+01
4.924767684936523438e+01
4.925864028930664062e+01
4.935869216918945312e+01
4.926838302612304688e+01
4.913095474243164062e+01
4.959454345703125000e+01
4.963447570800781250e+01
4.952844238281250000e+01
4.957501220703125000e+01
4.972129440307617188e+01
4.967882537841796875e+01
4.951284408569335938e+01
4.936162948608398438e+01
4.900146102905273438e+01
4.940942382812500000e+01
4.951459503173828125e+01
4.924289321899414062e+01
4.950804519653320312e+01
4.938620758056640625e+01
4.922853469848632812e+01
4.940257644653320312e+01
4.891067123413085938e+01
4.946662139892578125e+01
4.959978866577148438e+01
4.981576538085937500e+01
4.988114929199218750e+01
5.030100631713867188e+01
5.017436218261718750e+01
5.026903915405273438e+01
5.002399444580078125e+01
5.008083343505859375e+01
4.999718856811523438e+01
4.996384811401367188e+01
4.994305419921875000e+01
5.013381958007812500e+01
4.999913024902343750e+01
4.986616897583007812e+01
5.012054824829101562e+01
5.047332000732421875e+01
5.015330886840820312e+01
4.970589828491210938e+01
5.011922836303710938e+01
4.982121658325195312e+01
4.981344223022460938e+01
4.985673904418945312e+01
4.986729049682617188e+01
4.988166809082031250e+01
5.014816284179687500e+01
5.006070327758789062e+01
4.973497009277343750e+01
4.951162719726562500e+01
5.003625869750976562e+01
4.914023971557617188e+01
4.960533142089843750e+01
4.970010757446289062e+01
4.963075256347656250e+01
4.963681411743164062e+01
4.953755950927734375e+01
4.945139312744140625e+01
4.952621459960937500e+01
4.991647338867187500e+01
4.989417266845703125e+01
4.970381927490234375e+01
4.997951507568359375e+01
5.013181686401367188e+01
5.019366073608398438e+01
5.048376083374023438e+01
5.004985046386718750e+01
4.995211791992187500e+01
5.003646850585937500e+01
4.991279602050781250e+01
4.986799240112304688e+01
4.984626007080078125e+01
5.029424285888671875e+01
4.969291687011718750e+01
5.031676101684570312e+01
5.030918502807617188e+01
5.012063598632812500e+01
5.025464248657226562e+01
5.024263763427734375e+01
5.004483795166015625e+01
5.046418762207031250e+01
5.053088378906250000e+01
5.034077072143554688e+01
5.034842681884765625e+01
5.010969161987304688e+01
4.998372650146484375e+01
4.982657623291015625e+01
4.998491287231445312e+01
4.967774200439453125e+01
4.996080017089843750e+01
4.974656295776367188e+01
4.957197189331054688e+01
4.977964401245117188e+01
5.004133987426757812e+01
5.034571838378906250e+01
5.038565444946289062e+01
5.037555694580078125e+01
5.010609817504882812e+01
4.982165145874023438e+01
4.996546554565429688e+01
4.985173034667968750e+01
5.026058959960937500e+01
5.037459564208984375e+01
4.986328887939453125e+01
4.987419891357421875e+01
4.975864791870117188e+01
4.992446136474609375e+01
5.000517272949218750e+01
4.982752990722656250e+01
5.000499343872070312e+01
4.993664169311523438e+01
5.010395431518554688e+01
5.000676727294921875e+01
5.000375747680664062e+01
4.994296264648437500e+01
4.986175155639648438e+01
5.023507690429687500e+01
5.017774200439453125e+01
5.013394165039062500e+01
5.018997573852539062e+01
5.012071609497070312e+01
5.002392196655273438e+01
5.000880050659179688e+01
4.997340393066406250e+01
4.994244003295898438e+01
4.997552871704101562e+01
5.001202011108398438e+01
4.984054946899414062e+01
5.029661941528320312e+01
5.028454208374023438e+01
5.025983047485351562e+01
5.011889266967773438e+01
5.015473937988281250e+01
5.025643920898437500e+01
4.990180206298828125e+01
5.002120590209960938e+01
5.013888549804687500e+01
4.906098556518554688e+01
4.935132598876953125e+01
4.995317077636718750e+01
4.999929428100585938e+01
5.009247207641601562e+01
4.992382812500000000e+01
5.008890151977539062e+01
5.010708999633789062e+01
5.012621688842773438e+01
5.035079193115234375e+01
5.026738357543945312e+01
5.045270919799804688e+01
4.998638153076171875e+01
4.995763397216796875e+01
5.069966506958007812e+01
5.013740158081054688e+01
5.035100555419921875e+01
5.031192016601562500e+01
5.041987609863281250e+01
5.053723526000976562e+01
5.049117660522460938e+01
5.016049957275390625e+01
5.030382537841796875e+01
4.993403625488281250e+01
5.060976028442382812e+01
5.057447433471679688e+01
5.111754608154296875e+01
5.080869293212890625e+01
5.079786682128906250e+01
5.047563934326171875e+01
5.050242614746093750e+01
5.058301925659179688e+01
5.029848098754882812e+01
5.043741607666015625e+01
5.050405883789062500e+01
5.044391250610351562e+01
5.020225143432617188e+01
5.028446578979492188e+01
5.018331909179687500e+01
4.980749511718750000e+01
5.009952545166015625e+01
5.017908096313476562e+01
4.988065338134765625e+01
4.980472564697265625e+01
5.018879318237304688e+01
5.028858947753906250e+01
4.989023590087890625e+01
4.987678527832031250e+01
4.988683700561523438e+01
4.991797637939453125e+01
4.999997329711914062e+01
4.988286209106445312e+01
5.023965454101562500e+01
5.044875335693359375e+01
5.047689437866210938e+01
5.056701660156250000e+01
5.080696487426757812e+01
5.060427856445312500e+01
5.038447952270507812e+01
5.039236068725585938e+01
5.009215164184570312e+01
5.000265884399414062e+01
5.033736419677734375e+01
4.996717453002929688e+01
5.026314544677734375e+01
5.007811737060546875e+01
5.052997970581054688e+01
5.026615142822265625e+01
5.009421920776367188e+01
5.020926666259765625e+01
5.013307189941406250e+01
5.004058074951171875e+01
5.014829254150390625e+01
5.042086410522460938e+01
5.025011444091796875e+01
5.029119873046875000e+01
5.029917526245117188e+01
5.061818313598632812e+01
5.064889526367187500e+01
5.041115188598632812e+01
4.951741409301757812e+01
4.923881912231445312e+01
4.963930892944335938e+01
4.956506729125976562e+01
4.936840820312500000e+01
4.943198013305664062e+01
4.958881378173828125e+01
4.919762420654296875e+01
4.975896072387695312e+01
4.987506103515625000e+01
5.029654312133789062e+01
5.035732650756835938e+01
5.019621658325195312e+01
5.004022979736328125e+01
4.975438308715820312e+01
4.970937728881835938e+01
4.966448593139648438e+01
4.955907058715820312e+01
4.984905624389648438e+01
5.006679916381835938e+01


==> data/model2/logdensity_snow1.csv <==
5.018892669677734375e+01
5.029310607910156250e+01
5.082662963867187500e+01
5.082160568237304688e+01
5.058383178710937500e+01
5.101446533203125000e+01
5.077922821044921875e+01
5.013816070556640625e+01
4.985803604125976562e+01
4.963513183593750000e+01
5.012677383422851562e+01
5.021469497680664062e+01
5.022309875488281250e+01
5.025710678100585938e+01
5.016383743286132812e+01
5.022196197509765625e+01
5.007452392578125000e+01
5.004949188232421875e+01
5.008810424804687500e+01
5.036826324462890625e+01
4.972261047363281250e+01
4.997658920288085938e+01
4.989838027954101562e+01
4.993232345581054688e+01
4.976441955566406250e+01
4.974137878417968750e+01
5.049416351318359375e+01
5.010263061523437500e+01
5.009523773193359375e+01
5.005146408081054688e+01
4.991915512084960938e+01
5.007517623901367188e+01
5.001459121704101562e+01
4.963226699829101562e+01
4.991889953613281250e+01
5.001488876342773438e+01
4.997787475585937500e+01
4.983358001708984375e+01
4.970818328857421875e+01
4.996219635009765625e+01
4.902816390991210938e+01
4.906337738037109375e+01
4.900654220581054688e+01
4.905257797241210938e+01
4.901207733154296875e+01
4.906659698486328125e+01
4.918832015991210938e+01
4.929925918579101562e+01
4.937805557250976562e+01
4.953977966308593750e+01
4.969874954223632812e+01
4.960255813598632812e+01
4.960449981689453125e+01
4.946478271484375000e+01
4.954819869995117188e+01
4.959760284423828125e+01
4.951667022705078125e+01
4.973301696777343750e+01
4.971172332763671875e+01
4.974793624877929688e+01
5.036717987060546875e+01
5.054164505004882812e+01
5.039802932739257812e+01
5.064511108398437500e+01
5.057457351684570312e+01
5.024468612670898438e+01
5.013551330566406250e+01
5.004871749877929688e+01
5.032397079467773438e+01
4.985735702514648438e+01
5.005272293090820312e+01
5.010035705566406250e+01
4.993923187255859375e+01
4.998649215698242188e+01
5.015649795532226562e+01
5.012957000732421875e+01
4.983616638183593750e+01
5.005123901367187500e+01
5.006379699707031250e+01
5.006669998168945312e+01
4.999767684936523438e+01
4.985364532470703125e+01
5.008830642700195312e+01
5.003393936157226562e+01
4.988586807250976562e+01
4.998336410522460938e+01
5.026162719726562500e+01
4.971760177612304688e+01
4.968082046508789062e+01
4.959012985229492188e+01
4.937045669555664062e+01
4.932231521606445312e+01
4.933906555175781250e+01
4.909822463989257812e+01
4.872679138183593750e+01
4.861089324951171875e+01
4.855287933349609375e+01
4.855089950561523438e+01
4.823141098022460938e+01
4.885952377319335938e+01
4.914808273315429688e+01
4.935636138916015625e+01
4.974681091308593750e+01
4.977595520019531250e+01
4.953865051269531250e+01
4.948970794677734375e+01
4.936692810058593750e+01
4.946838760375976562e+01
4.975178909301757812e+01
5.033581542968750000e+01
5.033387756347656250e+01
5.006137847900390625e+01
4.993961715698242188e+01
5.027922439575195312e+01
5.025183486938476562e+01
5.043143844604492188e+01
5.050683212280273438e+01
5.020688247680664062e+01
5.030217361450195312e+01
5.023362731933593750e+01
5.020593261718750000e+01
5.003339767456054688e+01
5.007463073730468750e+01
4.993293380737304688e+01
5.009545516967773438e+01
4.994855117797851562e+01
5.018789291381835938e+01
5.003281021118164062e+01
5.020200347900390625e+01
5.041068267822265625e+01
5.000382232666015625e+01
4.996436309814453125e+01
4.994935226440429688e+01
4.989242553710937500e+01
4.989299392700195312e+01
5.026117324829101562e+01
5.027159881591796875e+01
5.037672042846679688e+01
5.052356338500976562e+01
5.086718750000000000e+01
5.094831848144531250e+01
5.076080703735351562e+01
5.066728591918945312e+01
5.048349380493164062e+01
5.073899841308593750e+01
5.020502090454101562e+01
5.020544815063476562e+01
5.014521789550781250e+01
5.005935287475585938e+01
5.008186721801757812e+01
5.013229751586914062e+01
5.007590866088867188e+01
4.995544433593750000e+01
5.010731124877929688e+01
5.014625549316406250e+01
5.005165100097656250e+01
5.009834289550781250e+01
4.996656417846679688e+01
5.002458572387695312e+01
5.001893615722656250e+01
5.008158111572265625e+01
5.025806427001953125e+01
5.022579193115234375e+01
5.025456619262695312e+01
5.045174407958984375e+01
5.076469421386718750e+01
5.075047302246093750e+01
5.028320693969726562e+01
5.068323135375976562e+01
5.084018325805664062e+01
5.064176940917968750e+01
5.056150054931640625e+01
5.078974533081054688e+01
5.091596603393554688e+01
5.071210098266601562e+01
5.098578262329101562e+01
5.076794433593750000e+01
5.106076049804687500e+01
5.020132446289062500e+01
5.030276107788085938e+01
5.042122650146484375e+01
5.061734008789062500e+01
5.056470870971679688e+01
5.038200378417968750e+01
5.045552062988281250e+01
5.038181304931640625e+01
5.030673599243164062e+01
5.040850448608398438e+01
5.017988204956054688e+01
5.020885467529296875e+01
5.031282043457031250e+01
5.022135162353515625e+01
5.021839523315429688e+01
5.012556076049804688e+01
5.020772171020507812e+01
5.011354827880859375e+01
5.020709228515625000e+01
5.010759353637695312e+01
5.027740097045898438e+01
5.038599395751953125e+01
5.035409545898437500e+01
4.995771026611328125e+01
5.001760482788085938e+01
5.018862533569335938e+01
5.004720687866210938e+01
4.999847412109375000e+01
5.010259628295898438e+01
5.014959335327148438e+01
4.992831420898437500e+01
4.991201782226562500e+01
4.966106414794921875e+01
4.961166000366210938e+01
4.977623748779296875e+01
4.986450576782226562e+01
5.008330154418945312e+01
4.986398315429687500e+01
4.968941116333007812e+01
4.996943283081054688e+01
5.107450485229492188e+01
5.080737304687500000e+01
5.074200439453125000e+01
5.069048690795898438e+01
5.054318618774414062e+01
5.064096832275390625e+01
5.031784820556640625e+01
5.030892944335937500e+01
5.037423706054687500e+01
5.017226409912109375e+01
4.997003555297851562e+01
4.993059539794921875e+01
4.946251296997070312e+01
5.006536483764648438e+01
4.985057067871093750e+01
5.085666275024414062e+01
5.033254241943359375e+01
5.086442947387695312e+01
5.042507171630859375e+01
5.048431396484375000e+01
4.901863098144531250e+01
4.952574157714843750e+01
4.986006546020507812e+01
5.048445892333984375e+01
5.046930313110351562e+01
5.043354415893554688e+01
5.023250198364257812e+01
5.066918182373046875e+01
4.996883010864257812e+01
4.918046569824218750e+01
4.887705993652343750e+01
4.867974853515625000e+01
4.860328674316406250e+01
4.869706726074218750e+01
4.879769515991210938e+01
4.925057601928710938e+01
4.917601013183593750e+01
4.929566192626953125e+01
4.983322525024414062e+01
4.983313751220703125e+01
4.979759216308593750e+01
5.014945602416992188e+01
5.018553543090820312e+01
4.980120468139648438e+01
4.951086425781250000e+01
4.860026168823242188e+01
4.851049041748046875e+01
4.819104385375976562e+01
4.792562866210937500e+01
4.857472991943359375e+01
4.860800933837890625e+01
4.848106384277343750e+01
4.906926727294921875e+01
4.969092178344726562e+01
4.962052536010742188e+01
4.988644409179687500e+01
4.972572326660156250e+01
4.935105133056640625e+01
4.892674636840820312e+01
4.889456939697265625e+01
4.831303405761718750e+01
4.826971435546875000e+01
4.832136154174804688e+01
4.859472656250000000e+01
4.861048889160156250e+01
4.851677322387695312e+01
4.854452514648437500e+01
4.852777099609375000e+01
4.846854400634765625e+01
4.853531265258789062e+01
4.854138565063476562e+01
4.854845809936523438e+01
4.848230361938476562e+01
4.888628387451171875e+01
4.919391250610351562e+01
4.907221603393554688e+01
4.877820968627929688e+01
4.891947937011718750e+01
4.930490112304687500e+01
4.952434158325195312e+01
4.922818756103515625e+01
4.999699783325195312e+01
4.988415145874023438e+01
4.962012481689453125e+01
4.988489151000976562e+01
5.017483139038085938e+01
4.983444213867187500e+01
4.977577209472656250e+01
4.992507553100585938e+01
5.028766250610351562e+01
5.035090637207031250e+01
5.010519409179687500e+01
5.018635177612304688e+01
5.027463912963867188e+01
5.018998336791992188e+01
4.996414184570312500e+01
5.028856277465820312e+01
5.023363876342773438e+01
5.027645492553710938e+01
5.005022048950195312e+01
5.009701919555664062e+01
4.990064239501953125e+01
4.937852478027343750e+01
4.939378738403320312e+01
4.936885452270507812e+01
4.927059555053710938e+01
4.951073837280273438e+01
4.968050765991210938e+01
4.990543746948242188e+01
4.990034103393554688e+01
5.000108718872070312e+01
5.037756729125976562e+01
5.042329406738281250e+01
5.019627380371093750e+01
5.003195571899414062e+01
4.982412338256835938e+01
4.970800781250000000e+01
4.977799224853515625e+01
4.998439025878906250e+01
5.007098770141601562e+01
5.000352096557617188e+01
4.997028732299804688e+01
4.987641906738281250e+01
4.989435195922851562e+01
5.028362274169921875e+01
5.034074783325195312e+01
5.048029327392578125e+01
5.052104949951171875e+01
5.045514678955078125e+01
5.058130645751953125e+01
5.062422561645507812e+01
5.041510009765625000e+01
5.064526367187500000e+01
5.043306732177734375e+01
5.032887268066406250e+01
5.020739364624023438e+01
4.999152374267578125e+01
5.005623626708984375e+01
5.008805465698242188e+01
5.017773437500000000e+01
4.990592575073242188e+01
4.976419830322265625e+01
4.974515533447265625e+01
4.995358276367187500e+01
5.008694839477539062e+01
4.988553237915039062e+01
5.006123352050781250e+01
4.989042663574218750e+01
5.042578125000000000e+01
5.056293487548828125e+01
5.038139724731445312e+01
5.027064895629882812e+01
5.019060134887695312e+01
5.023301315307617188e+01
4.940560531616210938e+01
5.038932800292968750e+01
5.002713394165039062e+01
5.032595443725585938e+01
4.918628692626953125e+01
4.906626129150390625e+01
4.987931060791015625e+01
5.034336090087890625e+01
5.045838928222656250e+01
5.013138198852539062e+01
5.020629119873046875e+01
5.008975982666015625e+01
4.999470138549804688e+01
5.033216094970703125e+01
5.003382492065429688e+01
5.057508468627929688e+01
5.015542984008789062e+01
5.026031112670898438e+01
5.040842437744140625e+01
5.049658966064453125e+01
5.047359466552734375e+01
5.067747497558593750e+01
5.075536727905273438e+01
5.049465179443359375e+01
5.063507080078125000e+01
5.056691360473632812e+01
5.030083847045898438e+01
5.076644134521484375e+01
5.085280227661132812e+01
5.066131973266601562e+01
5.078889846801757812e+01
5.079201126098632812e+01
5.064772796630859375e+01
5.019123077392578125e+01
5.017829132080078125e+01
5.021575164794921875e+01
5.072102737426757812e+01
5.076530456542968750e+01
5.044791030883789062e+01
5.042137527465820312e+01
5.029421615600585938e+01
5.017226791381835938e+01
5.004516983032226562e+01
4.996337509155273438e+01
5.022956848144531250e+01
5.009038543701171875e+01
5.041653442382812500e+01
5.070269775390625000e+01
5.056742477416992188e+01
5.058356857299804688e+01
5.070006179809570312e+01
5.089462661743164062e+01
5.126533889770507812e+01
5.128458786010742188e+01
5.126354598999023438e+01
5.094417953491210938e+01
5.068299484252929688e+01
5.064832687377929688e+01
5.103752899169921875e+01
5.047111511230468750e+01
5.039699554443359375e+01
4.978381347656250000e+01
5.016037750244140625e+01
5.063761901855468750e+01
5.033256530761718750e+01
5.054223632812500000e+01
5.133407592773437500e+01
5.121322631835937500e+01
5.063756561279296875e+01
5.055080795288085938e+01
5.046652984619140625e+01
5.060576629638671875e+01
5.016185760498046875e+01
5.026259613037109375e+01
5.001806259155273438e+01
5.014669036865234375e+01
5.029882049560546875e+01
5.023678588867187500e+01
5.023292922973632812e+01
4.994962310791015625e+01
5.028136062622070312e+01
5.027709579467773438e+01
5.002427673339843750e+01
5.025811386108398438e+01
5.064912796020507812e+01
5.054304504394531250e+01
4.975092315673828125e+01
4.990370178222656250e+01
4.957946395874023438e+01
5.005841064453125000e+01
4.997063827514648438e+01
5.024554443359375000e+01
5.035730361938476562e+01
5.046707916259765625e+01
5.052111053466796875e+01
4.972159194946289062e+01
5.036882781982421875e+01
5.038807296752929688e+01
4.979111862182617188e+01
5.012518310546875000e+01
5.013486099243164062e+01
5.011722946166992188e+01
5.011469268798828125e+01
5.006562042236328125e+01
4.968844223022460938e+01
4.969478607177734375e+01
5.066102218627929688e+01
5.033846664428710938e+01
5.036581420898437500e+01
5.010581970214843750e+01
5.051541137695312500e+01
5.037400436401367188e+01
5.022618103027343750e+01
5.050215148925781250e+01
5.014876174926757812e+01
5.036224746704101562e+01
5.009852600097656250e+01
5.009952163696289062e+01
4.984697341918945312e+01
4.998882293701171875e+01
4.984935760498046875e+01
4.983951187133789062e+01
5.016514205932617188e+01
5.020003509521484375e+01
5.000178527832031250e+01
5.003639602661132812e+01
5.005545425415039062e+01
4.964614486694335938e+01
5.032752227783203125e+01
5.058287811279296875e+01
5.028016662597656250e+01
5.047963714599609375e+01
5.015522766113281250e+01
5.005123138427734375e+01
5.044641876220703125e+01
5.044874954223632812e+01
5.045404815673828125e+01
5.007617950439453125e+01
5.003913879394531250e+01
5.002309036254882812e+01
5.001174545288085938e+01
4.997698593139648438e+01
5.039399337768554688e+01
5.008750915527343750e+01
5.001428604125976562e+01
5.053738784790039062e+01
5.035683059692382812e+01
5.024763488769531250e+01
5.041845703125000000e+01
5.028256225585937500e+01
5.048986434936523438e+01
5.041348266601562500e+01
5.042755508422851562e+01
5.076982498168945312e+01
5.047824096679687500e+01
5.044292831420898438e+01
5.048503494262695312e+01
5.028503036499023438e+01
5.017733001708984375e+01
5.016092681884765625e+01
5.028320312500000000e+01
5.007497406005859375e+01
5.030633544921875000e+01
5.036379241943359375e+01
5.052747344970703125e+01
5.007588577270507812e+01
4.987141036987304688e+01
4.988042449951171875e+01
4.966203308105468750e+01
4.969662475585937500e+01
4.935711669921875000e+01
4.980784988403320312e+01
4.963855361938476562e+01
4.954263305664062500e+01
4.973223114013671875e+01
4.990633773803710938e+01
5.004993438720703125e+01
5.062868881225585938e+01
5.035766220092773438e+01
5.046538925170898438e+01
5.082661819458007812e+01
5.101742935180664062e+01
5.079413604736328125e+01
5.065789794921875000e+01
5.011231994628906250e+01
5.021687316894531250e+01
5.024494934082031250e+01
5.017774200439453125e+01
5.006029510498046875e+01
4.999929809570312500e+01
5.005303955078125000e+01
4.993197631835937500e+01
4.982695007324218750e+01
4.968730163574218750e+01
4.967464447021484375e+01
4.962133789062500000e+01
4.966500473022460938e+01
4.945624542236328125e+01
4.932695388793945312e+01
4.861420440673828125e+01
4.905860900878906250e+01
4.904175949096679688e+01
4.913209915161132812e+01
4.934745025634765625e+01
4.951494598388671875e+01
4.972843170166015625e+01
4.992432403564453125e+01
5.034575271606445312e+01
5.063985443115234375e+01
5.049299240112304688e+01
5.037752151489257812e+01
5.058739852905273438e+01
5.067367935180664062e+01
5.086005401611328125e+01
5.060698699951171875e+01
5.053852081298828125e+01
5.028779220581054688e+01
5.012149047851562500e+01
5.069701385498046875e+01
5.068781280517578125e+01
5.069258117675781250e+01
5.052344131469726562e+01
5.057658767700195312e+01
5.081616973876953125e+01
5.062774276733398438e+01
5.085942459106445312e+01
5.060691833496093750e+01
5.082770919799804688e+01
5.081980133056640625e+01
5.084909820556640625e+01
5.076074981689453125e+01
5.070846557617187500e+01
5.086632919311523438e+01
5.071043777465820312e+01
5.079982376098632812e+01
5.076036071777343750e+01
5.047674560546875000e+01
5.065536117553710938e+01
5.037322616577148438e+01
5.087346267700195312e+01
5.066097259521484375e+01
5.075827026367187500e+01
5.082213211059570312e+01
5.023791122436523438e+01
5.038909912109375000e+01
5.039974975585937500e+01
5.024551773071289062e+01
5.033558273315429688e+01
5.033139801025390625e+01
5.022131729125976562e+01
5.040262603759765625e+01
5.013659286499023438e+01
5.024573898315429688e+01
5.016453552246093750e+01
5.014033889770507812e+01
5.038734054565429688e+01
5.028829193115234375e+01
5.020956802368164062e+01
5.024639129638671875e+01
5.021440887451171875e+01
5.034823989868164062e+01
5.031155395507812500e+01
5.029069519042968750e+01
5.031909561157226562e+01
5.032596588134765625e+01
5.041017913818359375e+01
5.035723114013671875e+01
5.024486160278320312e+01
5.056372833251953125e+01
5.044607543945312500e+01
5.042802429199218750e+01
5.063678359985351562e+01
5.036569595336914062e+01
5.018331527709960938e+01
5.000519943237304688e+01
4.976502609252929688e+01
5.005112457275390625e+01
5.052319335937500000e+01
5.055718612670898438e+01
5.023002624511718750e+01
5.027013015747070312e+01
5.023014450073242188e+01
5.055806350708007812e+01
5.010013580322265625e+01
4.996722030639648438e+01
4.996607589721679688e+01
5.029494476318359375e+01
5.036137008666992188e+01
5.038983154296875000e+01
5.092525863647460938e+01
5.087285995483398438e+01
5.063686752319335938e+01
5.058398056030273438e+01
5.103449249267578125e+01
5.101948165893554688e+01
5.071292495727539062e+01
5.077409362792968750e+01
5.072871780395507812e+01
5.063678741455078125e+01
5.065371322631835938e+01
5.054647064208984375e+01
4.992425918579101562e+01
5.054660797119140625e+01
4.973498916625976562e+01
4.960005950927734375e+01
4.926070404052734375e+01
4.978799819946289062e+01
5.014211273193359375e+01
5.004310607910156250e+01
5.008686447143554688e+01
5.019196319580078125e+01
5.034674835205078125e+01
4.994723510742187500e+01
4.999154281616210938e+01
4.993614196777343750e+01
5.019091415405273438e+01
5.022766113281250000e+01
5.044466400146484375e+01
5.034101104736328125e+01
5.023496627807617188e+01
5.021827316284179688e+01
5.076978302001953125e+01
5.070146942138671875e+01
5.066701507568359375e+01
5.097616577148437500e+01
5.070623397827148438e+01
5.090898895263671875e+01
5.093157577514648438e+01
5.094564819335937500e+01
5.084555435180664062e+01
5.058869171142578125e+01
5.032209014892578125e+01
5.033451843261718750e+01
4.990700149536132812e+01
5.005683898925781250e+01
5.021111679077148438e+01
5.028492355346679688e+01
5.003578186035156250e+01
5.040734863281250000e+01
5.026068878173828125e+01
5.003765487670898438e+01
4.963438415527343750e+01
4.966081237792968750e+01
4.932351684570312500e+01
4.920847320556640625e+01
4.911447906494140625e+01
4.883874511718750000e+01
4.882331848144531250e+01
4.949088287353515625e+01
4.921870040893554688e+01
4.956661987304687500e+01
4.920700836181640625e+01
4.912570571899414062e+01
4.933770751953125000e+01
4.946309280395507812e+01
4.956120300292968750e+01
4.962862777709960938e+01
4.967323684692382812e+01
4.946231460571289062e+01
4.961977005004882812e+01
4.961942291259765625e+01
4.955448150634765625e+01
4.971359634399414062e+01
4.981662368774414062e+01
4.957503509521484375e+01
4.970130157470703125e+01
4.942639923095703125e+01
4.963303756713867188e+01
4.913925170898437500e+01
4.904741287231445312e+01
4.901998519897460938e+01
4.881951522827148438e+01
4.904210662841796875e+01
4.934292602539062500e+01
4.931694793701171875e+01
4.916699218750000000e+01
4.919081497192382812e+01
4.933521270751953125e+01
4.952507400512695312e+01
4.938451385498046875e+01
4.999274444580078125e+01
4.937882614135742188e+01
4.923455429077148438e+01
4.912340927124023438e+01
4.877190780639648438e+01
4.854600906372070312e+01
4.901210403442382812e+01
4.885943603515625000e+01
4.909935760498046875e+01
4.909652328491210938e+01
4.941057968139648438e+01
4.913116836547851562e+01
4.937979507446289062e+01
4.978431320190429688e+01
4.984310913085937500e+01
4.987004852294921875e+01
4.979887390136718750e+01
4.947681427001953125e+01
4.982908630371093750e+01
5.006595611572265625e+01
5.006876373291015625e+01
4.973065567016601562e+01
4.998009872436523438e+01
5.000148391723632812e+01
4.977489852905273438e+01
5.021299743652343750e+01
5.012807083129882812e+01
5.039727020263671875e+01
5.022508621215820312e+01
5.022593688964843750e+01
5.051645660400390625e+01
5.050898742675781250e+01
5.021251678466796875e+01
5.035813903808593750e+01
5.023647308349609375e+01
5.002136993408203125e+01
5.031147766113281250e+01
5.088727951049804688e+01
4.979526901245117188e+01
5.018976211547851562e+01
4.968079757690429688e+01
5.001302719116210938e+01
4.930718231201171875e+01
4.997147369384765625e+01
5.029771804809570312e+01
4.974864196777343750e+01
4.987079238891601562e+01
4.997915649414062500e+01
4.954257583618164062e+01
4.948051071166992188e+01
5.003225708007812500e+01
4.979321289062500000e+01
4.978863906860351562e+01
4.937641143798828125e+01
4.942337036132812500e+01
4.925031280517578125e+01
4.993646621704101562e+01
4.951088714599609375e+01
4.964057540893554688e+01
4.925460433959960938e+01
4.970356369018554688e+01
5.021791076660156250e+01
5.070550537109375000e+01
5.058979034423828125e+01
5.092519378662109375e+01
5.052857589721679688e+01
5.044588851928710938e+01
5.037846374511718750e+01
5.037715911865234375e+01
5.065420150756835938e+01
5.046899032592773438e+01
5.083513259887695312e+01
5.109543609619140625e+01
5.037397003173828125e+01
5.084017944335937500e+01
5.052472305297851562e+01
5.077392959594726562e+01
5.096232223510742188e+01
5.097097396850585938e+01
5.063810348510742188e+01
5.027046585083007812e+01
4.950839996337890625e+01
4.951200485229492188e+01
4.962166213989257812e+01
4.965750503540039062e+01
4.986596679687500000e+01
4.981771087646484375e+01
4.975644683837890625e+01
4.988770294189453125e+01
4.992125701904296875e+01
4.991452789306640625e+01
4.998855590820312500e+01
5.004391098022460938e+01
4.996650695800781250e+01
4.993830871582031250e+01
4.980643463134765625e+01
4.979306411743164062e+01
4.999748229980468750e+01
5.002498626708984375e+01
4.998608779907226562e+01
4.996124649047851562e+01
5.080742645263671875e+01
5.073182678222656250e+01
5.111455154418945312e+01
5.077924346923828125e+01
5.082175827026367188e+01
5.061373138427734375e+01
5.046113586425781250e+01
5.053250503540039062e+01
5.061716079711914062e+01
5.069375991821289062e+01
5.062976837158203125e+01
5.066780471801757812e+01
5.066667938232421875e+01
5.058562469482421875e+01
5.035124206542968750e+01
5.044527435302734375e+01
5.046670150756835938e+01
5.055412673950195312e+01
5.056098937988281250e+01
5.055293273925781250e+01
5.060265731811523438e+01
5.049410247802734375e+01
5.060423278808593750e+01
5.054738616943359375e+01
5.040938568115234375e+01
5.039895248413085938e+01
5.043039321899414062e+01
5.051428222656250000e+01
5.054149246215820312e+01
4.998440551757812500e+01
4.958976745605468750e+01
5.022920608520507812e+01
5.051678085327148438e+01
5.081908416748046875e+01
5.106015777587890625e+01
5.131264877319335938e+01
5.149947357177734375e+01
5.132105255126953125e+01
5.123944854736328125e+01
5.106497573852539062e+01
4.789974212646484375e+01
4.800685119628906250e+01
4.784764480590820312e+01
4.790145492553710938e+01
4.811614990234375000e+01
4.793194580078125000e+01
4.807886505126953125e+01
4.807971191406250000e+01
4.798574829101562500e+01
4.801359939575195312e+01
4.815584182739257812e+01
4.844186401367187500e+01
4.791016769409179688e+01
4.831010437011718750e+01
4.865725708007812500e+01
4.867635345458984375e+01
4.819640731811523438e+01
4.819652938842773438e+01
4.772834777832031250e+01
4.785765457153320312e+01
5.009113311767578125e+01
5.005946350097656250e+01
4.953316497802734375e+01
4.958233261108398438e+01
4.965454864501953125e+01
4.975508880615234375e+01
4.989948272705078125e+01
4.955126953125000000e+01
4.958492660522460938e+01
4.935007476806640625e+01
4.982797241210937500e+01
5.018500137329101562e+01
4.979922485351562500e+01
5.034414291381835938e+01
4.984054183959960938e+01
4.962269210815429688e+01
5.001905441284179688e+01
4.975383758544921875e+01
5.016981124877929688e+01
5.019313430786132812e+01
5.003903961181640625e+01
5.038606262207031250e+01
5.000073623657226562e+01
4.995918273925781250e+01
5.010156631469726562e+01
5.023976135253906250e+01
4.995196151733398438e+01
5.003125762939453125e+01
4.958284378051757812e+01
4.930823898315429688e+01
4.977869796752929688e+01
4.976797485351562500e+01
4.954673767089843750e+01
4.956126022338867188e+01
4.941053771972656250e+01
4.931062316894531250e+01
4.927863311767578125e+01
4.923073577880859375e+01
4.949171066284179688e+01
5.024162292480468750e+01
5.027099990844726562e+01
4.989929199218750000e+01
5.032193374633789062e+01
5.039061737060546875e+01
5.009890747070312500e+01
5.005903244018554688e+01
5.027496719360351562e+01
5.014732360839843750e+01
5.019380569458007812e+01
5.004341506958007812e+01
4.963249588012695312e+01
4.951292037963867188e+01
4.963382339477539062e+01
4.941175460815429688e+01
4.938293075561523438e+01
4.872094345092773438e+01
4.944512557983398438e+01
4.939317321777343750e+01
5.009922409057617188e+01
5.000612640380859375e+01
4.996987915039062500e+01
5.003748703002929688e+01
5.006185531616210938e+01
4.994112396240234375e+01
5.033314514160156250e+01
5.020578002929687500e+01
5.044359970092773438e+01
5.037744140625000000e+01
5.041584396362304688e+01
5.059123611450195312e+01
5.061812591552734375e+01
5.077708816528320312e+01
5.086949539184570312e+01
5.070514297485351562e+01
5.068840026855468750e+01
5.074723815917968750e+01
5.032288360595703125e+01
5.052296829223632812e+01
4.985667037963867188e+01
5.004313659667968750e+01
4.999809265136718750e+01
5.005863952636718750e+01
5.013642501831054688e+01
5.008760452270507812e+01
4.976725769042968750e+01
5.009452819824218750e+01
5.002856063842773438e+01
4.985374832153320312e+01
5.008479690551757812e+01
5.004832458496093750e+01
5.006550216674804688e+01
4.997930526733398438e+01
5.025655364990234375e+01
5.027699661254882812e+01
5.010548400878906250e+01
5.038100051879882812e+01
5.060324478149414062e+01
5.073326110839843750e+01
5.038107681274414062e+01
4.961883926391601562e+01
4.969996261596679688e+01
4.962770462036132812e+01
4.971537399291992188e+01
4.996794509887695312e+01
4.990637969970703125e+01
4.984228897094726562e+01
4.977063751220703125e+01
4.999530029296875000e+01
4.975817871093750000e+01
4.985914993286132812e+01
4.987779998779296875e+01
4.975292205810546875e+01
4.971001815795898438e+01
4.968101882934570312e+01
4.983951187133789062e+01
4.980051422119140625e+01
4.966637039184570312e+01
4.964604949951171875e+01
4.959186935424804688e+01
4.957839202880859375e+01
4.967292022705078125e+01
4.958016204833984375e+01
4.977968597412109375e+01
4.963923645019531250e+01
4.982328414916992188e+01
4.985868835449218750e+01
4.979768753051757812e+01
4.972614669799804688e+01
4.975995254516601562e+01
4.993679809570312500e+01
4.962638092041015625e+01
4.967660903930664062e+01
4.970498275756835938e+01
4.980962371826171875e+01
4.978636169433593750e+01
4.950469589233398438e+01
4.955086898803710938e+01
4.978447341918945312e+01
4.941350936889648438e+01
4.972606277465820312e+01
4.948531723022460938e+01
4.949340057373046875e+01
4.936295700073242188e+01
4.936373901367187500e+01
4.909790039062500000e+01
4.921338653564453125e+01
4.905695724487304688e+01
4.910092926025390625e+01
4.931417465209960938e+01
4.910945510864257812e+01
4.939029312133789062e+01
4.953215789794921875e+01
4.968140792846679688e+01
4.992036819458007812e+01
5.009525299072265625e+01
5.033186721801757812e+01
5.029390335083007812e+01
5.052801895141601562e+01
5.085032653808593750e+01
5.093074035644531250e+01
5.006730270385742188e+01
5.002955245971679688e+01
4.985306549072265625e+01
4.992171478271484375e+01
5.036647796630859375e+01
5.052677536010742188e+01
5.048081588745117188e+01
5.072504806518554688e+01
5.084050369262695312e+01
5.074127578735351562e+01
5.021615219116210938e+01
5.008872604370117188e+01
5.041648101806640625e+01
5.046360015869140625e+01
5.027114486694335938e+01
5.034128570556640625e+01
5.059057235717773438e+01
5.000598144531250000e+01
4.979783248901367188e+01
5.025075149536132812e+01
5.026280212402343750e+01
4.992501068115234375e+01
5.015465927124023438e+01
5.002037048339843750e+01
5.052156066894531250e+01
5.014182662963867188e+01
5.035027694702148438e+01
5.031795501708984375e+01
4.991793823242187500e+01
5.041203308105468750e+01
5.064001083374023438e+01
5.055734252929687500e+01
5.059957504272460938e+01
5.076632690429687500e+01
5.031563186645507812e+01
5.083400726318359375e+01
5.021483612060546875e+01
5.053342819213867188e+01
5.060425186157226562e+01
5.070752334594726562e+01
5.079851531982421875e+01
5.042324447631835938e+01
4.989809036254882812e+01
5.008599853515625000e+01
4.983714675903320312e+01
5.006124496459960938e+01
5.016453933715820312e+01
4.997733306884765625e+01
5.038342666625976562e+01
5.035730743408203125e+01
5.018406295776367188e+01
5.027725982666015625e+01
5.009666061401367188e+01
5.027238082885742188e+01
5.023975753784179688e+01
5.007782363891601562e+01
4.992545700073242188e+01
4.987504959106445312e+01
5.018664550781250000e+01
5.036481094360351562e+01
5.039759445190429688e+01
5.048913192749023438e+01
5.055419921875000000e+01
5.056779861450195312e+01
5.036154556274414062e+01
5.064264297485351562e+01
5.054880142211914062e+01
5.053309249877929688e+01
5.048064041137695312e+01
5.056249237060546875e+01
5.063093566894531250e+01
5.054324722290039062e+01
5.052519607543945312e+01
5.049185180664062500e+01
5.030347061157226562e+01
4.970895767211914062e+01
4.978388214111328125e+01
4.972453308105468750e+01
5.013991928100585938e+01
5.020754241943359375e+01
5.064813613891601562e+01
4.995847320556640625e+01
4.981091308593750000e+01
4.998725128173828125e+01
4.952193069458007812e+01
5.010034561157226562e+01
4.958774185180664062e+01
4.964944839477539062e+01
4.982533645629882812e+01
4.999917602539062500e+01
5.049684906005859375e+01
5.026405715942382812e+01
4.996356582641601562e+01
4.977358245849609375e+01
4.987691116333007812e+01
4.916808700561523438e+01
4.921265029907226562e+01
4.929714202880859375e+01
4.954774093627929688e+01
4.986935806274414062e+01
5.000305557250976562e+01
5.013607025146484375e+01
5.003115463256835938e+01
4.964078903198242188e+01
4.990243148803710938e+01
4.970001602172851562e+01
4.977297592163085938e+01
5.000801086425781250e+01
5.028609085083007812e+01
5.071729278564453125e+01
5.048373413085937500e+01
5.007360458374023438e+01
5.035066604614257812e+01
5.051797866821289062e+01
5.024789810180664062e+01
5.037905502319335938e+01
5.064612960815429688e+01
5.020880889892578125e+01
5.025507354736328125e+01
5.014906692504882812e+01
5.000814437866210938e+01
4.957666397094726562e+01
4.975100708007812500e+01
4.982720184326171875e+01
4.983489990234375000e+01
4.978718948364257812e+01
4.943242645263671875e+01
4.981114959716796875e+01
4.989559555053710938e+01
4.988039016723632812e+01
5.004224777221679688e+01
4.995241928100585938e+01
4.969234085083007812e+01
4.978932952880859375e+01
4.963275909423828125e+01
4.993463897705078125e+01
4.993957519531250000e+01
5.008079147338867188e+01
4.985438919067382812e+01
4.963420867919921875e+01
4.975007629394531250e+01
4.987578964233398438e+01
4.996761322021484375e+01
4.961182403564453125e+01
4.962500762939453125e+01
4.976554489135742188e+01
4.948733139038085938e+01
4.990725708007812500e+01
4.954328536987304688e+01
4.957307052612304688e+01
4.996825027465820312e+01
4.966456985473632812e+01
4.976120376586914062e+01
4.964397430419921875e+01
5.002743148803710938e+01
4.989841079711914062e+01
4.988164520263671875e+01
4.999092102050781250e+01
4.998923873901367188e+01
4.997677612304687500e+01
4.953427505493164062e+01
4.982551956176757812e+01
5.029880905151367188e+01
5.004849243164062500e+01
4.994533157348632812e+01
5.023217391967773438e+01
5.004890441894531250e+01
5.009766769409179688e+01
4.995987319946289062e+01
4.992193603515625000e+01
4.998260879516601562e+01
5.007327651977539062e+01
4.985880279541015625e+01
4.963493728637695312e+01
4.980516433715820312e+01
4.980877685546875000e+01
4.987237167358398438e+01
4.995108795166015625e+01
5.004958724975585938e+01
4.983579254150390625e+01
4.983859634399414062e+01
4.985111618041992188e+01
4.967210006713867188e+01
4.944068908691406250e+01
4.977116012573242188e+01
5.013448333740234375e+01
4.982070159912109375e+01
4.975113296508789062e+01
4.945914077758789062e+01
4.949105453491210938e+01
4.960668182373046875e+01
4.940983581542968750e+01
4.926414489746093750e+01
4.965577316284179688e+01
4.976303863525390625e+01
5.001067733764648438e+01
4.956569671630859375e+01
4.957167434692382812e+01
4.970184326171875000e+01
4.927605438232421875e+01
4.959257125854492188e+01
4.996828460693359375e+01
4.956146621704101562e+01
4.954316711425781250e+01
4.980490493774414062e+01
5.007155990600585938e+01
4.947985458374023438e+01
4.899920654296875000e+01
4.867261123657226562e+01
4.874641418457031250e+01
4.901648712158203125e+01
4.918511581420898438e+01
4.911213684082031250e+01
4.918846511840820312e+01
4.914107513427734375e+01
4.909108352661132812e+01
4.941473007202148438e+01
4.981567382812500000e+01
4.992969512939453125e+01
4.985432434082031250e+01
4.966965484619140625e+01
5.006098937988281250e+01
5.020795059204101562e+01
5.002378082275390625e+01
5.032217025756835938e+01
5.035993194580078125e+01
5.033928680419921875e+01
5.037539291381835938e+01
5.036294174194335938e+01
5.030480957031250000e+01
5.034283447265625000e+01
5.048555374145507812e+01
5.039107894897460938e+01
5.028848648071289062e+01
5.029869079589843750e+01
5.039433288574218750e+01
5.036877822875976562e+01
5.054174041748046875e+01
5.030929183959960938e+01
5.057683563232421875e+01
5.020923614501953125e+01
5.053977203369140625e+01
5.021428680419921875e+01
5.031141281127929688e+01
5.048964691162109375e+01
5.021027374267578125e+01
5.003948211669921875e+01
5.032724380493164062e+01
5.028963851928710938e+01
5.034261322021484375e+01
5.028272628784179688e+01
5.033760070800781250e+01
5.004842376708984375e+01
5.033703613281250000e+01
5.039769363403320312e+01
5.025847625732421875e+01
5.026152038574218750e+01
5.009951782226562500e+01
5.017127609252929688e+01
5.017034149169921875e+01
5.027435302734375000e+01
5.000526428222656250e+01
5.055272674560546875e+01
5.034209823608398438e+01
5.025778198242187500e+01
5.017942047119140625e+01
5.015067672729492188e+01
5.035392379760742188e+01
5.031096267700195312e+01
5.041260528564453125e+01
5.039165496826171875e+01
4.992441940307617188e+01
5.014836883544921875e+01
4.991022872924804688e+01
4.956766128540039062e+01
4.969868850708007812e+01
4.945075607299804688e+01
4.930544281005859375e+01
4.943149566650390625e+01
4.980016326904296875e+01
4.994609069824218750e+01
5.027508544921875000e+01
5.049648666381835938e+01
5.026364898681640625e+01
5.016073608398437500e+01
4.980391311645507812e+01
4.987032318115234375e+01
4.969732284545898438e+01
4.996036529541015625e+01
5.010414505004882812e+01
5.050832366943359375e+01
5.059893798828125000e+01
5.079737854003906250e+01
5.034445190429687500e+01
5.051704025268554688e+01
4.987207031250000000e+01
5.008300018310546875e+01
5.008265686035156250e+01
5.017996978759765625e+01
5.031208801269531250e+01
5.006364822387695312e+01
5.006978988647460938e+01
5.013985443115234375e+01
5.017751693725585938e+01
5.001855468750000000e+01
5.008290481567382812e+01
5.000051879882812500e+01
4.996237945556640625e+01
4.956384277343750000e+01
4.990980148315429688e+01
5.004717636108398438e+01
4.992525863647460938e+01
4.962775039672851562e+01
4.978503799438476562e+01
4.982197952270507812e+01
5.025807952880859375e+01
5.004720687866210938e+01
5.022074508666992188e+01
5.018610000610351562e+01
5.035896301269531250e+01
5.032889938354492188e+01
5.019795608520507812e+01
5.030125808715820312e+01
5.015734863281250000e+01
5.039199829101562500e+01
5.020296478271484375e+01
4.977497100830078125e+01
4.967674636840820312e+01
4.952882385253906250e+01
4.976453018188476562e+01
4.927937316894531250e+01
4.981103897094726562e+01
4.952240753173828125e+01
4.945209503173828125e+01
4.930115509033203125e+01
4.889754486083984375e+01
4.907167816162109375e+01
4.960244369506835938e+01
4.884959411621093750e+01
4.886157226562500000e+01
4.946392059326171875e+01
4.941571426391601562e+01
4.944787979125976562e+01
4.942288208007812500e+01
4.965100097656250000e+01
4.982474517822265625e+01
4.980693435668945312e+01
5.027355957031250000e+01
4.976262283325195312e+01
4.977185440063476562e+01
4.933916091918945312e+01
4.850568008422851562e+01
4.846016693115234375e+01
4.876074981689453125e+01
4.881470870971679688e+01
4.911359405517578125e+01
4.873196411132812500e+01
4.881648635864257812e+01
4.888373565673828125e+01
4.877152633666992188e+01
4.877664184570312500e+01
4.869164657592773438e+01
4.868820571899414062e+01
4.844101333618164062e+01
4.920212554931640625e+01
4.924264526367187500e+01
4.909792327880859375e+01
4.928620147705078125e+01
4.952192306518554688e+01
4.934828567504882812e+01
4.947060012817382812e+01
4.970887374877929688e+01
4.961213684082031250e+01
4.992196273803710938e+01
4.998466491699218750e+01
5.001023101806640625e+01
5.006565093994140625e+01
5.030517959594726562e+01
5.050495147705078125e+01
5.051860046386718750e+01
5.033805084228515625e+01
5.026316452026367188e+01
5.010520553588867188e+01
5.020080184936523438e+01
5.011750030517578125e+01
5.117118835449218750e+01
5.092353439331054688e+01
5.073429870605468750e+01
5.025378417968750000e+01
5.056124114990234375e+01
5.068807601928710938e+01
5.073692703247070312e+01
5.066512680053710938e+01
5.047947311401367188e+01
5.048255157470703125e+01
5.039051818847656250e+01
5.036486053466796875e+01
5.025287628173828125e+01
5.015657806396484375e+01
4.990072250366210938e+01
5.023908233642578125e+01
4.981373214721679688e+01
5.017882156372070312e+01
4.988065719604492188e+01
4.984674835205078125e+01
4.991427612304687500e+01
5.000225067138671875e+01
5.005977630615234375e+01
4.996991348266601562e+01
5.021442031860351562e+01
5.014254760742187500e+01
5.013043975830078125e+01
4.998914337158203125e+01
5.019796752929687500e+01
4.985673904418945312e+01
4.996035766601562500e+01
5.005102539062500000e+01
5.002962875366210938e+01
5.000595855712890625e+01
4.992007064819335938e+01
4.997755050659179688e+01
5.003549194335937500e+01
5.029975128173828125e+01
5.043324279785156250e+01
5.040464401245117188e+01
5.009638595581054688e+01
5.009244918823242188e+01
5.005051422119140625e+01
5.015995025634765625e+01
5.025384902954101562e+01
5.038226699829101562e+01
5.023372650146484375e+01
5.029994583129882812e+01
5.047353363037109375e+01
5.036837768554687500e+01
5.033998107910156250e+01
5.048121643066406250e+01
5.054534149169921875e+01
5.061791229248046875e+01
5.043170928955078125e+01
5.038193511962890625e+01
5.030310821533203125e+01
4.964782333374023438e+01
4.910094833374023438e+01
4.965791320800781250e+01
5.000844955444335938e+01
4.976868820190429688e+01
4.939828872680664062e+01
4.979558563232421875e+01
5.019421386718750000e+01
4.953176498413085938e+01
5.000651550292968750e+01
4.937002944946289062e+01
4.960452651977539062e+01
4.965134811401367188e+01
4.947780990600585938e+01
4.942657089233398438e+01
4.979194259643554688e+01
4.951933670043945312e+01
4.911736297607421875e+01
4.877787017822265625e+01
4.908933258056640625e+01
4.943033981323242188e+01
4.919174957275390625e+01
4.925980758666992188e+01
4.925728607177734375e+01
4.941688919067382812e+01
4.922278976440429688e+01
4.979515457153320312e+01
4.988214874267578125e+01
4.982409667968750000e+01
4.975645065307617188e+01
4.977890777587890625e+01
4.995969009399414062e+01
4.990694427490234375e+01
4.971573257446289062e+01
4.989298248291015625e+01
4.990195465087890625e+01
4.994652557373046875e+01
4.988622665405273438e+01
4.984274291992187500e+01
4.988244628906250000e+01
5.015036010742187500e+01
5.003141403198242188e+01
4.978903961181640625e+01
4.853831100463867188e+01
4.821875000000000000e+01
4.830867004394531250e+01
4.893982315063476562e+01
4.881879425048828125e+01
4.918413925170898438e+01
4.854816818237304688e+01
4.865033340454101562e+01
4.845361709594726562e+01
4.858131790161132812e+01
4.880037307739257812e+01
4.885478210449218750e+01
4.890013504028320312e+01
4.923585128784179688e+01
4.900991058349609375e+01
4.959848403930664062e+01
4.959314727783203125e+01
4.962528610229492188e+01
4.970162963867187500e+01
4.969203567504882812e+01
4.935809326171875000e+01
4.930165481567382812e+01
4.923571395874023438e+01
4.891293334960937500e+01
4.908674240112304688e+01
4.890691757202148438e+01
4.887700653076171875e+01
4.913653564453125000e+01
4.955472946166992188e+01
4.933242034912109375e+01
4.907161712646484375e+01
4.918674850463867188e+01
4.914630508422851562e+01
4.911897659301757812e+01
4.940737915039062500e+01
4.948077011108398438e+01
4.953185272216796875e+01
4.944447326660156250e+01
4.923283004760742188e+01
4.924127960205078125e+01
4.982962799072265625e+01
5.023992156982421875e+01
4.995175933837890625e+01
4.994478225708007812e+01
5.033957290649414062e+01
5.020917510986328125e+01
5.016856384277343750e+01
5.010438919067382812e+01
5.031236648559570312e+01
5.035148620605468750e+01
5.012001419067382812e+01
5.020228576660156250e+01
5.031190872192382812e+01
5.028950119018554688e+01
5.018466186523437500e+01
4.984996032714843750e+01
4.972508239746093750e+01
5.000400161743164062e+01
5.007788085937500000e+01
5.006106567382812500e+01
4.982947921752929688e+01
4.959243774414062500e+01
4.941172027587890625e+01
4.986377334594726562e+01
4.971414947509765625e+01
4.910764312744140625e+01
4.973433303833007812e+01
4.934450531005859375e+01
5.040752410888671875e+01
4.994284057617187500e+01
4.953765487670898438e+01
4.986872863769531250e+01
4.960067749023437500e+01
4.950746154785156250e+01
4.924016571044921875e+01
4.947544860839843750e+01
4.936743927001953125e+01
4.900511550903320312e+01
4.896125411987304688e+01
4.922155761718750000e+01
4.977031326293945312e+01
4.961171722412109375e+01
4.951879501342773438e+01
4.968842315673828125e+01
4.966540145874023438e+01
4.951478195190429688e+01
4.976387405395507812e+01
4.913415908813476562e+01
4.980980682373046875e+01
4.914079284667968750e+01
4.868769836425781250e+01
4.896484756469726562e+01
4.856562042236328125e+01
4.816335296630859375e+01
4.759403228759765625e+01
4.795516586303710938e+01
4.795347976684570312e+01
4.795608139038085938e+01
4.813547134399414062e+01
4.783349227905273438e+01
4.748528671264648438e+01
4.844159698486328125e+01
4.909244918823242188e+01
4.979518508911132812e+01
4.954561996459960938e+01
4.979258728027343750e+01
4.936455154418945312e+01
4.970748901367187500e+01
4.961844253540039062e+01
4.939088058471679688e+01
4.919812774658203125e+01
4.866214752197265625e+01
4.878964614868164062e+01
4.890792083740234375e+01
4.887823867797851562e+01
4.903034591674804688e+01
4.899127578735351562e+01
4.898046112060546875e+01
4.940221786499023438e+01
4.957246398925781250e+01
4.906161880493164062e+01
4.927259826660156250e+01
4.908484268188476562e+01
4.891435623168945312e+01
4.874539947509765625e+01
4.883888244628906250e+01
4.881910705566406250e+01
4.863235473632812500e+01
4.895181274414062500e+01
4.899234390258789062e+01
4.875701522827148438e+01
4.862259674072265625e+01
4.892162322998046875e+01
4.895204162597656250e+01
4.905690765380859375e+01
4.923939514160156250e+01
4.989527893066406250e+01
4.866712951660156250e+01
4.802746200561523438e+01
4.915604400634765625e+01
4.878602600097656250e+01
4.877350997924804688e+01
4.887800598144531250e+01
4.847130203247070312e+01
4.817399215698242188e+01
4.793372344970703125e+01
4.790900802612304688e+01
4.846492767333984375e+01
4.844539642333984375e+01
4.851197052001953125e+01
4.808794784545898438e+01
4.770846939086914062e+01
4.825645446777343750e+01
4.698371124267578125e+01
4.746684646606445312e+01
4.859753799438476562e+01
4.918183517456054688e+01
4.840211105346679688e+01
4.887343597412109375e+01
4.918722152709960938e+01
4.868320083618164062e+01
4.952609252929687500e+01
4.955377960205078125e+01
4.974168777465820312e+01
4.956984329223632812e+01
4.951597976684570312e+01
4.937510681152343750e+01
4.968391799926757812e+01
4.929499816894531250e+01
4.904389190673828125e+01
4.888589859008789062e+01
4.930768585205078125e+01
4.920984649658203125e+01
4.876121520996093750e+01
4.926056289672851562e+01
4.995487976074218750e+01
4.933941268920898438e+01
4.990960693359375000e+01
4.943601989746093750e+01
4.915784835815429688e+01
4.898128890991210938e+01
4.923890304565429688e+01
4.949015045166015625e+01
4.917617034912109375e+01
4.916992950439453125e+01
4.902170181274414062e+01
4.875358963012695312e+01
4.837905502319335938e+01
4.798843002319335938e+01
4.890498352050781250e+01
4.891640090942382812e+01
4.918986892700195312e+01
4.926536178588867188e+01
4.906124877929687500e+01
4.936790466308593750e+01
4.890948104858398438e+01
4.896372222900390625e+01
4.893241119384765625e+01
4.886715316772460938e+01
4.905463027954101562e+01
4.894475173950195312e+01
4.894722747802734375e+01
4.895821380615234375e+01
4.885157012939453125e+01
4.889952468872070312e+01
4.890098571777343750e+01
4.887960815429687500e+01
4.925081253051757812e+01
4.885177993774414062e+01
4.930460739135742188e+01
4.882590866088867188e+01
4.891956710815429688e+01
4.902108001708984375e+01
4.896439361572265625e+01
4.897624969482421875e+01
4.895415496826171875e+01
4.891502380371093750e+01
4.904729080200195312e+01
4.895339202880859375e+01
4.909120178222656250e+01
4.900008010864257812e+01
4.868857574462890625e+01
4.901366424560546875e+01
4.924206161499023438e+01
4.963647842407226562e+01
4.935467147827148438e+01
4.946048736572265625e+01
4.954499816894531250e+01
4.919292449951171875e+01
4.924872970581054688e+01
4.936700820922851562e+01
4.920612716674804688e+01
4.867427825927734375e+01
4.848770141601562500e+01
4.858291625976562500e+01
4.800417327880859375e+01
4.818276977539062500e+01
4.895412063598632812e+01
4.884093475341796875e+01
4.929150772094726562e+01
4.930638885498046875e+01
4.986849212646484375e+01
5.041522598266601562e+01
4.998507690429687500e+01
5.010493469238281250e+01
4.976721191406250000e+01
4.975088119506835938e+01
4.987328338623046875e+01
4.966539382934570312e+01
5.001919555664062500e+01
4.936622619628906250e+01
4.977600097656250000e+01
5.019704055786132812e+01
5.035509872436523438e+01
5.008899688720703125e+01
4.979882431030273438e+01
5.018508911132812500e+01
4.940791702270507812e+01
4.915619659423828125e+01
4.976369476318359375e+01
4.962352752685546875e+01
4.977327346801757812e+01
4.994328308105468750e+01
4.987828826904296875e+01
4.971811294555664062e+01
4.976533126831054688e+01
4.942914581298828125e+01
4.859704589843750000e+01
4.849035263061523438e+01
4.893946838378906250e+01
4.944345092773437500e+01
4.899266433715820312e+01
4.926361083984375000e+01
4.932805252075195312e+01
4.935961532592773438e+01
4.983995437622070312e+01
5.009313583374023438e+01
4.995964431762695312e+01
4.979292678833007812e+01
4.990013504028320312e+01
5.009698104858398438e+01
5.029538345336914062e+01
4.988190460205078125e+01
5.007067489624023438e+01
5.014445114135742188e+01
4.962044525146484375e+01
4.979216384887695312e+01
5.035576629638671875e+01
5.012175750732421875e+01
4.986735153198242188e+01
4.979685592651367188e+01
4.980221939086914062e+01
4.990252304077148438e+01
4.963404846191406250e+01
4.925625610351562500e+01
4.938263702392578125e+01
4.979398345947265625e+01
4.961084365844726562e+01
4.941076660156250000e+01
4.898940277099609375e+01
4.890130233764648438e+01
4.866927337646484375e+01
4.900687026977539062e+01
4.905078887939453125e+01
4.924948501586914062e+01
4.907641220092773438e+01
4.910184478759765625e+01
4.914385604858398438e+01
4.957394790649414062e+01
4.966653823852539062e+01
4.930247497558593750e+01
4.991024780273437500e+01
4.953364562988281250e+01
4.993330383300781250e+01
4.891962051391601562e+01
4.917129135131835938e+01
4.967686843872070312e+01
4.930780792236328125e+01
4.935881423950195312e+01
4.963607025146484375e+01
4.980438613891601562e+01
4.909170913696289062e+01
4.936126708984375000e+01
4.896864318847656250e+01
4.934814834594726562e+01
4.935457611083984375e+01
4.959196090698242188e+01
4.885654830932617188e+01
4.946174240112304688e+01
4.946786880493164062e+01
4.939727783203125000e+01
4.954694747924804688e+01
4.962358856201171875e+01
5.017192840576171875e+01
4.970347976684570312e+01
5.050464248657226562e+01
5.010140609741210938e+01
5.029451370239257812e+01
5.036520767211914062e+01
5.034887313842773438e+01
5.077665328979492188e+01
5.049037170410156250e+01
5.029419708251953125e+01
4.975946426391601562e+01
4.924481201171875000e+01
4.888853073120117188e+01
4.909857940673828125e+01
4.904448699951171875e+01
4.921441650390625000e+01
4.915046691894531250e+01
4.930973434448242188e+01
5.014005661010742188e+01
4.965863800048828125e+01
4.967687225341796875e+01
4.960521697998046875e+01
5.012714385986328125e+01
4.947260665893554688e+01
4.935411071777343750e+01
4.935559082031250000e+01
4.937928771972656250e+01
4.954371643066406250e+01
4.944573974609375000e+01
4.943462753295898438e+01
4.952889633178710938e+01
4.939476394653320312e+01
4.969109344482421875e+01
4.937761688232421875e+01
4.942593002319335938e+01
4.950006103515625000e+01
4.982913589477539062e+01
4.983958435058593750e+01
4.975275421142578125e+01
4.978994369506835938e+01
4.971226882934570312e+01
4.968303680419921875e+01
4.953366088867187500e+01
4.934282684326171875e+01
4.951233673095703125e+01
4.953210830688476562e+01
4.946027755737304688e+01
4.921690750122070312e+01
4.945952224731445312e+01
4.921718978881835938e+01
4.991578674316406250e+01
4.883459854125976562e+01
4.892394256591796875e+01
4.921120071411132812e+01
4.893980407714843750e+01
4.942337036132812500e+01
4.953993606567382812e+01
4.984064865112304688e+01
4.984045791625976562e+01
5.025631713867187500e+01
5.030912399291992188e+01
5.013513183593750000e+01
5.019528579711914062e+01
4.987236022949218750e+01
4.952614974975585938e+01
4.951438903808593750e+01
4.957113647460937500e+01
4.930004882812500000e+01
4.950286865234375000e+01
4.951329421997070312e+01
4.902921295166015625e+01
4.941886138916015625e+01
4.880679702758789062e+01
4.845656967163085938e+01
4.837231063842773438e+01
4.860780715942382812e+01
4.876570510864257812e+01
4.862271499633789062e+01
4.872535705566406250e+01
4.934173965454101562e+01
4.938187026977539062e+01
4.934833526611328125e+01
4.878966140747070312e+01
4.968630599975585938e+01
4.982996368408203125e+01
4.989502716064453125e+01
5.048522949218750000e+01
5.040214538574218750e+01
5.072275161743164062e+01
5.043650817871093750e+01
5.025373077392578125e+01
5.017167282104492188e+01
4.971532440185546875e+01
4.996466827392578125e+01
4.990636062622070312e+01
5.029878997802734375e+01
5.039320373535156250e+01
5.088716125488281250e+01
5.074998855590820312e+01
5.081315231323242188e+01
5.115950775146484375e+01
5.125365829467773438e+01
5.116368103027343750e+01
5.076068496704101562e+01
5.077650451660156250e+01
5.075058746337890625e+01
5.024451828002929688e+01
5.072994613647460938e+01
5.075598144531250000e+01
5.079972839355468750e+01
5.043856048583984375e+01
5.013959503173828125e+01
4.974348068237304688e+01
5.002143478393554688e+01
4.991396331787109375e+01
4.970421600341796875e+01
4.900673294067382812e+01
4.956130599975585938e+01
4.950410079956054688e+01
4.911727905273437500e+01
4.863598251342773438e+01
4.888951110839843750e+01
4.909480667114257812e+01
4.898662948608398438e+01
4.913864517211914062e+01
4.851226043701171875e+01
4.902613830566406250e+01
4.993920516967773438e+01
4.952501678466796875e+01
4.907102966308593750e+01
4.993303298950195312e+01
4.933112335205078125e+01
4.966635513305664062e+01
4.984239196777343750e+01
4.954327011108398438e+01
4.930492401123046875e+01
4.969592666625976562e+01
4.987381744384765625e+01
4.959222412109375000e+01
5.000778579711914062e+01
5.026469802856445312e+01
5.071756744384765625e+01
5.038222503662109375e+01
5.048685455322265625e+01
5.068149948120117188e+01
5.044050216674804688e+01
5.034094619750976562e+01
5.035803604125976562e+01
5.056795501708984375e+01
5.031257629394531250e+01
4.913132095336914062e+01
4.898886108398437500e+01
4.868200683593750000e+01
4.892702102661132812e+01
4.950955200195312500e+01
4.890628814697265625e+01
4.908630752563476562e+01
4.931613922119140625e+01
5.000961303710937500e+01
4.976039886474609375e+01
5.004211044311523438e+01
5.000403976440429688e+01
5.031536102294921875e+01
5.059702301025390625e+01
5.075351715087890625e+01
5.016174316406250000e+01
5.012845230102539062e+01
4.966624832153320312e+01
4.980729293823242188e+01
5.003461456298828125e+01
4.970321273803710938e+01
5.005324935913085938e+01
4.910915756225585938e+01
4.961205673217773438e+01
4.968209838867187500e+01
4.933674621582031250e+01
5.014774703979492188e+01
5.054326248168945312e+01
5.087816619873046875e+01
5.103858566284179688e+01
5.099684524536132812e+01
5.111465454101562500e+01
5.075071716308593750e+01
5.078105545043945312e+01
5.016753768920898438e+01
5.025994491577148438e+01
5.043929290771484375e+01
5.030533599853515625e+01
5.042310714721679688e+01
5.045028305053710938e+01
5.087390899658203125e+01
5.052550125122070312e+01
5.006360626220703125e+01
5.003858566284179688e+01
4.987094879150390625e+01
4.974380111694335938e+01
4.949881744384765625e+01
4.959075164794921875e+01
4.969108963012695312e+01
4.934310531616210938e+01
4.936483001708984375e+01
4.967941284179687500e+01
4.944271087646484375e+01
4.969174575805664062e+01
4.942375183105468750e+01
4.905325317382812500e+01
4.921094512939453125e+01
4.928748321533203125e+01
4.939268493652343750e+01
4.944085311889648438e+01
4.958468246459960938e+01
4.932102966308593750e+01
4.930239868164062500e+01
4.971365737915039062e+01
5.020645141601562500e+01
5.014625930786132812e+01
4.995621871948242188e+01
4.995074462890625000e+01
4.982078933715820312e+01
5.010023880004882812e+01
4.992527008056640625e+01
4.998609924316406250e+01
4.985334396362304688e+01
4.992181777954101562e+01
4.997935485839843750e+01
4.990884399414062500e+01
4.983825683593750000e+01
4.990833282470703125e+01
4.973237609863281250e+01
4.975189208984375000e+01
4.966810607910156250e+01
4.978312301635742188e+01
5.048620605468750000e+01
5.032554244995117188e+01
5.013627624511718750e+01
5.031048583984375000e+01
5.048435592651367188e+01
5.051817321777343750e+01
5.029318618774414062e+01
5.023301696777343750e+01
5.036027908325195312e+01
5.018503570556640625e+01
5.007188034057617188e+01
5.019717407226562500e+01
5.021949768066406250e+01
5.029001235961914062e+01
5.057116317749023438e+01
5.047378540039062500e+01
5.082114791870117188e+01
5.093880462646484375e+01
5.050397491455078125e+01
5.048244857788085938e+01
5.030944442749023438e+01
5.043780136108398438e+01
5.039872360229492188e+01
5.049267959594726562e+01
5.055246734619140625e+01
5.057716369628906250e+01
5.038244247436523438e+01
5.044826126098632812e+01
5.058200454711914062e+01
5.052595138549804688e+01
5.080133056640625000e+01
5.096097946166992188e+01
5.097895050048828125e+01
5.090840148925781250e+01
5.053820800781250000e+01
5.060270690917968750e+01
5.036466979980468750e+01
5.022923278808593750e+01
5.023785781860351562e+01
5.029218292236328125e+01
5.028737640380859375e+01
5.004206466674804688e+01
4.999047470092773438e+01
5.028611373901367188e+01
5.012442398071289062e+01
5.010392379760742188e+01
5.016976165771484375e+01
5.019480133056640625e+01
5.006007003784179688e+01
5.006600189208984375e+01
5.000260543823242188e+01
5.017517471313476562e+01
5.045843124389648438e+01
5.016973114013671875e+01
4.994714736938476562e+01
4.991426086425781250e+01
4.972577285766601562e+01
4.987795639038085938e+01
4.983617401123046875e+01
4.990441894531250000e+01
4.980880737304687500e+01
5.008917617797851562e+01
5.005062103271484375e+01
5.009847259521484375e+01
5.011552429199218750e+01
5.028233337402343750e+01
5.014823150634765625e+01
5.003324890136718750e+01
4.985597991943359375e+01
4.984942245483398438e+01
5.005892562866210938e+01
4.972192001342773438e+01
4.974057769775390625e+01
4.981327438354492188e+01
4.988869476318359375e+01
5.006404876708984375e+01
4.973407363891601562e+01
4.977584075927734375e+01
4.994959640502929688e+01
5.002083587646484375e+01
4.978223800659179688e+01
5.113000106811523438e+01
5.119711303710937500e+01
5.118750000000000000e+01
5.108420181274414062e+01
5.086937332153320312e+01
5.050062942504882812e+01
5.081446075439453125e+01
5.097874069213867188e+01
5.081796646118164062e+01
5.101257324218750000e+01
5.095178985595703125e+01
5.070996856689453125e+01
5.067319869995117188e+01
5.068038558959960938e+01
5.063865661621093750e+01
5.050085830688476562e+01
5.044588088989257812e+01
5.068677520751953125e+01
5.107257461547851562e+01
5.102260589599609375e+01
5.085195541381835938e+01
5.034220886230468750e+01
5.073511505126953125e+01
5.054471969604492188e+01
5.045211410522460938e+01
5.012577819824218750e+01
5.041194915771484375e+01
5.035010147094726562e+01
5.018460464477539062e+01
4.995762252807617188e+01
4.972301101684570312e+01
5.000992965698242188e+01
4.994631195068359375e+01
4.984608459472656250e+01
4.989560699462890625e+01
4.989535140991210938e+01
5.026388931274414062e+01
4.980466079711914062e+01
5.023759460449218750e+01
5.003722763061523438e+01
5.028068542480468750e+01
4.963391876220703125e+01
4.940325546264648438e+01
4.945674514770507812e+01
4.955300140380859375e+01
4.954351806640625000e+01
4.928195190429687500e+01
4.920957565307617188e+01
4.949716949462890625e+01
4.949025726318359375e+01
4.926056671142578125e+01
4.965904998779296875e+01
4.942002105712890625e+01
4.937054824829101562e+01
4.951337432861328125e+01
4.928368759155273438e+01
4.936476135253906250e+01
4.937377929687500000e+01
4.926335144042968750e+01
4.964348602294921875e+01
4.920402145385742188e+01
4.966802597045898438e+01
4.948800659179687500e+01
4.994658660888671875e+01
5.019742202758789062e+01
4.963058853149414062e+01
4.991809844970703125e+01
4.967227172851562500e+01
4.940382766723632812e+01
4.937064361572265625e+01
5.006971740722656250e+01
4.982318878173828125e+01
5.045300674438476562e+01
5.025526428222656250e+01
5.023587036132812500e+01
5.057180023193359375e+01
5.042208862304687500e+01
5.045664978027343750e+01
5.047878265380859375e+01
5.037598419189453125e+01
5.084965515136718750e+01
5.080772018432617188e+01
5.098703002929687500e+01
5.071400451660156250e+01
5.024839401245117188e+01
5.021342468261718750e+01
4.991971206665039062e+01
4.993318939208984375e+01
5.021950531005859375e+01
5.046062850952148438e+01
5.003971099853515625e+01
4.989099502563476562e+01
5.023508071899414062e+01
5.063041687011718750e+01
5.053229522705078125e+01
5.006389999389648438e+01
5.058285140991210938e+01
5.042563247680664062e+01
5.047772979736328125e+01
5.021875000000000000e+01
5.063819503784179688e+01
5.048792266845703125e+01
5.039314270019531250e+01
5.025031280517578125e+01
5.046957015991210938e+01
5.059600448608398438e+01
5.049156570434570312e+01
5.044687652587890625e+01
5.031058883666992188e+01
5.065969848632812500e+01
5.060731887817382812e+01
5.041049194335937500e+01
5.061877822875976562e+01
5.043731689453125000e+01
5.027861404418945312e+01
5.006891250610351562e+01
4.992397689819335938e+01
5.004677200317382812e+01
4.981548309326171875e+01
4.956900787353515625e+01
4.963778305053710938e+01
4.964852905273437500e+01
4.983419036865234375e+01
5.009915542602539062e+01
5.027287673950195312e+01
5.045257568359375000e+01
5.090240478515625000e+01
5.076140594482421875e+01
5.105333328247070312e+01
5.066134262084960938e+01
5.094597625732421875e+01
5.041064834594726562e+01
5.047762680053710938e+01
5.074986267089843750e+01
5.072988128662109375e+01
5.108076095581054688e+01
5.074712371826171875e+01
5.090487670898437500e+01
5.045410156250000000e+01
5.023702621459960938e+01
5.015466690063476562e+01
4.997470092773437500e+01
5.001356887817382812e+01
4.993539428710937500e+01
5.030844879150390625e+01
5.021912384033203125e+01
4.996192932128906250e+01
5.022883605957031250e+01
4.989038467407226562e+01
5.030685043334960938e+01
5.027134323120117188e+01
5.053700637817382812e+01
5.034978485107421875e+01
4.954598617553710938e+01
4.962700653076171875e+01
4.965560913085937500e+01
4.980153274536132812e+01
4.965002059936523438e+01
4.974534225463867188e+01
4.984524917602539062e+01
4.959878158569335938e+01
4.979793930053710938e+01
4.985736846923828125e+01
5.002163314819335938e+01
5.018681716918945312e+01
4.989447021484375000e+01
4.998704910278320312e+01
5.047521591186523438e+01
5.069915008544921875e+01
5.077312469482421875e+01
5.045121383666992188e+01
5.049010086059570312e+01
5.069596862792968750e+01
5.008231735229492188e+01
5.008265686035156250e+01
5.015567398071289062e+01
5.040142822265625000e+01
5.027696228027343750e+01
5.069313430786132812e+01
5.055941772460937500e+01
5.017771148681640625e+01
4.979141998291015625e+01
4.969411087036132812e+01
5.004161834716796875e+01
4.997796630859375000e+01
5.047665023803710938e+01
5.035493850708007812e+01
4.937527847290039062e+01
4.968959426879882812e+01
4.909676361083984375e+01
4.990632247924804688e+01
5.023452377319335938e+01
5.036991882324218750e+01
5.021619796752929688e+01
5.027268600463867188e+01
4.984685134887695312e+01
4.992620086669921875e+01
4.995299148559570312e+01
4.948728179931640625e+01
4.960913848876953125e+01
4.980739212036132812e+01
4.983119964599609375e+01
4.977782440185546875e+01
4.973764801025390625e+01
5.022639846801757812e+01
4.989202499389648438e+01
4.983723068237304688e+01
5.021382904052734375e+01
5.029109191894531250e+01
5.025980758666992188e+01
5.003218841552734375e+01
5.047141265869140625e+01
5.011054611206054688e+01
5.001656723022460938e+01
4.944704055786132812e+01
4.866299819946289062e+01
4.882803726196289062e+01
4.896577835083007812e+01
4.875368499755859375e+01
4.865306472778320312e+01
4.822805023193359375e+01
4.863442993164062500e+01
4.960246658325195312e+01
4.994041824340820312e+01
4.963043594360351562e+01
4.944688796997070312e+01
4.910092163085937500e+01
4.930677032470703125e+01
4.942692565917968750e+01
4.944646835327148438e+01
4.938724517822265625e+01
4.918930053710937500e+01
4.911808013916015625e+01
4.935577774047851562e+01
4.990460968017578125e+01
4.979516601562500000e+01
4.975596618652343750e+01
4.987407684326171875e+01
4.889042282104492188e+01
4.908293914794921875e+01
4.962454223632812500e+01
4.920792770385742188e+01
5.006216430664062500e+01
5.007015991210937500e+01
4.949909973144531250e+01
4.971164703369140625e+01
4.954388427734375000e+01
4.975197601318359375e+01
4.989490890502929688e+01
4.999672317504882812e+01
4.962582397460937500e+01
5.017054367065429688e+01
5.030156326293945312e+01
5.002162551879882812e+01
5.014400482177734375e+01
4.951953887939453125e+01
4.956351089477539062e+01
4.967238235473632812e+01
4.939241409301757812e+01
4.919513702392578125e+01
4.962288665771484375e+01
4.904982376098632812e+01
4.951146697998046875e+01
4.988474655151367188e+01
4.977375030517578125e+01
4.894354248046875000e+01
4.834877014160156250e+01
4.763190460205078125e+01
4.762527084350585938e+01
4.826909255981445312e+01
4.843233489990234375e+01
4.807291412353515625e+01
4.868242645263671875e+01
4.832827377319335938e+01
4.851507186889648438e+01
4.977853012084960938e+01
4.906354522705078125e+01
4.997788619995117188e+01
5.011740493774414062e+01
5.024651718139648438e+01
4.986199188232421875e+01
4.931315612792968750e+01
5.005421066284179688e+01
4.981520462036132812e+01
4.949562072753906250e+01
4.939107131958007812e+01
4.937051391601562500e+01
4.925303268432617188e+01
4.947450637817382812e+01
4.902002334594726562e+01
4.916992950439453125e+01
4.907242965698242188e+01
4.897456741333007812e+01
4.906482696533203125e+01
4.911975860595703125e+01
4.914031600952148438e+01
4.892534637451171875e+01
4.939267730712890625e+01
4.910650253295898438e+01
4.928955078125000000e+01
4.951437377929687500e+01
4.930411911010742188e+01
4.966011428833007812e+01
4.913802337646484375e+01
4.898733901977539062e+01
4.906986236572265625e+01
4.943116760253906250e+01
4.953968429565429688e+01
4.979616928100585938e+01
5.027932357788085938e+01
5.049922561645507812e+01
5.056131744384765625e+01
5.032704925537109375e+01
5.033364868164062500e+01
5.006764221191406250e+01
5.005363464355468750e+01
4.980426406860351562e+01
4.996557235717773438e+01
5.007111358642578125e+01
4.993016815185546875e+01
4.974032974243164062e+01
4.996024322509765625e+01
4.980790328979492188e+01
5.004411697387695312e+01
4.972821044921875000e+01
4.931452941894531250e+01
4.899631118774414062e+01
4.944600296020507812e+01
4.886331176757812500e+01
4.936645507812500000e+01
4.908027648925781250e+01
4.939614868164062500e+01
4.935957717895507812e+01
4.975617980957031250e+01
4.970631790161132812e+01
4.961843109130859375e+01
4.902644348144531250e+01
4.950317001342773438e+01
4.897189331054687500e+01
4.888361740112304688e+01
4.886493301391601562e+01
4.877653884887695312e+01
4.874045562744140625e+01
4.884772491455078125e+01
4.988296508789062500e+01
4.950763702392578125e+01
4.991446685791015625e+01
5.006391906738281250e+01
4.937193679809570312e+01
4.987874221801757812e+01
4.996517181396484375e+01
5.012035751342773438e+01
5.040576553344726562e+01
5.031523132324218750e+01
5.064512634277343750e+01
5.048250961303710938e+01
5.030645751953125000e+01
4.971943664550781250e+01
5.034087753295898438e+01
5.020043182373046875e+01
5.004047775268554688e+01
5.016660308837890625e+01
5.018130493164062500e+01
4.944477462768554688e+01
4.905598831176757812e+01
4.868640899658203125e+01
4.873775482177734375e+01
4.856723022460937500e+01
4.870229339599609375e+01
4.895060348510742188e+01
4.893296051025390625e+01
4.880205154418945312e+01
4.902120590209960938e+01
4.882990646362304688e+01
4.914876174926757812e+01
4.894737625122070312e+01
4.934206008911132812e+01
4.871349334716796875e+01
4.893524932861328125e+01
4.932656860351562500e+01
5.034688949584960938e+01
5.016868591308593750e+01
4.986725997924804688e+01
5.013203811645507812e+01
4.947283935546875000e+01
4.937501144409179688e+01
4.904681777954101562e+01
4.927639389038085938e+01
4.941605377197265625e+01
5.002297210693359375e+01
4.976933288574218750e+01
4.971626663208007812e+01
4.976669311523437500e+01
4.953990173339843750e+01
4.967518997192382812e+01
5.016455459594726562e+01
4.979055023193359375e+01
4.975158691406250000e+01
4.996750640869140625e+01
5.007777786254882812e+01
5.012708282470703125e+01
5.027409362792968750e+01
5.049181747436523438e+01
5.078777313232421875e+01
5.019252014160156250e+01
4.982214736938476562e+01
4.989070129394531250e+01
5.022377014160156250e+01
4.990858840942382812e+01
5.000644302368164062e+01
4.967698669433593750e+01
4.998633575439453125e+01
5.006752395629882812e+01
5.026152801513671875e+01
5.067939758300781250e+01
5.077701950073242188e+01
5.068925476074218750e+01
5.063109588623046875e+01
4.994231414794921875e+01
5.072735977172851562e+01
5.039867782592773438e+01
5.054139328002929688e+01
5.080683898925781250e+01
5.047969818115234375e+01
5.047568893432617188e+01
5.074477005004882812e+01
5.110153961181640625e+01
5.052149581909179688e+01
5.068683242797851562e+01
4.968203735351562500e+01
4.980248641967773438e+01
4.955938720703125000e+01
4.961466217041015625e+01
4.973809814453125000e+01
4.967757797241210938e+01
4.939875030517578125e+01
4.915528488159179688e+01
4.974569702148437500e+01
4.946383666992187500e+01
4.943265914916992188e+01
4.901572418212890625e+01
4.906176757812500000e+01
4.856663894653320312e+01
4.838625335693359375e+01
4.870141983032226562e+01
4.928407669067382812e+01
4.895153808593750000e+01
4.876353073120117188e+01
4.953313064575195312e+01
4.955789566040039062e+01
4.977146148681640625e+01
4.979083633422851562e+01
4.992628860473632812e+01
5.037915802001953125e+01
5.065966415405273438e+01
5.048331832885742188e+01
5.016688919067382812e+01
5.053581237792968750e+01
5.034201049804687500e+01
5.014808273315429688e+01
5.041384506225585938e+01
5.042959976196289062e+01
5.035633087158203125e+01
5.007458877563476562e+01
4.992120361328125000e+01
4.987240982055664062e+01
5.012117767333984375e+01
5.026441192626953125e+01
4.993477630615234375e+01
5.053733825683593750e+01
5.059556198120117188e+01
5.060128021240234375e+01
5.066710281372070312e+01
5.078011703491210938e+01
5.069376754760742188e+01
5.057680130004882812e+01
5.052771377563476562e+01
5.043329238891601562e+01
5.042070770263671875e+01
5.078546524047851562e+01
5.073557281494140625e+01
5.062219238281250000e+01
5.060737609863281250e+01
5.004617309570312500e+01
4.998935317993164062e+01
4.931892013549804688e+01
4.916625595092773438e+01
4.875008773803710938e+01
4.884872436523437500e+01
4.922415542602539062e+01
4.949286651611328125e+01
4.915808868408203125e+01
4.903645706176757812e+01
4.909233856201171875e+01
4.930572128295898438e+01
4.951116943359375000e+01
4.935461807250976562e+01
4.926848602294921875e+01
4.917242431640625000e+01
4.925911712646484375e+01
4.913091278076171875e+01
4.908496856689453125e+01
4.952063751220703125e+01
4.971520233154296875e+01
4.977499389648437500e+01
4.861320495605468750e+01
4.941203308105468750e+01
4.898899459838867188e+01
4.850159072875976562e+01
4.877423095703125000e+01
4.921926879882812500e+01
4.989136505126953125e+01
4.907067108154296875e+01
4.902322387695312500e+01
4.891861343383789062e+01
4.891721725463867188e+01
4.813966369628906250e+01
4.917552566528320312e+01
4.870492172241210938e+01
4.862614059448242188e+01
4.878649520874023438e+01
4.900161743164062500e+01
4.822910690307617188e+01
4.915715408325195312e+01
4.898318862915039062e+01
4.858386993408203125e+01
4.898236083984375000e+01
4.839856719970703125e+01
4.782932662963867188e+01
4.818646240234375000e+01
4.781984329223632812e+01
4.738788604736328125e+01
4.749275207519531250e+01
4.642535018920898438e+01
4.795508575439453125e+01
4.778673934936523438e+01
4.728540420532226562e+01
4.801036071777343750e+01
4.708374786376953125e+01
4.759179306030273438e+01
4.825654220581054688e+01
4.886478424072265625e+01
4.832662582397460938e+01
4.927160263061523438e+01
4.884633636474609375e+01
4.839131546020507812e+01
4.708671188354492188e+01
4.812717056274414062e+01
4.857404708862304688e+01
4.862407302856445312e+01
4.841571044921875000e+01
4.782781600952148438e+01
4.881726837158203125e+01
4.880346679687500000e+01
4.913506698608398438e+01
4.660995101928710938e+01
4.862417984008789062e+01
4.910936355590820312e+01
4.891600799560546875e+01
4.980060195922851562e+01
4.917774200439453125e+01
4.842394256591796875e+01
4.816913604736328125e+01
4.782624053955078125e+01
4.830460739135742188e+01
4.794075393676757812e+01
4.864454269409179688e+01
4.735749816894531250e+01
4.777762603759765625e+01
4.709656143188476562e+01
4.803708267211914062e+01
4.848323440551757812e+01
4.759888458251953125e+01
4.878427505493164062e+01
4.896855163574218750e+01
4.872151565551757812e+01
4.831712341308593750e+01
4.877851104736328125e+01
4.814133071899414062e+01
4.889823532104492188e+01
4.814591598510742188e+01
4.844150161743164062e+01
4.840810012817382812e+01
4.861397552490234375e+01
4.837741851806640625e+01
4.907309341430664062e+01
4.873018646240234375e+01
4.782795333862304688e+01
4.823616790771484375e+01
4.771973419189453125e+01
4.752566909790039062e+01
4.810857009887695312e+01
4.808272552490234375e+01
4.946577453613281250e+01
4.868709564208984375e+01
4.880957412719726562e+01
4.889642715454101562e+01
4.939677047729492188e+01
4.909269714355468750e+01
4.884161376953125000e+01
4.938983917236328125e+01
4.935284423828125000e+01
4.964670181274414062e+01
4.939966583251953125e+01
4.923999404907226562e+01
4.903958511352539062e+01
4.957145309448242188e+01
4.917733764648437500e+01
4.868445587158203125e+01
4.916918182373046875e+01
4.867864608764648438e+01
4.892379760742187500e+01
4.887001800537109375e+01
4.878393554687500000e+01
4.895169448852539062e+01
4.893088531494140625e+01
4.906579208374023438e+01
4.828118515014648438e+01
4.756660842895507812e+01
4.877873229980468750e+01
4.874692535400390625e+01
4.861636734008789062e+01
4.856568908691406250e+01
4.814298248291015625e+01
4.921610260009765625e+01
4.872428894042968750e+01
4.865168380737304688e+01
4.838682937622070312e+01
4.926057434082031250e+01
4.856166076660156250e+01
4.888384246826171875e+01
4.885660171508789062e+01
4.969012451171875000e+01
4.961724472045898438e+01
4.959841918945312500e+01
4.936602020263671875e+01
4.881732940673828125e+01
4.906700897216796875e+01
4.903656387329101562e+01
4.845546722412109375e+01
4.857009887695312500e+01
4.902452468872070312e+01
4.814751434326171875e+01
4.920231246948242188e+01
4.907559204101562500e+01
4.934531402587890625e+01
4.956084823608398438e+01
4.898842620849609375e+01
4.877330017089843750e+01
4.963894653320312500e+01
4.946237945556640625e+01
4.905997467041015625e+01
4.924649810791015625e+01
4.880987548828125000e+01
4.913858032226562500e+01
4.864150238037109375e+01
4.894048309326171875e+01
4.872108078002929688e+01
4.868787765502929688e+01
4.892269515991210938e+01
4.930126953125000000e+01
4.862776565551757812e+01
4.919336700439453125e+01
4.895427322387695312e+01
4.946077346801757812e+01
4.936128616333007812e+01
4.918799209594726562e+01
4.922838211059570312e+01
4.915245819091796875e+01
4.931235122680664062e+01
4.897518920898437500e+01
4.921941757202148438e+01
4.930752944946289062e+01
4.937657928466796875e+01
4.886019515991210938e+01
4.883764648437500000e+01
4.880241394042968750e+01
4.826032638549804688e+01
4.855635070800781250e+01
4.886791229248046875e+01
4.915243530273437500e+01
4.890706253051757812e+01
4.918027496337890625e+01
4.915160751342773438e+01
4.826919937133789062e+01
4.911173629760742188e+01
4.956501388549804688e+01
4.908982467651367188e+01
4.897587585449218750e+01
4.888880157470703125e+01
4.887820053100585938e+01
4.879797744750976562e+01
4.874525070190429688e+01
4.808863449096679688e+01
4.835435104370117188e+01
4.798879623413085938e+01
4.839282608032226562e+01
4.837965393066406250e+01
4.875222396850585938e+01
4.833761596679687500e+01
4.848008346557617188e+01
4.901995468139648438e+01
4.920284271240234375e+01
4.875667953491210938e+01
4.963397216796875000e+01
4.905049514770507812e+01
4.730465316772460938e+01
4.825071334838867188e+01
4.854389190673828125e+01
4.848914337158203125e+01
4.812656784057617188e+01
4.922497940063476562e+01
4.875394058227539062e+01
4.896013259887695312e+01
4.961572647094726562e+01
4.919945907592773438e+01
4.981719207763671875e+01
5.009850692749023438e+01
4.984233093261718750e+01
4.945844650268554688e+01
4.929562377929687500e+01
4.971346282958984375e+01
4.927487564086914062e+01
4.903556060791015625e+01
5.019835281372070312e+01
4.990680694580078125e+01
4.955581665039062500e+01
4.934274291992187500e+01
4.929887008666992188e+01
4.897266006469726562e+01
4.954194641113281250e+01
4.950675582885742188e+01
5.010641860961914062e+01
4.917559814453125000e+01
4.937295150756835938e+01
4.911573410034179688e+01
4.976094818115234375e+01
4.951074981689453125e+01
4.949020767211914062e+01
4.920711517333984375e+01
4.926511383056640625e+01
4.935568618774414062e+01
4.920183563232421875e+01
4.914308929443359375e+01
4.968701553344726562e+01
4.888333511352539062e+01
4.874672317504882812e+01
4.862302017211914062e+01
4.949039840698242188e+01
4.902362823486328125e+01
4.891004943847656250e+01
4.973830795288085938e+01
4.915248870849609375e+01
4.895182418823242188e+01
4.891994857788085938e+01
4.918128204345703125e+01
4.920133590698242188e+01
4.872714996337890625e+01
4.853907012939453125e+01
4.924067687988281250e+01
4.945148849487304688e+01
4.978234863281250000e+01
5.006856155395507812e+01
4.970727539062500000e+01
4.955696105957031250e+01
4.935121536254882812e+01
4.937007522583007812e+01
4.872505187988281250e+01
4.895647811889648438e+01
4.852010726928710938e+01
4.857956314086914062e+01
4.836593627929687500e+01
4.898881149291992188e+01
4.943631744384765625e+01
4.913195419311523438e+01
4.940740203857421875e+01
4.912421417236328125e+01
4.920016098022460938e+01
4.864438629150390625e+01
4.964427947998046875e+01
4.951685714721679688e+01
4.924093627929687500e+01
4.882921981811523438e+01
4.960604858398437500e+01
4.951749420166015625e+01
4.937400436401367188e+01
4.886233139038085938e+01
4.859002685546875000e+01
4.880902862548828125e+01
4.869544982910156250e+01
4.862712097167968750e+01
4.885166931152343750e+01
4.887767791748046875e+01
4.858302688598632812e+01
4.903710174560546875e+01
4.929038238525390625e+01
4.958370971679687500e+01
4.928181076049804688e+01
4.966485214233398438e+01
4.926843261718750000e+01
4.873965454101562500e+01
4.882726287841796875e+01
4.789143371582031250e+01
4.780971145629882812e+01
4.886481094360351562e+01
4.853541946411132812e+01


==> data/model2/logdensity_snow2.csv <==
4.817828750610351562e+01
4.849386978149414062e+01
4.885943603515625000e+01
4.952553176879882812e+01
4.907038879394531250e+01
4.973437118530273438e+01
4.930633926391601562e+01
4.869385147094726562e+01
4.899962997436523438e+01
4.913676452636718750e+01
4.875337219238281250e+01
4.898707962036132812e+01
4.919123840332031250e+01
4.854060363769531250e+01
4.912226104736328125e+01
4.906006622314453125e+01
4.901120758056640625e+01
4.923998260498046875e+01
4.923386383056640625e+01
4.916478347778320312e+01
4.868133163452148438e+01
4.880063247680664062e+01
4.882661437988281250e+01
4.877336120605468750e+01
4.896818923950195312e+01
4.896627044677734375e+01
4.966133880615234375e+01
4.936925888061523438e+01
4.950448226928710938e+01
4.920230484008789062e+01
4.903430557250976562e+01
4.934619522094726562e+01
4.905498123168945312e+01
4.917813491821289062e+01
4.915787887573242188e+01
4.885084533691406250e+01
4.903218841552734375e+01
4.892919921875000000e+01
4.916162109375000000e+01
4.916330337524414062e+01
4.890863037109375000e+01
4.822358703613281250e+01
4.879637527465820312e+01
4.883738327026367188e+01
4.821971511840820312e+01
4.867034149169921875e+01
4.884650802612304688e+01
4.942534637451171875e+01
4.896588897705078125e+01
4.885192489624023438e+01
4.899214172363281250e+01
4.908504867553710938e+01
4.903607940673828125e+01
4.901674652099609375e+01
4.916052627563476562e+01
4.869650650024414062e+01
4.896556091308593750e+01
4.906755447387695312e+01
4.867032623291015625e+01
4.860396575927734375e+01
4.929496765136718750e+01
4.935973739624023438e+01
4.953260803222656250e+01
4.954886627197265625e+01
4.998885345458984375e+01
5.000720977783203125e+01
5.008916091918945312e+01
4.977936935424804688e+01
4.921977996826171875e+01
4.946793365478515625e+01
4.934359741210937500e+01
4.931463623046875000e+01
4.928562927246093750e+01
4.944688034057617188e+01
4.957712936401367188e+01
4.955669784545898438e+01
4.951962661743164062e+01
4.950066375732421875e+01
4.959193801879882812e+01
4.950095748901367188e+01
4.941977310180664062e+01
4.916297531127929688e+01
4.960768127441406250e+01
4.975955581665039062e+01
4.990734863281250000e+01
4.968048858642578125e+01
4.969938659667968750e+01
4.931439208984375000e+01
4.921287155151367188e+01
4.908940887451171875e+01
4.953444671630859375e+01
4.930213165283203125e+01
4.932419204711914062e+01
4.935998535156250000e+01
4.901540374755859375e+01
4.842066192626953125e+01
4.864546966552734375e+01
4.888375091552734375e+01
4.870372009277343750e+01
4.889533233642578125e+01
4.885414505004882812e+01
4.916561508178710938e+01
4.910984802246093750e+01
4.870069122314453125e+01
4.875149536132812500e+01
4.822286987304687500e+01
4.879983139038085938e+01
4.834913635253906250e+01
4.913937377929687500e+01
4.927840042114257812e+01
4.946145248413085938e+01
4.895117950439453125e+01
4.902220153808593750e+01
4.870848083496093750e+01
4.907742309570312500e+01
4.926525878906250000e+01
4.923222732543945312e+01
4.915369415283203125e+01
4.961853790283203125e+01
4.943392944335937500e+01
4.927603912353515625e+01
4.913956069946289062e+01
4.935899353027343750e+01
4.950393295288085938e+01
4.940867233276367188e+01
4.953297042846679688e+01
4.962498092651367188e+01
4.972131729125976562e+01
4.931850814819335938e+01
4.954794692993164062e+01
4.954876327514648438e+01
4.954341125488281250e+01
4.950301742553710938e+01
4.979522323608398438e+01
4.982265472412109375e+01
4.970182418823242188e+01
4.934430313110351562e+01
4.968687057495117188e+01
5.011746978759765625e+01
4.993801116943359375e+01
5.010042953491210938e+01
4.974893569946289062e+01
4.949254226684570312e+01
4.961196899414062500e+01
4.959914779663085938e+01
4.946065902709960938e+01
4.942890930175781250e+01
4.929116821289062500e+01
4.907623672485351562e+01
4.922661590576171875e+01
4.899755477905273438e+01
4.899686431884765625e+01
4.933333587646484375e+01
4.901403045654296875e+01
4.945028686523437500e+01
4.883206939697265625e+01
4.881344223022460938e+01
4.944121932983398438e+01
4.942669677734375000e+01
4.910964965820312500e+01
4.899943923950195312e+01
4.964927673339843750e+01
4.945716094970703125e+01
4.941973876953125000e+01
4.985471343994140625e+01
4.998361968994140625e+01
4.986519241333007812e+01
4.991625976562500000e+01
4.977048110961914062e+01
5.005591964721679688e+01
4.980830764770507812e+01
5.033640289306640625e+01
5.015305709838867188e+01
4.952169418334960938e+01
4.960643005371093750e+01
4.971733856201171875e+01
4.939222335815429688e+01
4.966884613037109375e+01
4.945700454711914062e+01
4.957732009887695312e+01
4.969151306152343750e+01
4.971128082275390625e+01
4.955440139770507812e+01
4.941009140014648438e+01
4.972010040283203125e+01
4.990158462524414062e+01
4.990422058105468750e+01
4.978558349609375000e+01
4.969932556152343750e+01
4.981293869018554688e+01
4.991251373291015625e+01
4.967751693725585938e+01
4.939484786987304688e+01
4.915300750732421875e+01
4.949608230590820312e+01
4.931816101074218750e+01
4.875854110717773438e+01
4.926618576049804688e+01
4.956477355957031250e+01
4.967285919189453125e+01
4.971104431152343750e+01
4.915871429443359375e+01
4.923841094970703125e+01
4.912046432495117188e+01
4.881049728393554688e+01
4.897167205810546875e+01
4.907244110107421875e+01
4.921313095092773438e+01
4.879246139526367188e+01
4.940621948242187500e+01
4.919468307495117188e+01
4.936737060546875000e+01
4.868841934204101562e+01
4.953017425537109375e+01
4.954134368896484375e+01
4.907912063598632812e+01
4.890996551513671875e+01
4.882873916625976562e+01
5.015406799316406250e+01
5.006482315063476562e+01
5.030801391601562500e+01
5.036384201049804688e+01
5.016234588623046875e+01
5.024527359008789062e+01
4.938824081420898438e+01
4.953138351440429688e+01
4.981639099121093750e+01
4.941822814941406250e+01
4.968814468383789062e+01
4.961814498901367188e+01
4.907535171508789062e+01
4.952506256103515625e+01
4.951383972167968750e+01
5.038826370239257812e+01
5.004131698608398438e+01
5.030854415893554688e+01
4.988029861450195312e+01
4.945674514770507812e+01
4.835703659057617188e+01
4.825577545166015625e+01
4.866768264770507812e+01
4.913143920898437500e+01
4.905313110351562500e+01
4.920321655273437500e+01
4.930242538452148438e+01
4.915910720825195312e+01
4.905759811401367188e+01
4.894622421264648438e+01
4.893211364746093750e+01
4.868947219848632812e+01
4.885469818115234375e+01
4.914248657226562500e+01
4.829595565795898438e+01
4.853046798706054688e+01
4.832345962524414062e+01
4.825367736816406250e+01
4.885433197021484375e+01
4.929053115844726562e+01
4.907706832885742188e+01
4.916522979736328125e+01
4.901903915405273438e+01
4.920711517333984375e+01
4.892681121826171875e+01
4.885750579833984375e+01
4.865480041503906250e+01
4.918204498291015625e+01
4.900177001953125000e+01
4.895883560180664062e+01
4.940181732177734375e+01
4.916548919677734375e+01
4.940154266357421875e+01
4.947809219360351562e+01
4.957085037231445312e+01
4.920220184326171875e+01
4.862086105346679688e+01
4.861211776733398438e+01
4.854106140136718750e+01
4.839763259887695312e+01
4.790915298461914062e+01
4.780821228027343750e+01
4.781843185424804688e+01
4.786492919921875000e+01
4.857313919067382812e+01
4.865739059448242188e+01
4.868170166015625000e+01
4.857054519653320312e+01
4.831916427612304688e+01
4.776366806030273438e+01
4.802197265625000000e+01
4.773610305786132812e+01
4.774989700317382812e+01
4.782995605468750000e+01
4.788904953002929688e+01
4.817760467529296875e+01
4.866211318969726562e+01
4.861744689941406250e+01
4.890562057495117188e+01
4.871038436889648438e+01
4.876007080078125000e+01
4.856722640991210938e+01
4.891363143920898438e+01
4.852650451660156250e+01
4.875063323974609375e+01
4.858877944946289062e+01
4.828495407104492188e+01
4.845597457885742188e+01
4.843638610839843750e+01
4.893797683715820312e+01
4.885620498657226562e+01
4.900924301147460938e+01
4.879225540161132812e+01
4.852168655395507812e+01
4.895655059814453125e+01
4.931527328491210938e+01
4.943114852905273438e+01
4.965727996826171875e+01
4.956866073608398438e+01
4.913185119628906250e+01
4.946431350708007812e+01
4.919690704345703125e+01
4.896531295776367188e+01
4.896497726440429688e+01
4.916643142700195312e+01
4.885925292968750000e+01
4.861014556884765625e+01
4.879140090942382812e+01
4.927873229980468750e+01
4.956496810913085938e+01
4.950039672851562500e+01
4.985798263549804688e+01
5.016058731079101562e+01
4.986524200439453125e+01
4.983524703979492188e+01
4.975207138061523438e+01
4.951189804077148438e+01
4.942354583740234375e+01
4.983330917358398438e+01
4.959825134277343750e+01
4.946747207641601562e+01
4.934079742431640625e+01
4.965931320190429688e+01
4.956145095825195312e+01
4.975127410888671875e+01
4.960879516601562500e+01
4.971314239501953125e+01
4.945967483520507812e+01
4.977193832397460938e+01
4.945832061767578125e+01
4.944106674194335938e+01
4.981262588500976562e+01
4.998555755615234375e+01
4.992299652099609375e+01
4.953486251831054688e+01
4.913885116577148438e+01
4.927644348144531250e+01
4.896449279785156250e+01
4.907484817504882812e+01
4.905697631835937500e+01
4.897955703735351562e+01
4.901202011108398438e+01
4.874146652221679688e+01
4.892593002319335938e+01
4.902621078491210938e+01
4.912891006469726562e+01
4.941894531250000000e+01
4.919248199462890625e+01
4.965740966796875000e+01
4.989645767211914062e+01
4.948139190673828125e+01
4.947077178955078125e+01
4.933917999267578125e+01
4.836425781250000000e+01
4.827031707763671875e+01
4.946102523803710938e+01
4.958776855468750000e+01
4.944495010375976562e+01
4.860339355468750000e+01
4.855722045898437500e+01
4.873229217529296875e+01
4.979445648193359375e+01
4.950215530395507812e+01
4.939641571044921875e+01
4.891038894653320312e+01
4.933497619628906250e+01
4.943748855590820312e+01
4.971891784667968750e+01
4.900849533081054688e+01
4.971063232421875000e+01
4.915431976318359375e+01
4.947716903686523438e+01
4.972679519653320312e+01
4.956425476074218750e+01
4.957873535156250000e+01
4.973751068115234375e+01
4.997348022460937500e+01
5.002618408203125000e+01
5.021330642700195312e+01
4.987591552734375000e+01
4.925246810913085938e+01
4.971744537353515625e+01
4.985068130493164062e+01
4.969556427001953125e+01
4.929086303710937500e+01
4.972436141967773438e+01
4.959877777099609375e+01
4.960362625122070312e+01
4.869612884521484375e+01
4.896714401245117188e+01
4.944848251342773438e+01
4.974113082885742188e+01
4.969516372680664062e+01
4.929320526123046875e+01
4.944297790527343750e+01
4.886335754394531250e+01
4.939239501953125000e+01
4.909637451171875000e+01
4.934160995483398438e+01
4.910666656494140625e+01
4.913024520874023438e+01
4.940646743774414062e+01
4.901523590087890625e+01
4.911988449096679688e+01
4.902584457397460938e+01
4.934761428833007812e+01
4.949252319335937500e+01
4.994167327880859375e+01
5.013024520874023438e+01
4.965538406372070312e+01
4.924969100952148438e+01
4.916203689575195312e+01
4.947913742065429688e+01
4.930854797363281250e+01
4.919754409790039062e+01
4.912256240844726562e+01
4.921451950073242188e+01
4.936465454101562500e+01
4.915054321289062500e+01
4.892417526245117188e+01
5.044108200073242188e+01
4.967712020874023438e+01
4.999243164062500000e+01
4.958777618408203125e+01
4.934420013427734375e+01
4.952590560913085938e+01
4.938224029541015625e+01
4.887240600585937500e+01
4.900970458984375000e+01
4.951019287109375000e+01
4.968984222412109375e+01
4.908271789550781250e+01
4.954066848754882812e+01
4.922600173950195312e+01
4.913903045654296875e+01
4.900142288208007812e+01
4.886982727050781250e+01
4.867240905761718750e+01
4.917559814453125000e+01
4.871646499633789062e+01
4.870729064941406250e+01
4.867358016967773438e+01
4.845063018798828125e+01
4.849988555908203125e+01
4.921367645263671875e+01
4.932709884643554688e+01
4.869655227661132812e+01
4.736789321899414062e+01
4.745422363281250000e+01
4.910336303710937500e+01
4.952448272705078125e+01
4.967748260498046875e+01
4.943527603149414062e+01
4.837123870849609375e+01
4.821530151367187500e+01
4.910206985473632812e+01
4.868690490722656250e+01
4.823458099365234375e+01
4.952422332763671875e+01
4.790888595581054688e+01
4.931501007080078125e+01
4.884291458129882812e+01
4.916045761108398438e+01
4.911325073242187500e+01
4.909659957885742188e+01
4.909951782226562500e+01
4.884268951416015625e+01
4.805342102050781250e+01
4.825323867797851562e+01
4.744415283203125000e+01
4.719801330566406250e+01
4.803298187255859375e+01
4.740512847900390625e+01
4.827703475952148438e+01
4.737784576416015625e+01
4.754680633544921875e+01
4.716790771484375000e+01
4.853122329711914062e+01
4.863790512084960938e+01
4.868139648437500000e+01
4.812718963623046875e+01
4.859423065185546875e+01
4.867868804931640625e+01
4.892347335815429688e+01
4.881187057495117188e+01
4.830725097656250000e+01
4.802252578735351562e+01
4.929208755493164062e+01
4.899953842163085938e+01
4.904301452636718750e+01
4.885430908203125000e+01
4.807339096069335938e+01
4.779937362670898438e+01
4.751029205322265625e+01
4.764369201660156250e+01
4.832633590698242188e+01
4.792943572998046875e+01
4.784524536132812500e+01
4.766501998901367188e+01
4.817474746704101562e+01
4.818317031860351562e+01
4.785490417480468750e+01
4.771804046630859375e+01
4.773970794677734375e+01
4.794652938842773438e+01
4.823031234741210938e+01
4.829550552368164062e+01
4.823848342895507812e+01
4.819122695922851562e+01
4.863259506225585938e+01
4.807627487182617188e+01
4.795177459716796875e+01
4.769316101074218750e+01
4.763815689086914062e+01
4.798010253906250000e+01
4.797542953491210938e+01
4.872827911376953125e+01
4.823436737060546875e+01
4.808716583251953125e+01
4.820096969604492188e+01
4.781486129760742188e+01
4.809447097778320312e+01
4.751601791381835938e+01
4.746496200561523438e+01
4.759816360473632812e+01
4.797701644897460938e+01
4.795492172241210938e+01
4.818193435668945312e+01
4.826805877685546875e+01
4.799891662597656250e+01
4.764732360839843750e+01
4.903824996948242188e+01
4.902443313598632812e+01
4.942947006225585938e+01
4.943230819702148438e+01
4.793068313598632812e+01
4.965610122680664062e+01
4.913006591796875000e+01
4.812704467773437500e+01
4.831757354736328125e+01
4.840446853637695312e+01
4.840190124511718750e+01
4.834550857543945312e+01
4.743884658813476562e+01
4.814752197265625000e+01
4.733131408691406250e+01
4.882887268066406250e+01
4.866625595092773438e+01
4.879489898681640625e+01
4.829703140258789062e+01
4.806836700439453125e+01
4.802908325195312500e+01
4.790947723388671875e+01
4.836696624755859375e+01
4.836646652221679688e+01
4.867868041992187500e+01
4.877107620239257812e+01
4.828417968750000000e+01
4.905318832397460938e+01
4.969444656372070312e+01
4.988458251953125000e+01
4.908955764770507812e+01
4.927542114257812500e+01
4.898328018188476562e+01
4.879302978515625000e+01
4.907198333740234375e+01
4.915442657470703125e+01
4.860599136352539062e+01
4.852819442749023438e+01
4.895363998413085938e+01
4.869518280029296875e+01
4.870566177368164062e+01
4.916098403930664062e+01
4.880063247680664062e+01
4.917061996459960938e+01
4.909266281127929688e+01
4.866488265991210938e+01
4.980992889404296875e+01
4.969733810424804688e+01
4.952579879760742188e+01
4.967134857177734375e+01
5.004719924926757812e+01
5.039043807983398438e+01
5.027426147460937500e+01
5.053003692626953125e+01
5.012441253662109375e+01
5.025935745239257812e+01
4.991416549682617188e+01
4.998832702636718750e+01
4.980758285522460938e+01
4.985932159423828125e+01
5.009491348266601562e+01
5.047899627685546875e+01
5.025667953491210938e+01
5.023168945312500000e+01
5.054380798339843750e+01
5.047876739501953125e+01
4.944441986083984375e+01
4.909399414062500000e+01
4.955832672119140625e+01
4.926651763916015625e+01
4.956466293334960938e+01
4.960824966430664062e+01
4.961845016479492188e+01
4.953824615478515625e+01
4.952437973022460938e+01
4.955409622192382812e+01
4.959811401367187500e+01
4.954699325561523438e+01
4.945603179931640625e+01
4.965238571166992188e+01
4.950401306152343750e+01
4.960392379760742188e+01
4.954352951049804688e+01
4.953518295288085938e+01
4.960239028930664062e+01
4.969513320922851562e+01
4.945415496826171875e+01
4.943321609497070312e+01
4.945638656616210938e+01
4.938013076782226562e+01
4.970479965209960938e+01
4.944386291503906250e+01
4.960364913940429688e+01
4.945986175537109375e+01
4.987234497070312500e+01
4.982061004638671875e+01
4.980370712280273438e+01
4.969087219238281250e+01
4.966168975830078125e+01
4.934428024291992188e+01
4.963297653198242188e+01
4.959405517578125000e+01
4.959607315063476562e+01
4.854187393188476562e+01
4.976404571533203125e+01
4.864747619628906250e+01
4.911759948730468750e+01
4.914590835571289062e+01
4.924295806884765625e+01
4.911462020874023438e+01
4.943723297119140625e+01
4.899572372436523438e+01
4.915302276611328125e+01
4.836300659179687500e+01
4.845867919921875000e+01
4.892648315429687500e+01
4.859405899047851562e+01
4.895104217529296875e+01
4.877716064453125000e+01
4.877838516235351562e+01
4.924148178100585938e+01
4.853164291381835938e+01
4.773884582519531250e+01
4.780731201171875000e+01
4.856097793579101562e+01
4.793795394897460938e+01
4.898512649536132812e+01
4.903664398193359375e+01
4.832944869995117188e+01
4.858288574218750000e+01
4.936262130737304688e+01
4.910236358642578125e+01
4.912880706787109375e+01
4.936728286743164062e+01
4.918618774414062500e+01
4.937469863891601562e+01
4.950543975830078125e+01
4.922682571411132812e+01
4.935802078247070312e+01
4.964320755004882812e+01
4.957368469238281250e+01
5.034535217285156250e+01
5.010653686523437500e+01
5.007528305053710938e+01
5.052776336669921875e+01
5.088138961791992188e+01
5.018490600585937500e+01
5.082506942749023438e+01
5.041710662841796875e+01
5.060676574707031250e+01
5.043628311157226562e+01
5.038420486450195312e+01
5.020697021484375000e+01
4.994879913330078125e+01
4.969371414184570312e+01
5.000230789184570312e+01
4.957788848876953125e+01
4.995666122436523438e+01
4.993244552612304688e+01
4.963885116577148438e+01
4.961252593994140625e+01
5.002804565429687500e+01
5.012493515014648438e+01
4.971182632446289062e+01
4.924717330932617188e+01
4.907401275634765625e+01
4.924604034423828125e+01
4.886106491088867188e+01
4.884016799926757812e+01
4.818887329101562500e+01
4.851352310180664062e+01
4.814327621459960938e+01
4.843262481689453125e+01
4.828457260131835938e+01
4.897198486328125000e+01
4.903088760375976562e+01
4.846916580200195312e+01
4.883304977416992188e+01
4.906053924560546875e+01
4.877298736572265625e+01
4.889547348022460938e+01
4.873362350463867188e+01
4.903620910644531250e+01
4.856256484985351562e+01
4.881949996948242188e+01
4.913622665405273438e+01
4.835933685302734375e+01
4.873581314086914062e+01
4.851038360595703125e+01
4.910943603515625000e+01
4.880822372436523438e+01
4.932511901855468750e+01
4.941440200805664062e+01
4.891665649414062500e+01
4.817486572265625000e+01
4.904557418823242188e+01
4.890234375000000000e+01
4.841122055053710938e+01
4.919777679443359375e+01
4.882817459106445312e+01
4.885482025146484375e+01
4.907902526855468750e+01
4.874672698974609375e+01
4.919075775146484375e+01
4.883231353759765625e+01
4.869753646850585938e+01
4.853696441650390625e+01
4.846797180175781250e+01
4.859907150268554688e+01
4.822575759887695312e+01
4.848360443115234375e+01
4.934666061401367188e+01
4.841740036010742188e+01
4.842757034301757812e+01
4.876018905639648438e+01
4.850823211669921875e+01
4.876791381835937500e+01
4.890970230102539062e+01
4.905805587768554688e+01
4.901816940307617188e+01
4.904190826416015625e+01
4.911878585815429688e+01
4.823237609863281250e+01
4.893755722045898438e+01
4.880961227416992188e+01
4.848553848266601562e+01
4.876883697509765625e+01
4.934452056884765625e+01
4.906022262573242188e+01
4.966563796997070312e+01
4.948877334594726562e+01
4.966833877563476562e+01
4.957776260375976562e+01
4.940324020385742188e+01
4.923305130004882812e+01
4.915540695190429688e+01
4.945148468017578125e+01
4.900576019287109375e+01
4.930110168457031250e+01
4.977665328979492188e+01
4.967015457153320312e+01
4.874176788330078125e+01
4.893143463134765625e+01
4.848446273803710938e+01
4.884775161743164062e+01
4.903555679321289062e+01
4.870403671264648438e+01
4.861381149291992188e+01
4.769691085815429688e+01
4.810824203491210938e+01
4.824791717529296875e+01
4.767602157592773438e+01
4.766386795043945312e+01
4.758302688598632812e+01
4.823894500732421875e+01
4.813146591186523438e+01
4.763648605346679688e+01
4.777422332763671875e+01
4.784468460083007812e+01
4.847603988647460938e+01
4.837903213500976562e+01
4.857211685180664062e+01
4.864102554321289062e+01
4.891463088989257812e+01
4.911907958984375000e+01
4.961838531494140625e+01
4.952246093750000000e+01
4.956298065185546875e+01
4.960917663574218750e+01
4.932836151123046875e+01
4.933332443237304688e+01
4.972018051147460938e+01
4.931726074218750000e+01
4.966968917846679688e+01
4.999044418334960938e+01
4.924072647094726562e+01
4.848014831542968750e+01
4.915605163574218750e+01
4.932942962646484375e+01
4.989242935180664062e+01
4.943228149414062500e+01
4.927407455444335938e+01
4.936738586425781250e+01
4.830853271484375000e+01
4.879746246337890625e+01
4.879856491088867188e+01
4.883382034301757812e+01
4.896012878417968750e+01
4.907721710205078125e+01
4.913526153564453125e+01
4.914748001098632812e+01
4.893883514404296875e+01
4.897280120849609375e+01
4.900971984863281250e+01
4.894801712036132812e+01
4.904447937011718750e+01
4.875409317016601562e+01
4.886681365966796875e+01
4.882592773437500000e+01
4.891570281982421875e+01
4.886924362182617188e+01
4.853309249877929688e+01
4.891969299316406250e+01
4.910596466064453125e+01
5.009261703491210938e+01
5.017311096191406250e+01
4.980290222167968750e+01
4.966617202758789062e+01
5.004262542724609375e+01
4.934003067016601562e+01
4.970406341552734375e+01
4.947950744628906250e+01
4.946951675415039062e+01
4.960325241088867188e+01
4.955622863769531250e+01
4.985406112670898438e+01
4.951718139648437500e+01
4.987517166137695312e+01
4.979559707641601562e+01
4.973816299438476562e+01
4.948417663574218750e+01
4.979071807861328125e+01
4.962805175781250000e+01
4.974946975708007812e+01
4.937066650390625000e+01
4.977612304687500000e+01
4.933509445190429688e+01
4.918280410766601562e+01
4.901104736328125000e+01
4.951437377929687500e+01
4.950944519042968750e+01
4.974986267089843750e+01
4.952108383178710938e+01
4.948144531250000000e+01
4.930317687988281250e+01
4.921629714965820312e+01
5.008614349365234375e+01
4.976077651977539062e+01
5.002765274047851562e+01
5.030344009399414062e+01
5.041467666625976562e+01
5.027264404296875000e+01
5.027613067626953125e+01
5.025735092163085938e+01
4.735609817504882812e+01
4.770531845092773438e+01
4.775669860839843750e+01
4.762875366210937500e+01
4.786589431762695312e+01
4.740022659301757812e+01
4.785476684570312500e+01
4.757887649536132812e+01
4.790961074829101562e+01
4.775846862792968750e+01
4.786572265625000000e+01
4.794850158691406250e+01
4.811109924316406250e+01
4.792964553833007812e+01
4.830944061279296875e+01
4.793610763549804688e+01
4.776673889160156250e+01
4.735451126098632812e+01
4.718270111083984375e+01
4.748130798339843750e+01
4.896409225463867188e+01
4.888041305541992188e+01
4.795233917236328125e+01
4.872032546997070312e+01
4.800420379638671875e+01
4.793463516235351562e+01
4.808791732788085938e+01
4.839692687988281250e+01
4.833531951904296875e+01
4.796697235107421875e+01
4.786871337890625000e+01
4.850251388549804688e+01
4.888233566284179688e+01
4.857274627685546875e+01
4.867174911499023438e+01
4.883220672607421875e+01
4.843214797973632812e+01
4.833428573608398438e+01
4.841103744506835938e+01
4.876257324218750000e+01
4.854417037963867188e+01
4.831463241577148438e+01
4.892644500732421875e+01
4.895416641235351562e+01
4.889438247680664062e+01
4.932086944580078125e+01
4.940485763549804688e+01
4.915307998657226562e+01
4.878477096557617188e+01
4.770733642578125000e+01
4.852763748168945312e+01
4.823614883422851562e+01
4.796932220458984375e+01
4.796183776855468750e+01
4.807683563232421875e+01
4.830938720703125000e+01
4.872567749023437500e+01
4.829589080810546875e+01
4.834592056274414062e+01
4.854504394531250000e+01
4.826176834106445312e+01
4.915958023071289062e+01
4.854826354980468750e+01
4.869828033447265625e+01
4.838446807861328125e+01
4.822773361206054688e+01
4.816714859008789062e+01
4.813627624511718750e+01
4.876539230346679688e+01
4.805338287353515625e+01
4.805325317382812500e+01
4.864818572998046875e+01
4.808894348144531250e+01
4.797266387939453125e+01
4.796665191650390625e+01
4.828815460205078125e+01
4.876453399658203125e+01
4.838325500488281250e+01
4.941757965087890625e+01
4.922056198120117188e+01
4.916369247436523438e+01
4.914197540283203125e+01
4.957127761840820312e+01
4.913582992553710938e+01
4.984899902343750000e+01
4.987313079833984375e+01
5.006366729736328125e+01
4.979643630981445312e+01
4.980574417114257812e+01
5.034665679931640625e+01
5.020111083984375000e+01
5.020807647705078125e+01
5.021476364135742188e+01
5.056155395507812500e+01
4.984671783447265625e+01
4.963558959960937500e+01
4.907400512695312500e+01
4.947512054443359375e+01
4.926689529418945312e+01
4.876940155029296875e+01
4.901899337768554688e+01
4.878034591674804688e+01
4.916512680053710938e+01
4.910203552246093750e+01
4.895359039306640625e+01
4.884571456909179688e+01
4.886716461181640625e+01
4.891964721679687500e+01
4.858705902099609375e+01
4.915556335449218750e+01
4.874327468872070312e+01
4.907393264770507812e+01
4.860212326049804688e+01
4.903273010253906250e+01
4.868679046630859375e+01
4.897700500488281250e+01
4.907115554809570312e+01
4.934210205078125000e+01
4.924189758300781250e+01
4.761375808715820312e+01
4.767790603637695312e+01
4.745358276367187500e+01
4.826244354248046875e+01
4.794439315795898438e+01
4.763193130493164062e+01
4.787561798095703125e+01
4.781341171264648438e+01
4.760188293457031250e+01
4.725839233398437500e+01
4.747747421264648438e+01
4.805537033081054688e+01
4.743926239013671875e+01
4.753057861328125000e+01
4.737044143676757812e+01
4.798908615112304688e+01
4.819841384887695312e+01
4.767793273925781250e+01
4.759294891357421875e+01
4.778946685791015625e+01
4.749441909790039062e+01
4.823170471191406250e+01
4.824199295043945312e+01
4.787696456909179688e+01
4.769688796997070312e+01
4.775370407104492188e+01
4.786121749877929688e+01
4.779164505004882812e+01
4.839316940307617188e+01
4.788772201538085938e+01
4.772326278686523438e+01
4.793329620361328125e+01
4.778402328491210938e+01
4.802950286865234375e+01
4.744315719604492188e+01
4.758894348144531250e+01
4.754776000976562500e+01
4.750795745849609375e+01
4.742844772338867188e+01
4.743498229980468750e+01
4.748546981811523438e+01
4.767637634277343750e+01
4.780075073242187500e+01
4.745819854736328125e+01
4.825101089477539062e+01
4.797880935668945312e+01
4.844205474853515625e+01
4.857610702514648438e+01
4.910451126098632812e+01
4.874159240722656250e+01
4.816360473632812500e+01
4.851280593872070312e+01
4.879939651489257812e+01
4.877263641357421875e+01
4.886607742309570312e+01
4.817756271362304688e+01
4.881517028808593750e+01
4.914128112792968750e+01
4.900301361083984375e+01
4.940606689453125000e+01
4.819783020019531250e+01
4.908643341064453125e+01
4.909607315063476562e+01
4.882121658325195312e+01
4.959317398071289062e+01
5.025242233276367188e+01
5.017298507690429688e+01
5.027746963500976562e+01
4.988609313964843750e+01
5.001428985595703125e+01
5.003112411499023438e+01
4.954215621948242188e+01
4.914661788940429688e+01
4.942164993286132812e+01
4.994340896606445312e+01
4.987492370605468750e+01
4.990448379516601562e+01
5.013446807861328125e+01
4.987689208984375000e+01
4.915303039550781250e+01
4.927614212036132812e+01
4.996104812622070312e+01
4.893152999877929688e+01
4.951598358154296875e+01
4.931912994384765625e+01
4.925524902343750000e+01
4.926843261718750000e+01
4.892378616333007812e+01
4.906533813476562500e+01
4.938285064697265625e+01
4.981319427490234375e+01
5.001944351196289062e+01
5.043725967407226562e+01
5.052157974243164062e+01
5.003662490844726562e+01
5.033833312988281250e+01
5.037898635864257812e+01
5.022946929931640625e+01
5.001898193359375000e+01
5.007401275634765625e+01
5.001718902587890625e+01
4.979643630981445312e+01
4.942546081542968750e+01
4.930950164794921875e+01
4.928981781005859375e+01
4.923411178588867188e+01
4.921940231323242188e+01
4.918970489501953125e+01
4.900130081176757812e+01
4.951727676391601562e+01
4.985228729248046875e+01
4.993717956542968750e+01
4.954408264160156250e+01
4.973709869384765625e+01
4.999622344970703125e+01
4.969100570678710938e+01
4.977948760986328125e+01
4.942440795898437500e+01
4.945748138427734375e+01
4.945788192749023438e+01
4.914209365844726562e+01
4.966629028320312500e+01
4.938998794555664062e+01
4.962966156005859375e+01
4.975854873657226562e+01
4.994945526123046875e+01
5.009882354736328125e+01
4.986648559570312500e+01
4.982748794555664062e+01
4.964851379394531250e+01
4.976791763305664062e+01
5.004964828491210938e+01
5.038537979125976562e+01
4.994818878173828125e+01
4.935372924804687500e+01
4.834368896484375000e+01
4.921931457519531250e+01
4.901422882080078125e+01
4.865394973754882812e+01
4.922436904907226562e+01
4.981353378295898438e+01
4.863610076904296875e+01
4.752556228637695312e+01
4.883941268920898438e+01
4.913156127929687500e+01
4.788541793823242188e+01
4.819324874877929688e+01
4.825310134887695312e+01
4.836736297607421875e+01
4.911992645263671875e+01
4.913479614257812500e+01
4.958123016357421875e+01
4.933358001708984375e+01
4.941154098510742188e+01
4.876514816284179688e+01
4.851935195922851562e+01
4.861694335937500000e+01
4.802294158935546875e+01
4.813366317749023438e+01
4.933010482788085938e+01
4.935270309448242188e+01
4.861752319335937500e+01
4.911577987670898438e+01
4.899782180786132812e+01
4.847237014770507812e+01
4.851865005493164062e+01
4.814027404785156250e+01
4.883376693725585938e+01
4.925797271728515625e+01
4.947439193725585938e+01
4.952459335327148438e+01
4.941009140014648438e+01
4.903827285766601562e+01
4.945239257812500000e+01
4.977580261230468750e+01
4.913985443115234375e+01
4.992293930053710938e+01
4.990600204467773438e+01
4.994245529174804688e+01
4.944232177734375000e+01
4.907036209106445312e+01
4.904516601562500000e+01
4.833963012695312500e+01
4.698723602294921875e+01
4.708392715454101562e+01
4.799546813964843750e+01
4.696439361572265625e+01
4.714129638671875000e+01
4.788100814819335938e+01
4.772439193725585938e+01
4.821169662475585938e+01
4.830556869506835938e+01
4.786187362670898438e+01
4.783728790283203125e+01
4.804614257812500000e+01
4.786563873291015625e+01
4.688628387451171875e+01
4.695028305053710938e+01
4.810887145996093750e+01
4.746793365478515625e+01
4.758158874511718750e+01
4.708543014526367188e+01
4.717480468750000000e+01
4.773723602294921875e+01
4.690217971801757812e+01
4.781843948364257812e+01
4.779577636718750000e+01
4.716635131835937500e+01
4.795104980468750000e+01
4.842536163330078125e+01
4.761304473876953125e+01
4.830768203735351562e+01
4.688675308227539062e+01
4.722966003417968750e+01
4.763649368286132812e+01
4.771193313598632812e+01
4.787626647949218750e+01
4.755345535278320312e+01
4.757290649414062500e+01
4.755728530883789062e+01
4.794732284545898438e+01
4.750850677490234375e+01
4.678771209716796875e+01
4.830118179321289062e+01
4.829499816894531250e+01
4.678412246704101562e+01
4.842100143432617188e+01
4.834994506835937500e+01
4.834558105468750000e+01
4.718523025512695312e+01
4.707054901123046875e+01
4.848842239379882812e+01
4.697710418701171875e+01
4.822824859619140625e+01
4.699310684204101562e+01
4.835308074951171875e+01
4.832899475097656250e+01
4.870959854125976562e+01
4.838857650756835938e+01
4.811460876464843750e+01
4.836116790771484375e+01
4.833447265625000000e+01
4.845494461059570312e+01
4.770683288574218750e+01
4.761655426025390625e+01
4.767127609252929688e+01
4.765229797363281250e+01
4.799990081787109375e+01
4.793137359619140625e+01
4.822175979614257812e+01
4.692747879028320312e+01
4.754299545288085938e+01
4.655245971679687500e+01
4.659099578857421875e+01
4.730227661132812500e+01
4.765413284301757812e+01
4.740410232543945312e+01
4.661428070068359375e+01
4.747314834594726562e+01
4.802030181884765625e+01
4.753584289550781250e+01
4.798725128173828125e+01
4.663043975830078125e+01
4.787126159667968750e+01
4.766772842407226562e+01
4.754699325561523438e+01
4.746530532836914062e+01
4.791004562377929688e+01
4.779600143432617188e+01
4.783147048950195312e+01
4.753769302368164062e+01
4.825024414062500000e+01
4.816071319580078125e+01
4.778169631958007812e+01
4.790201568603515625e+01
4.811787796020507812e+01
4.798160171508789062e+01
4.825601959228515625e+01
4.807057952880859375e+01
4.806241607666015625e+01
4.843362045288085938e+01
4.846475601196289062e+01
4.875617599487304688e+01
4.961951065063476562e+01
4.932300186157226562e+01
4.818707656860351562e+01
4.927329635620117188e+01
4.906764602661132812e+01
4.910802841186523438e+01
4.941680145263671875e+01
4.938256072998046875e+01
4.941857910156250000e+01
4.894058609008789062e+01
4.856513977050781250e+01
4.953685760498046875e+01
4.955381774902343750e+01
4.925964355468750000e+01
4.853937530517578125e+01
4.875146102905273438e+01
4.953086090087890625e+01
4.999174118041992188e+01
4.954219818115234375e+01
4.939218902587890625e+01
4.943719863891601562e+01
4.961256408691406250e+01
4.845232009887695312e+01
4.933930206298828125e+01
4.874000167846679688e+01
4.957808303833007812e+01
4.934632110595703125e+01
4.970416641235351562e+01
4.891198730468750000e+01
4.966200256347656250e+01
4.929043579101562500e+01
4.918601989746093750e+01
4.918188476562500000e+01
4.871458053588867188e+01
4.908646392822265625e+01
4.905847930908203125e+01
4.888739013671875000e+01
4.943893051147460938e+01
4.933066940307617188e+01
4.909365463256835938e+01
4.950770187377929688e+01
4.981119918823242188e+01
4.936806106567382812e+01
4.927489852905273438e+01
4.930883789062500000e+01
4.898913955688476562e+01
4.888530731201171875e+01
4.799181747436523438e+01
4.847263336181640625e+01
4.864931869506835938e+01
4.802887344360351562e+01
4.904798889160156250e+01
4.832714080810546875e+01
4.931900024414062500e+01
4.824360275268554688e+01
4.879014205932617188e+01
4.685395812988281250e+01
4.815180206298828125e+01
4.871297454833984375e+01
4.930139923095703125e+01
4.852839279174804688e+01
4.931454086303710938e+01
4.899375534057617188e+01
4.911970520019531250e+01
4.870392990112304688e+01
4.886997604370117188e+01
4.899053573608398438e+01
4.910777282714843750e+01
4.998091125488281250e+01
5.016630172729492188e+01
4.936966323852539062e+01
4.839554214477539062e+01
4.891665649414062500e+01
4.935235595703125000e+01
4.891895294189453125e+01
4.944846725463867188e+01
4.934641265869140625e+01
4.935484313964843750e+01
4.847637939453125000e+01
4.944716644287109375e+01
4.861591339111328125e+01
4.893146896362304688e+01
4.915304946899414062e+01
4.906104278564453125e+01
4.872402572631835938e+01
4.913966369628906250e+01
4.754585266113281250e+01
4.817874526977539062e+01
4.921008300781250000e+01
4.749058151245117188e+01
4.863415145874023438e+01
4.812303161621093750e+01
4.910346221923828125e+01
4.929232406616210938e+01
4.853219223022460938e+01
4.940282058715820312e+01
4.948039245605468750e+01
4.929903793334960938e+01
4.941378784179687500e+01
4.947487258911132812e+01
4.952690887451171875e+01
4.950397109985351562e+01
5.017092895507812500e+01
4.956365585327148438e+01
4.873535156250000000e+01
4.847708892822265625e+01
4.873324584960937500e+01
4.865032577514648438e+01
4.886732864379882812e+01
4.916239929199218750e+01
4.887421798706054688e+01
4.816723632812500000e+01
4.805402374267578125e+01
4.879502487182617188e+01
4.911422729492187500e+01
4.852801132202148438e+01
4.811261367797851562e+01
4.802365493774414062e+01
4.862067413330078125e+01
4.871672821044921875e+01
4.938674163818359375e+01
4.829499816894531250e+01
4.904921722412109375e+01
4.820269393920898438e+01
4.875953674316406250e+01
4.928858184814453125e+01
4.897737884521484375e+01
4.843465042114257812e+01
4.840400695800781250e+01
4.779554748535156250e+01
4.851115417480468750e+01
4.746458053588867188e+01
4.825190734863281250e+01
4.792046356201171875e+01
4.775891876220703125e+01
4.796986770629882812e+01
4.769303512573242188e+01
4.795820999145507812e+01
4.852850341796875000e+01
4.770707321166992188e+01
4.758935546875000000e+01
4.796246719360351562e+01
4.801002502441406250e+01
4.802833938598632812e+01
4.883385467529296875e+01
4.838120269775390625e+01
4.772058105468750000e+01
4.794932937622070312e+01
4.828730773925781250e+01
4.845272827148437500e+01
4.877639007568359375e+01
4.897812652587890625e+01
4.875142669677734375e+01
4.863835525512695312e+01
4.868431472778320312e+01
4.918040466308593750e+01
4.908707046508789062e+01
4.910431289672851562e+01
4.871535110473632812e+01
4.890531921386718750e+01
4.877373886108398438e+01
4.916433715820312500e+01
4.915972900390625000e+01
4.910882949829101562e+01
4.847011947631835938e+01
4.886190032958984375e+01
4.873978805541992188e+01
4.938636398315429688e+01
4.946854782104492188e+01
4.954912948608398438e+01
5.002534484863281250e+01
4.933840179443359375e+01
4.964359283447265625e+01
4.920415878295898438e+01
4.935418701171875000e+01
4.886606597900390625e+01
4.899982452392578125e+01
4.886941909790039062e+01
4.919599914550781250e+01
4.924695205688476562e+01
4.862801361083984375e+01
4.848421096801757812e+01
4.918759536743164062e+01
4.932293701171875000e+01
4.896649551391601562e+01
4.909569549560546875e+01
4.934208679199218750e+01
4.854633331298828125e+01
4.878729248046875000e+01
4.910520172119140625e+01
4.922864532470703125e+01
4.925311279296875000e+01
4.880001831054687500e+01
4.947661590576171875e+01
4.956216430664062500e+01
4.905531311035156250e+01
4.932087707519531250e+01
4.945327377319335938e+01
4.986135482788085938e+01
4.931710815429687500e+01
4.952465438842773438e+01
4.920942687988281250e+01
4.984553527832031250e+01
4.873586273193359375e+01
4.883806228637695312e+01
4.932647705078125000e+01
4.971091842651367188e+01
4.981972503662109375e+01
4.936562347412109375e+01
4.946377944946289062e+01
4.943888854980468750e+01
4.947097396850585938e+01
4.967723083496093750e+01
4.955215454101562500e+01
4.957740402221679688e+01
4.960508346557617188e+01
4.976621627807617188e+01
5.005700302124023438e+01
4.969210815429687500e+01
4.922410583496093750e+01
4.909982681274414062e+01
4.857704925537109375e+01
4.921794891357421875e+01
4.952272033691406250e+01
4.920502090454101562e+01
4.901346588134765625e+01
4.942875671386718750e+01
4.927633285522460938e+01
4.882303619384765625e+01
4.876332092285156250e+01
4.892497634887695312e+01
4.914351272583007812e+01
4.896659851074218750e+01
4.895429229736328125e+01
4.884415054321289062e+01
4.974599456787109375e+01
4.889479446411132812e+01
4.865513992309570312e+01
4.929779815673828125e+01
4.847916412353515625e+01
4.829250335693359375e+01
4.824861145019531250e+01
4.870852661132812500e+01
4.889281463623046875e+01
4.895063018798828125e+01
4.934547042846679688e+01
4.951253128051757812e+01
4.977959442138671875e+01
4.958785247802734375e+01
4.966593170166015625e+01
4.930001068115234375e+01
4.952987670898437500e+01
4.906156921386718750e+01
4.924067687988281250e+01
4.974105453491210938e+01
4.939925765991210938e+01
4.971207046508789062e+01
4.836845016479492188e+01
4.854563140869140625e+01
4.916820144653320312e+01
5.015813827514648438e+01
4.975493621826171875e+01
4.933468627929687500e+01
4.747346878051757812e+01
4.796727752685546875e+01
4.752228164672851562e+01
4.881322097778320312e+01
4.814161300659179688e+01
4.792204284667968750e+01
4.825657653808593750e+01
4.801647567749023438e+01
4.795532226562500000e+01
4.861586761474609375e+01
4.803829193115234375e+01
4.864743804931640625e+01
4.808406829833984375e+01
4.878551864624023438e+01
4.875439834594726562e+01
4.913215637207031250e+01
4.907910156250000000e+01
4.886940002441406250e+01
4.889167404174804688e+01
4.927507019042968750e+01
4.861954498291015625e+01
4.859244155883789062e+01
4.809922027587890625e+01
4.779659271240234375e+01
4.809501266479492188e+01
4.822349548339843750e+01
4.811606979370117188e+01
4.848033905029296875e+01
4.909210968017578125e+01
4.892430496215820312e+01
4.895297622680664062e+01
4.837504959106445312e+01
4.881946182250976562e+01
4.864836120605468750e+01
4.840732955932617188e+01
4.893062973022460938e+01
4.923304367065429688e+01
4.918448257446289062e+01
4.916994857788085938e+01
4.875008392333984375e+01
4.837254333496093750e+01
4.876332473754882812e+01
4.838376998901367188e+01
4.883473587036132812e+01
4.913464355468750000e+01
4.925912857055664062e+01
4.956133270263671875e+01
4.900178909301757812e+01
4.877379226684570312e+01
4.902645111083984375e+01
4.947026824951171875e+01
4.866560745239257812e+01
4.967558670043945312e+01
4.916326904296875000e+01
4.939810180664062500e+01
4.910584259033203125e+01
4.915874862670898438e+01
4.927918624877929688e+01
4.901139450073242188e+01
4.870072937011718750e+01
4.865503311157226562e+01
4.831106185913085938e+01
4.853232574462890625e+01
4.805735015869140625e+01
4.872509765625000000e+01
4.883288574218750000e+01
4.909164810180664062e+01
4.863685607910156250e+01
4.854658508300781250e+01
4.813379287719726562e+01
4.907823562622070312e+01
4.822301864624023438e+01
4.741472625732421875e+01
4.802704620361328125e+01
4.744613265991210938e+01
4.791194534301757812e+01
4.806555557250976562e+01
4.691329193115234375e+01
4.779026794433593750e+01
4.763351821899414062e+01
4.853915405273437500e+01
4.818642044067382812e+01
4.820722961425781250e+01
4.823934173583984375e+01
4.847888183593750000e+01
4.882870483398437500e+01
4.783944702148437500e+01
4.811985397338867188e+01
4.774703598022460938e+01
4.792762374877929688e+01
4.749740982055664062e+01
4.720389556884765625e+01
4.830757522583007812e+01
4.721378326416015625e+01
4.771942901611328125e+01
4.773187255859375000e+01
4.878485488891601562e+01
4.854522323608398438e+01
4.798281478881835938e+01
4.813152313232421875e+01
4.695936965942382812e+01
4.770128631591796875e+01
4.757872390747070312e+01
4.792232131958007812e+01
4.865468597412109375e+01
4.868876647949218750e+01
4.874445724487304688e+01
4.826137542724609375e+01
4.793800735473632812e+01
4.876514053344726562e+01
4.785852050781250000e+01
4.777408218383789062e+01
4.745195770263671875e+01
4.820642471313476562e+01
4.607011413574218750e+01
4.679157638549804688e+01
4.839243698120117188e+01
4.795477676391601562e+01
4.599168777465820312e+01
4.621675491333007812e+01
4.687199401855468750e+01
4.782778930664062500e+01
4.898021697998046875e+01
4.816564559936523438e+01
4.789135742187500000e+01
4.794682312011718750e+01
4.800896072387695312e+01
4.789867019653320312e+01
4.748130416870117188e+01
4.794844436645507812e+01
4.838681411743164062e+01
4.821395492553710938e+01
4.820657348632812500e+01
4.745347976684570312e+01
4.806592178344726562e+01
4.745643234252929688e+01
4.720920562744140625e+01
4.736814498901367188e+01
4.799751663208007812e+01
4.778731918334960938e+01
4.738912963867187500e+01
4.703640747070312500e+01
4.704644393920898438e+01
4.729944229125976562e+01
4.702608108520507812e+01
4.654883575439453125e+01
4.688841247558593750e+01
4.706846618652343750e+01
4.817054748535156250e+01
4.688576126098632812e+01
4.713373565673828125e+01
4.664036941528320312e+01
4.727082061767578125e+01
4.737665176391601562e+01
4.733496475219726562e+01
4.719047164916992188e+01
4.738418579101562500e+01
4.787144851684570312e+01
4.901361846923828125e+01
4.727399826049804688e+01
4.729953765869140625e+01
4.924157714843750000e+01
4.897128677368164062e+01
4.877118301391601562e+01
4.917391586303710938e+01
4.849532699584960938e+01
4.806011581420898438e+01
4.817525100708007812e+01
4.841751098632812500e+01
4.716489410400390625e+01
4.781591415405273438e+01
4.744609832763671875e+01
4.764109802246093750e+01
4.731403350830078125e+01
4.714070510864257812e+01
4.761800765991210938e+01
4.738725280761718750e+01
4.763068771362304688e+01
4.817699813842773438e+01
4.781927108764648438e+01
4.761469268798828125e+01
4.722751617431640625e+01
4.727288818359375000e+01
4.809164810180664062e+01
4.738838958740234375e+01
4.756878280639648438e+01
4.742563247680664062e+01
4.695352554321289062e+01
4.669691085815429688e+01
4.720514297485351562e+01
4.648337936401367188e+01
4.669191741943359375e+01
4.678724288940429688e+01
4.765976715087890625e+01
4.740863800048828125e+01
4.719117355346679688e+01
4.780852508544921875e+01
4.744628143310546875e+01
4.683338546752929688e+01
4.648144149780273438e+01
4.700206375122070312e+01
4.646706008911132812e+01
4.708220291137695312e+01
4.725611495971679688e+01
4.657543563842773438e+01
4.649904251098632812e+01
4.648283004760742188e+01
4.647252655029296875e+01
4.640763854980468750e+01
4.707082366943359375e+01
4.773164367675781250e+01
4.674386978149414062e+01
4.677590560913085938e+01
4.704162979125976562e+01
4.694716644287109375e+01
4.711528396606445312e+01
4.681485748291015625e+01
4.760707473754882812e+01
4.707776260375976562e+01
4.685605621337890625e+01
4.696739959716796875e+01
4.655897903442382812e+01
4.618840789794921875e+01
4.640850448608398438e+01
4.682991409301757812e+01
4.719320297241210938e+01
4.792307662963867188e+01
4.748070907592773438e+01
4.759452438354492188e+01
4.754222869873046875e+01
4.775413131713867188e+01
4.747813796997070312e+01
4.692246627807617188e+01
4.761455535888671875e+01
4.761756896972656250e+01
4.746357345581054688e+01
4.725270462036132812e+01
4.808319473266601562e+01
4.798518371582031250e+01
4.755183410644531250e+01
4.746146392822265625e+01
4.779710769653320312e+01
4.707751083374023438e+01
4.884264755249023438e+01
4.857780075073242188e+01
4.841507339477539062e+01
4.834486770629882812e+01
4.879870223999023438e+01
4.842196655273437500e+01
4.830609512329101562e+01
4.798854827880859375e+01
4.861772918701171875e+01
4.913367462158203125e+01
4.951824951171875000e+01
4.872887802124023438e+01
4.873426437377929688e+01
4.835700607299804688e+01
4.760420608520507812e+01
4.792525863647460938e+01
4.795896148681640625e+01
4.722316741943359375e+01
4.796686553955078125e+01
4.725521087646484375e+01
4.814139175415039062e+01
4.668439102172851562e+01
4.703759384155273438e+01
4.667330932617187500e+01
4.694104385375976562e+01
4.736501693725585938e+01
4.734762573242187500e+01
4.747897338867187500e+01
4.770273590087890625e+01
4.841509246826171875e+01
4.797204971313476562e+01
4.889892196655273438e+01
4.892334365844726562e+01
4.851057052612304688e+01
4.878390502929687500e+01
4.900402069091796875e+01
4.891357040405273438e+01
4.891946411132812500e+01
4.927217102050781250e+01
4.899647521972656250e+01
4.876635360717773438e+01
4.871234512329101562e+01
4.811949920654296875e+01
4.844046783447265625e+01
4.858401489257812500e+01
4.968578338623046875e+01
4.906294631958007812e+01
4.874513626098632812e+01
4.870668029785156250e+01
4.894655609130859375e+01
4.882866287231445312e+01
4.829608535766601562e+01
4.913767242431640625e+01
4.915313339233398438e+01
4.925880432128906250e+01
4.866458511352539062e+01
4.816305160522460938e+01
4.879756164550781250e+01
4.801081085205078125e+01
4.762494277954101562e+01
4.790530395507812500e+01
4.792960357666015625e+01
4.832725143432617188e+01
4.828683471679687500e+01
4.832381439208984375e+01
4.786871719360351562e+01
4.818647003173828125e+01
4.825608444213867188e+01
4.796624374389648438e+01
4.878823852539062500e+01
4.847130203247070312e+01
4.778414535522460938e+01
4.869596099853515625e+01
4.901946258544921875e+01
4.849349212646484375e+01
4.759031677246093750e+01
4.841035842895507812e+01
4.733140182495117188e+01
4.742380142211914062e+01
4.836575317382812500e+01
4.797188949584960938e+01
4.794389343261718750e+01
4.742338943481445312e+01
4.743803024291992188e+01
4.693885040283203125e+01
4.699565887451171875e+01
4.812796783447265625e+01
4.689041137695312500e+01
4.678143310546875000e+01
4.815508651733398438e+01
4.738380432128906250e+01
4.775370788574218750e+01
4.824647140502929688e+01
4.889994049072265625e+01
4.954191970825195312e+01
4.844060134887695312e+01
4.940966415405273438e+01
4.934373474121093750e+01
4.889224624633789062e+01
4.809851074218750000e+01
4.799107360839843750e+01
4.742086029052734375e+01
4.780045700073242188e+01
4.759801101684570312e+01
4.760758590698242188e+01
4.823523330688476562e+01
4.815611648559570312e+01
4.884193420410156250e+01
4.865413284301757812e+01
4.967873764038085938e+01
4.922059249877929688e+01
4.880543136596679688e+01
4.905236434936523438e+01
4.892555618286132812e+01
4.867098999023437500e+01
4.898177719116210938e+01
4.894688415527343750e+01
4.908602905273437500e+01
4.867051696777343750e+01
4.882427215576171875e+01
4.870958328247070312e+01
4.882433319091796875e+01
4.900162506103515625e+01
4.876145172119140625e+01
4.897666168212890625e+01
4.891661071777343750e+01
4.914724349975585938e+01
4.933921813964843750e+01
4.887643432617187500e+01
4.913341903686523438e+01
4.857037353515625000e+01
4.842034530639648438e+01
4.839415359497070312e+01
4.839477157592773438e+01
4.815560913085937500e+01
4.859270858764648438e+01
4.857927322387695312e+01
4.809228897094726562e+01
4.753978347778320312e+01
4.833720397949218750e+01
4.868124008178710938e+01
4.849670791625976562e+01
4.767639923095703125e+01
4.801317596435546875e+01
4.800130462646484375e+01
4.849095916748046875e+01
4.847392654418945312e+01
4.805515289306640625e+01
4.887049484252929688e+01
4.793796157836914062e+01
4.887597656250000000e+01
4.802576828002929688e+01
4.821002197265625000e+01
4.806903076171875000e+01
4.788435363769531250e+01
4.775986862182617188e+01
4.738695526123046875e+01
4.734232330322265625e+01
4.821061325073242188e+01
4.845888900756835938e+01
4.861283874511718750e+01
4.729239273071289062e+01
4.721721649169921875e+01
4.682199478149414062e+01
4.721618270874023438e+01
4.642096328735351562e+01
4.752411270141601562e+01
4.690564346313476562e+01
4.710438919067382812e+01
4.774263763427734375e+01
4.760041046142578125e+01
4.697558212280273438e+01
4.683319473266601562e+01
4.818130874633789062e+01
4.828708267211914062e+01
4.811660766601562500e+01
4.878376770019531250e+01
4.874640655517578125e+01
4.925555801391601562e+01
4.937799453735351562e+01
4.899210357666015625e+01
4.908789825439453125e+01
4.918542861938476562e+01
4.857464218139648438e+01
4.874187469482421875e+01
4.903636550903320312e+01
4.864799880981445312e+01
4.892836761474609375e+01
4.931000900268554688e+01
4.932275390625000000e+01
4.973233413696289062e+01
4.963273239135742188e+01
4.943118667602539062e+01
4.987393951416015625e+01
4.955962371826171875e+01
4.907609176635742188e+01
4.778047561645507812e+01
4.917935562133789062e+01
4.859382629394531250e+01
4.911239242553710938e+01
4.872904968261718750e+01
4.861361694335937500e+01
4.742425918579101562e+01
4.875404739379882812e+01
4.877172851562500000e+01
4.793756103515625000e+01
4.812783813476562500e+01
4.802581405639648438e+01
4.815407943725585938e+01
4.839117050170898438e+01
4.841149902343750000e+01
4.805043792724609375e+01
4.653459548950195312e+01
4.527012634277343750e+01
4.527842330932617188e+01
4.787821960449218750e+01
4.760659790039062500e+01
4.596950149536132812e+01
4.804542541503906250e+01
4.803918457031250000e+01
4.798034286499023438e+01
4.735560607910156250e+01
4.743973922729492188e+01
4.879718017578125000e+01
4.855604553222656250e+01
4.829021835327148438e+01
4.782787322998046875e+01
4.797444915771484375e+01
4.802547454833984375e+01
4.853817367553710938e+01
4.789654541015625000e+01
4.876722335815429688e+01
4.854618453979492188e+01
4.844625091552734375e+01
4.556243896484375000e+01
4.789268875122070312e+01
4.569955444335937500e+01
4.827529144287109375e+01
4.864683914184570312e+01
4.860298919677734375e+01
4.715410614013671875e+01
4.744802474975585938e+01
4.781702804565429688e+01
4.811503601074218750e+01
4.691493606567382812e+01
4.749297714233398438e+01
4.801535797119140625e+01
4.679641723632812500e+01
4.851327896118164062e+01
4.819661712646484375e+01
4.713194274902343750e+01
4.859886169433593750e+01
4.865389251708984375e+01
4.933255004882812500e+01
4.908109664916992188e+01
4.871260452270507812e+01
4.881549453735351562e+01
4.912532043457031250e+01
4.880368804931640625e+01
4.887353897094726562e+01
4.852542877197265625e+01
4.812649154663085938e+01
4.777126693725585938e+01
4.753974914550781250e+01
4.809470367431640625e+01
4.702629089355468750e+01
4.890183258056640625e+01
4.808825683593750000e+01
4.982057571411132812e+01
4.980403137207031250e+01
4.890931701660156250e+01
4.955685424804687500e+01
4.828194808959960938e+01
4.884877777099609375e+01
4.711743545532226562e+01
4.899764251708984375e+01
4.864621734619140625e+01
4.868645477294921875e+01
4.971295166015625000e+01
4.964377975463867188e+01
4.897960662841796875e+01
4.917926406860351562e+01
4.966442871093750000e+01
4.942668533325195312e+01
4.973555755615234375e+01
4.878343200683593750e+01
4.851113891601562500e+01
4.838603591918945312e+01
4.909672164916992188e+01
4.921367263793945312e+01
4.889153671264648438e+01
4.922496414184570312e+01
4.797237396240234375e+01
4.854472732543945312e+01
4.824370193481445312e+01
4.842534637451171875e+01
4.886647033691406250e+01
4.821759796142578125e+01
4.909293365478515625e+01
4.921136093139648438e+01
4.931228256225585938e+01
4.881576538085937500e+01
4.831783294677734375e+01
4.913953399658203125e+01
4.879503250122070312e+01
4.863757324218750000e+01
4.859213256835937500e+01
4.918443298339843750e+01
4.922049331665039062e+01
4.900699234008789062e+01
4.911537551879882812e+01
4.878011703491210938e+01
4.887084197998046875e+01
4.899076843261718750e+01
4.872110748291015625e+01
4.910557556152343750e+01
4.913049697875976562e+01
4.904285812377929688e+01
4.879642486572265625e+01
4.908262634277343750e+01
4.902199935913085938e+01
4.928637695312500000e+01
5.023516082763671875e+01
4.992173385620117188e+01
4.980114746093750000e+01
4.983528518676757812e+01
5.009043884277343750e+01
4.992325592041015625e+01
4.969160079956054688e+01
4.962154388427734375e+01
5.019211959838867188e+01
4.967206954956054688e+01
5.002460479736328125e+01
4.977027130126953125e+01
5.000281906127929688e+01
4.973245620727539062e+01
4.976297378540039062e+01
5.007131195068359375e+01
5.017822647094726562e+01
5.024209213256835938e+01
4.982903289794921875e+01
4.934967041015625000e+01
4.944703292846679688e+01
4.937455749511718750e+01
4.984296417236328125e+01
4.966513442993164062e+01
4.953441238403320312e+01
4.967405319213867188e+01
4.977352142333984375e+01
5.001509857177734375e+01
5.005163192749023438e+01
4.999442291259765625e+01
4.970508575439453125e+01
5.009937667846679688e+01
5.004777145385742188e+01
5.042611312866210938e+01
5.020369720458984375e+01
5.016741943359375000e+01
4.986586380004882812e+01
4.967482757568359375e+01
4.969888687133789062e+01
4.969234466552734375e+01
4.952763366699218750e+01
4.956940460205078125e+01
4.923052597045898438e+01
4.962501525878906250e+01
4.922702407836914062e+01
4.903099822998046875e+01
4.942405319213867188e+01
4.886731338500976562e+01
4.899475479125976562e+01
4.895947647094726562e+01
4.937775039672851562e+01
4.937043380737304688e+01
4.943134689331054688e+01
4.929475402832031250e+01
4.826791381835937500e+01
4.904543304443359375e+01
4.930476379394531250e+01
4.886535263061523438e+01
4.883792114257812500e+01
4.876636123657226562e+01
4.897659683227539062e+01
4.924944686889648438e+01
4.868310165405273438e+01
4.903464508056640625e+01
4.901029586791992188e+01
4.912372589111328125e+01
4.936035156250000000e+01
4.936514282226562500e+01
4.946211624145507812e+01
4.920428848266601562e+01
4.944682312011718750e+01
4.914585113525390625e+01
4.967555999755859375e+01
4.961864852905273438e+01
4.944354248046875000e+01
4.939392471313476562e+01
4.919020462036132812e+01
4.920683288574218750e+01
4.936085128784179688e+01
4.945818710327148438e+01
4.891357040405273438e+01
5.022169876098632812e+01
4.994194793701171875e+01
5.023078536987304688e+01
4.992546081542968750e+01
5.013850784301757812e+01
4.930743026733398438e+01
4.968062973022460938e+01
4.964670562744140625e+01
4.907321929931640625e+01
4.931309127807617188e+01
5.006842041015625000e+01
4.953305053710937500e+01
4.889941406250000000e+01
4.920588302612304688e+01
4.913601684570312500e+01
4.912520980834960938e+01
4.907112121582031250e+01
4.889060211181640625e+01
4.839738082885742188e+01
4.861086273193359375e+01
4.829606246948242188e+01
4.862929534912109375e+01
4.861698913574218750e+01
4.879458618164062500e+01
4.911130142211914062e+01
4.892301940917968750e+01
4.871818542480468750e+01
4.811265182495117188e+01
4.897801589965820312e+01
4.798518753051757812e+01
4.880480575561523438e+01
4.886658096313476562e+01
4.922089385986328125e+01
4.858283615112304688e+01
4.922444915771484375e+01
4.892750549316406250e+01
4.924924468994140625e+01
4.915494155883789062e+01
4.866650772094726562e+01
4.899544906616210938e+01
4.919882965087890625e+01
4.928633880615234375e+01
4.948203277587890625e+01
4.930162048339843750e+01
4.936520767211914062e+01
4.918788146972656250e+01
4.912408065795898438e+01
4.945200729370117188e+01
4.933908843994140625e+01
4.920277404785156250e+01
4.890337371826171875e+01
4.934113311767578125e+01
4.885574340820312500e+01
4.947178649902343750e+01
4.947140121459960938e+01
4.883746337890625000e+01
4.942459106445312500e+01
4.907602310180664062e+01
4.950659942626953125e+01
4.916164016723632812e+01
4.854807662963867188e+01
4.902453231811523438e+01
4.904643249511718750e+01
4.939282989501953125e+01
4.937131118774414062e+01
4.932623291015625000e+01
4.920116424560546875e+01
4.888983154296875000e+01
4.892361068725585938e+01
4.923330688476562500e+01
4.980970001220703125e+01
4.938911437988281250e+01
4.983532333374023438e+01
4.950673294067382812e+01
4.977475357055664062e+01
4.973960113525390625e+01
4.874202728271484375e+01
4.931888580322265625e+01
4.883252334594726562e+01
4.946166229248046875e+01
4.978454971313476562e+01
5.012905120849609375e+01
5.057363891601562500e+01
4.950290679931640625e+01
4.983088684082031250e+01
4.972138214111328125e+01
4.897710800170898438e+01
4.926210784912109375e+01
4.915056610107421875e+01
4.986562347412109375e+01
4.935589218139648438e+01
4.988747024536132812e+01
4.953073883056640625e+01
5.017971420288085938e+01
4.969428634643554688e+01
4.936905288696289062e+01
4.980146789550781250e+01
5.003781509399414062e+01
4.993816757202148438e+01
4.947300720214843750e+01
4.990792083740234375e+01
4.988610458374023438e+01
4.966274261474609375e+01
4.902529907226562500e+01
5.021502685546875000e+01
5.018138122558593750e+01
4.990367126464843750e+01
5.019392013549804688e+01
5.001409530639648438e+01
4.976686096191406250e+01
4.957645416259765625e+01
4.989752197265625000e+01
4.996348190307617188e+01
4.975052642822265625e+01
4.987411117553710938e+01
4.974058914184570312e+01
4.977759552001953125e+01
4.980525588989257812e+01
4.929270172119140625e+01
4.900533294677734375e+01
4.968666076660156250e+01
4.953550720214843750e+01
4.971657943725585938e+01
4.984252548217773438e+01
4.952172088623046875e+01
4.996857833862304688e+01
5.031786346435546875e+01
4.960651779174804688e+01
4.970321655273437500e+01
4.976478958129882812e+01
5.003495407104492188e+01
5.016230773925781250e+01
4.986626434326171875e+01
5.004422378540039062e+01
4.983764648437500000e+01
4.992385482788085938e+01
4.986906051635742188e+01
4.976521682739257812e+01
4.996749496459960938e+01
5.011941528320312500e+01
4.919308471679687500e+01
4.904323577880859375e+01
4.874829101562500000e+01
4.939353942871093750e+01
4.929731369018554688e+01
4.916474533081054688e+01
4.947286987304687500e+01
4.919885635375976562e+01
4.936489486694335938e+01
4.992910385131835938e+01
4.970140838623046875e+01
4.969613265991210938e+01
4.961122512817382812e+01
4.950224304199218750e+01
4.939812088012695312e+01
4.935546875000000000e+01
4.908236694335937500e+01
4.938973617553710938e+01
4.914252853393554688e+01
4.951814270019531250e+01
4.935131835937500000e+01
4.933795547485351562e+01
4.952674865722656250e+01
4.935466384887695312e+01
5.016130828857421875e+01
4.981328964233398438e+01
4.953414154052734375e+01
4.977002334594726562e+01
4.975738906860351562e+01
4.953514862060546875e+01
4.962834548950195312e+01
4.986560058593750000e+01
4.970165634155273438e+01
4.956229400634765625e+01
4.917240905761718750e+01
4.920560836791992188e+01
4.966495513916015625e+01
4.909234237670898438e+01
4.957757949829101562e+01
4.978931427001953125e+01
4.996037673950195312e+01
5.017926025390625000e+01
4.964598464965820312e+01
4.992556381225585938e+01
4.907529067993164062e+01
4.945005798339843750e+01
4.955007934570312500e+01
4.876396942138671875e+01
4.925152969360351562e+01
4.924691772460937500e+01
4.973159790039062500e+01
4.990507888793945312e+01
4.912769699096679688e+01
4.971628189086914062e+01
4.910446548461914062e+01
4.913234329223632812e+01
4.911168289184570312e+01
4.916763305664062500e+01
4.920648193359375000e+01
4.914875793457031250e+01
4.958379745483398438e+01
4.903115844726562500e+01
4.907388305664062500e+01
4.938384628295898438e+01
4.940547180175781250e+01
4.949909591674804688e+01
4.909611892700195312e+01
4.896891403198242188e+01
4.890420532226562500e+01
4.918053817749023438e+01
4.823063278198242188e+01
4.974127960205078125e+01
4.916754531860351562e+01
4.936237335205078125e+01
4.870824432373046875e+01
4.863781738281250000e+01
4.908693313598632812e+01
4.945816802978515625e+01
4.836248779296875000e+01
4.905428695678710938e+01
4.837962722778320312e+01
4.767749404907226562e+01
4.840057373046875000e+01
4.877942657470703125e+01
4.931441497802734375e+01
4.899911117553710938e+01
4.905045318603515625e+01
4.869577026367187500e+01
4.892456436157226562e+01
4.837068176269531250e+01
4.804335784912109375e+01
4.810164260864257812e+01
4.861361312866210938e+01
4.857007980346679688e+01
4.806788253784179688e+01
4.832134246826171875e+01
4.829269409179687500e+01
4.857799530029296875e+01
4.816865539550781250e+01
4.832859420776367188e+01
4.866238021850585938e+01
4.882974243164062500e+01
4.873331451416015625e+01
4.852494430541992188e+01
4.927312469482421875e+01
4.700196075439453125e+01
4.746817398071289062e+01
4.843805313110351562e+01
4.849990081787109375e+01
4.864991378784179688e+01
4.863688278198242188e+01
4.861624908447265625e+01
4.837034988403320312e+01
4.850220489501953125e+01
4.796099472045898438e+01
4.821564865112304688e+01
4.800123214721679688e+01
4.877769851684570312e+01
4.848134613037109375e+01
4.820056533813476562e+01
4.796912765502929688e+01
4.828738021850585938e+01
4.794461059570312500e+01
4.881282806396484375e+01
4.866135787963867188e+01
4.875217056274414062e+01
4.811524963378906250e+01
4.824790573120117188e+01
4.803185653686523438e+01
4.786185455322265625e+01
4.779785156250000000e+01
4.775774765014648438e+01
4.910225677490234375e+01
4.849563598632812500e+01
4.866801071166992188e+01
4.891600418090820312e+01
4.897342300415039062e+01
4.956807327270507812e+01
4.957143020629882812e+01
4.942384338378906250e+01
4.896589279174804688e+01
4.924113082885742188e+01
4.953767013549804688e+01
4.935023117065429688e+01
4.891464996337890625e+01
4.891619873046875000e+01
4.926930236816406250e+01
4.853464889526367188e+01
4.849311447143554688e+01
4.897172546386718750e+01
4.838026046752929688e+01
4.927599334716796875e+01
4.828736114501953125e+01
4.818114852905273438e+01
4.822824859619140625e+01
4.885355758666992188e+01
4.942437362670898438e+01
4.944569396972656250e+01
4.942426681518554688e+01
4.908031082153320312e+01
4.852590560913085938e+01
4.834742736816406250e+01
4.844242095947265625e+01
4.802074813842773438e+01
4.815776824951171875e+01
4.872789382934570312e+01
4.851538467407226562e+01
4.924646759033203125e+01
4.928490066528320312e+01
4.939082717895507812e+01
4.975767517089843750e+01
4.949452209472656250e+01
4.953072738647460938e+01
4.982739639282226562e+01
4.947226333618164062e+01
4.923923873901367188e+01
4.870900726318359375e+01
4.919400024414062500e+01
4.904689025878906250e+01
4.951280212402343750e+01
4.951890563964843750e+01
4.942044830322265625e+01
4.904988479614257812e+01
4.932101440429687500e+01
4.935202407836914062e+01
4.874967575073242188e+01
4.906284332275390625e+01
4.879706954956054688e+01
4.850658798217773438e+01
4.894260787963867188e+01
4.882086563110351562e+01
4.950402450561523438e+01
4.856979370117187500e+01
4.916976928710937500e+01
4.891234207153320312e+01
4.887639236450195312e+01
4.846784973144531250e+01
4.881183624267578125e+01
4.844667053222656250e+01
4.889532089233398438e+01
4.875178527832031250e+01
4.846820831298828125e+01
4.936674118041992188e+01
4.913688278198242188e+01
4.968215560913085938e+01
4.936964797973632812e+01
4.924535751342773438e+01
4.940216064453125000e+01
4.859391403198242188e+01
4.897362518310546875e+01
4.959097290039062500e+01
4.964485168457031250e+01
4.996209335327148438e+01
4.952339172363281250e+01
4.985229873657226562e+01
4.937260055541992188e+01
4.888058853149414062e+01
4.824011611938476562e+01
4.888571929931640625e+01
4.848460769653320312e+01
4.859755706787109375e+01
4.857506561279296875e+01
4.880138015747070312e+01
4.882923889160156250e+01
4.910791397094726562e+01
4.922240447998046875e+01
4.943987655639648438e+01
4.956452560424804688e+01
4.917799377441406250e+01
4.920104217529296875e+01
4.918127441406250000e+01
4.910955429077148438e+01
4.940556716918945312e+01
4.943975067138671875e+01
4.927274322509765625e+01
4.922854614257812500e+01
4.932353591918945312e+01
4.936841964721679688e+01
4.950238800048828125e+01
4.971234512329101562e+01
4.931010055541992188e+01
4.957042312622070312e+01
4.937688446044921875e+01
4.947416305541992188e+01
4.929444503784179688e+01
4.932930755615234375e+01
4.912630844116210938e+01
4.930362319946289062e+01
4.928285598754882812e+01
4.994509887695312500e+01
4.977950668334960938e+01
4.968381118774414062e+01
4.973035812377929688e+01
4.945941162109375000e+01
4.996453475952148438e+01
5.003084945678710938e+01
4.999994277954101562e+01
4.999810028076171875e+01
4.980737686157226562e+01
4.967034912109375000e+01
4.994381713867187500e+01
4.962221527099609375e+01
4.941376495361328125e+01
4.969142150878906250e+01
4.963567733764648438e+01
4.907886886596679688e+01
5.000185775756835938e+01
4.978900146484375000e+01
4.894450759887695312e+01
4.916977310180664062e+01
4.981784439086914062e+01
4.951985168457031250e+01
4.942391586303710938e+01
4.968769454956054688e+01
4.985238265991210938e+01
4.951423263549804688e+01
4.961682891845703125e+01
4.916563415527343750e+01
4.907059860229492188e+01
4.977542114257812500e+01
4.955036926269531250e+01
4.958679199218750000e+01
4.942198562622070312e+01
4.960308074951171875e+01
4.938050079345703125e+01
4.964328765869140625e+01
5.012117385864257812e+01
4.966899871826171875e+01
4.974642944335937500e+01
4.970906829833984375e+01
4.984971618652343750e+01
4.905669403076171875e+01
4.959008026123046875e+01
4.941343688964843750e+01
4.924646377563476562e+01
4.897058868408203125e+01
4.886391067504882812e+01
4.938692855834960938e+01
4.909008026123046875e+01
4.912770462036132812e+01
4.844602966308593750e+01
4.891982650756835938e+01
4.861649703979492188e+01
4.927838134765625000e+01
4.878312301635742188e+01
4.886317062377929688e+01
4.877892684936523438e+01
4.855010986328125000e+01
4.901935577392578125e+01
4.898954391479492188e+01
4.919438934326171875e+01
4.846610641479492188e+01
4.884461212158203125e+01
4.850670242309570312e+01
4.896734237670898438e+01
4.844720458984375000e+01
4.880143737792968750e+01
4.827160263061523438e+01
4.930453491210937500e+01
4.842041778564453125e+01
4.841148376464843750e+01
4.909840774536132812e+01
4.858999252319335938e+01
4.873294830322265625e+01
4.892418289184570312e+01
4.965517044067382812e+01
4.885086822509765625e+01
4.948725128173828125e+01
4.907763290405273438e+01
4.923066711425781250e+01
4.921847915649414062e+01
4.944805145263671875e+01
4.925056076049804688e+01
4.937250137329101562e+01
4.906401062011718750e+01
4.923798370361328125e+01
4.873419952392578125e+01
4.917615127563476562e+01
4.880214309692382812e+01
4.906757354736328125e+01
4.948239517211914062e+01
4.921187973022460938e+01
4.876519393920898438e+01
4.873666381835937500e+01
4.869860076904296875e+01
4.878502655029296875e+01
4.805844116210937500e+01
4.816382980346679688e+01
4.885091400146484375e+01
4.893918609619140625e+01
4.911810302734375000e+01
4.887084197998046875e+01
4.859110641479492188e+01
4.835896301269531250e+01
4.882991027832031250e+01
4.843651962280273438e+01
4.858602523803710938e+01
4.834880065917968750e+01
4.822206878662109375e+01
4.792472076416015625e+01
4.807934188842773438e+01
4.827700042724609375e+01
4.814133071899414062e+01
4.848526000976562500e+01
4.865255355834960938e+01
4.864403533935546875e+01
4.904614257812500000e+01
4.892633056640625000e+01
4.842913436889648438e+01
4.901760864257812500e+01
4.866626358032226562e+01
4.877289962768554688e+01
4.893646621704101562e+01
4.875118255615234375e+01
4.894332122802734375e+01
4.885331726074218750e+01
4.887995529174804688e+01
4.872317504882812500e+01
4.875690460205078125e+01
4.880470657348632812e+01
4.880542373657226562e+01
4.893101119995117188e+01
4.878682327270507812e+01
4.886320495605468750e+01
4.897740554809570312e+01
4.837308883666992188e+01
4.829906082153320312e+01
4.806083297729492188e+01
4.829329681396484375e+01
4.889486312866210938e+01
4.844675064086914062e+01
4.795679855346679688e+01
4.806310272216796875e+01
4.825510406494140625e+01
4.839567184448242188e+01
4.828540802001953125e+01
4.836516952514648438e+01
4.841008758544921875e+01
4.805757141113281250e+01
4.846636199951171875e+01
4.856995773315429688e+01
4.834793472290039062e+01
4.814735794067382812e+01
4.823949050903320312e+01
4.850384521484375000e+01
4.856054306030273438e+01
4.812312316894531250e+01
4.811054229736328125e+01
4.794089889526367188e+01
4.820192718505859375e+01
4.802347183227539062e+01
4.899113082885742188e+01
4.847492218017578125e+01
4.883990478515625000e+01
4.857241439819335938e+01
4.900907516479492188e+01
4.936500930786132812e+01
4.920318603515625000e+01
4.843860626220703125e+01
4.956673431396484375e+01
4.890717315673828125e+01
4.855117034912109375e+01
4.884464263916015625e+01
4.902803421020507812e+01
4.887060928344726562e+01
4.872423553466796875e+01
4.851924514770507812e+01
4.834567642211914062e+01
4.867429351806640625e+01
4.855499649047851562e+01
4.878768539428710938e+01
4.811468887329101562e+01
4.845346069335937500e+01
4.836900329589843750e+01
4.857296752929687500e+01
4.890032958984375000e+01
4.825362014770507812e+01
4.800063705444335938e+01
4.855229949951171875e+01
4.865461349487304688e+01
4.861643600463867188e+01
4.863967895507812500e+01
4.894697570800781250e+01
4.903651428222656250e+01
4.881797027587890625e+01
4.866647720336914062e+01
4.938571929931640625e+01
4.866254425048828125e+01
4.837552261352539062e+01
4.851057052612304688e+01
4.881819534301757812e+01
4.894515991210937500e+01
4.893672943115234375e+01
4.871372604370117188e+01
4.863415527343750000e+01
4.910410308837890625e+01
4.895241546630859375e+01
4.897192001342773438e+01
4.872394561767578125e+01
4.881351089477539062e+01
4.897138595581054688e+01
4.893795394897460938e+01
4.925635147094726562e+01
4.893822860717773438e+01
4.935432052612304688e+01
4.929697036743164062e+01
4.847777938842773438e+01
4.887929534912109375e+01
4.906563186645507812e+01
4.827039718627929688e+01
4.844560623168945312e+01
4.867567062377929688e+01
4.889582061767578125e+01
4.832535552978515625e+01
4.855012130737304688e+01
4.873851776123046875e+01
4.847029495239257812e+01
4.865388107299804688e+01
4.843087005615234375e+01
4.925269317626953125e+01
4.840953445434570312e+01
4.832816696166992188e+01
4.855001831054687500e+01
4.846128845214843750e+01
4.825301742553710938e+01
4.846038818359375000e+01
4.813821792602539062e+01
4.883611297607421875e+01
4.842995452880859375e+01
4.819499969482421875e+01
4.931647872924804688e+01
4.882967376708984375e+01
4.901246643066406250e+01
4.900663757324218750e+01
4.898459243774414062e+01
4.849750137329101562e+01
4.887367630004882812e+01
4.872557067871093750e+01
4.892771148681640625e+01
4.887985610961914062e+01
4.918314743041992188e+01
4.882187271118164062e+01
4.865581130981445312e+01
4.858853912353515625e+01
4.884152984619140625e+01
4.912768554687500000e+01
4.957882690429687500e+01
4.894075775146484375e+01
4.866640090942382812e+01
4.970050048828125000e+01
4.939651489257812500e+01
4.899394226074218750e+01
4.928482055664062500e+01
4.919551467895507812e+01
4.876665115356445312e+01
4.826128005981445312e+01
4.896168899536132812e+01
4.904858016967773438e+01
4.884642791748046875e+01
4.956618881225585938e+01
4.899061584472656250e+01
4.938442611694335938e+01
4.906121826171875000e+01
4.866892623901367188e+01
4.891440582275390625e+01
4.883870697021484375e+01
4.920882034301757812e+01
4.886445999145507812e+01
4.839933395385742188e+01
4.870260620117187500e+01
4.833229064941406250e+01
4.843400192260742188e+01
4.864606094360351562e+01
4.895641708374023438e+01
4.862670135498046875e+01
4.905733108520507812e+01
4.929202651977539062e+01
4.904171752929687500e+01
4.880996704101562500e+01
4.912404251098632812e+01
4.918885040283203125e+01
4.939436340332031250e+01
4.933103561401367188e+01
4.906831741333007812e+01
4.885429763793945312e+01
4.951345062255859375e+01
4.957709121704101562e+01
4.945662689208984375e+01
4.946375274658203125e+01
4.889580154418945312e+01
4.921371078491210938e+01
4.882652664184570312e+01
4.927647399902343750e+01
4.876399612426757812e+01
4.899528884887695312e+01
4.840734863281250000e+01
4.855766296386718750e+01
4.907649230957031250e+01
4.907963562011718750e+01
4.884580230712890625e+01
4.889919281005859375e+01
4.924817657470703125e+01
4.912812042236328125e+01
4.897475814819335938e+01
4.923493957519531250e+01
4.893965148925781250e+01
4.851386260986328125e+01
4.846003341674804688e+01
4.844567489624023438e+01
4.935030364990234375e+01
4.924052047729492188e+01
4.941200637817382812e+01
4.954252624511718750e+01
4.952411651611328125e+01
4.978802871704101562e+01
4.975527191162109375e+01
4.954921722412109375e+01
4.983067703247070312e+01
4.981675720214843750e+01
4.930860900878906250e+01
4.931081008911132812e+01
4.924748611450195312e+01
4.959976959228515625e+01
4.946696853637695312e+01
4.967124557495117188e+01
4.962920761108398438e+01
4.977546310424804688e+01
4.978217315673828125e+01
4.996742630004882812e+01
4.932153320312500000e+01
4.970239257812500000e+01
4.999542999267578125e+01
4.948891067504882812e+01
4.947805023193359375e+01
4.904554748535156250e+01
4.898508071899414062e+01
4.958852005004882812e+01
4.928321838378906250e+01
4.949868392944335938e+01
4.950167465209960938e+01
4.913545989990234375e+01
4.883337020874023438e+01
4.878405761718750000e+01
4.930193710327148438e+01
4.898321914672851562e+01
4.906097793579101562e+01
4.963597488403320312e+01
4.953276824951171875e+01
4.940689468383789062e+01
4.954643249511718750e+01
4.939144515991210938e+01
4.928275680541992188e+01
4.910706329345703125e+01
4.900895690917968750e+01
4.920534896850585938e+01
4.944001770019531250e+01
4.911693191528320312e+01
4.865660476684570312e+01
4.873807907104492188e+01
4.871115112304687500e+01
4.895811080932617188e+01
4.900866317749023438e+01
4.972576904296875000e+01
4.907080459594726562e+01
4.937267684936523438e+01
4.892227172851562500e+01
4.886826324462890625e+01
4.877346801757812500e+01
4.859538650512695312e+01
4.877356719970703125e+01
4.912821578979492188e+01
4.888124465942382812e+01
4.885159683227539062e+01
4.918365478515625000e+01
4.857865524291992188e+01
4.929384994506835938e+01
4.895624542236328125e+01
4.864434051513671875e+01
4.882660293579101562e+01
4.899209976196289062e+01
4.927640914916992188e+01
4.949413681030273438e+01
4.952756118774414062e+01
4.972319412231445312e+01
4.980831909179687500e+01
4.921734237670898438e+01
4.901701354980468750e+01
4.911385726928710938e+01
4.930119705200195312e+01
4.891273880004882812e+01
4.877373886108398438e+01
4.925175857543945312e+01
4.921234130859375000e+01
4.923674392700195312e+01
4.907012176513671875e+01
4.920773315429687500e+01
4.914803314208984375e+01
4.949446868896484375e+01
4.976414871215820312e+01
4.951917648315429688e+01
4.957829284667968750e+01
4.856269454956054688e+01
4.853145599365234375e+01
4.872164154052734375e+01
4.868142318725585938e+01
4.817596817016601562e+01


==> data/model2/logdensity_snow3.csv <==
4.869730758666992188e+01
4.769166183471679688e+01
4.779629898071289062e+01
4.833973693847656250e+01
4.779219818115234375e+01
4.803711700439453125e+01
4.757700729370117188e+01
4.822672653198242188e+01
4.835293960571289062e+01
4.775431060791015625e+01
4.743435287475585938e+01
4.828168106079101562e+01
4.767204666137695312e+01
4.738717269897460938e+01
4.824039840698242188e+01
4.877871704101562500e+01
4.852902603149414062e+01
4.791381072998046875e+01
4.780040359497070312e+01
4.800033569335937500e+01
4.813031005859375000e+01
4.739150238037109375e+01
4.817584228515625000e+01
4.825367355346679688e+01
4.825864410400390625e+01
4.843432617187500000e+01
4.783610534667968750e+01
4.811895370483398438e+01
4.784274291992187500e+01
4.795363616943359375e+01
4.696466064453125000e+01
4.750314331054687500e+01
4.780454635620117188e+01
4.780338287353515625e+01
4.712287139892578125e+01
4.742156219482421875e+01
4.782485198974609375e+01
4.772176742553710938e+01
4.755034637451171875e+01
4.765602111816406250e+01
4.794162368774414062e+01
4.768105316162109375e+01
4.737061309814453125e+01
4.777214813232421875e+01
4.766346740722656250e+01
4.749935150146484375e+01
4.795223617553710938e+01
4.783998489379882812e+01
4.784634780883789062e+01
4.783989334106445312e+01
4.751657867431640625e+01
4.793118286132812500e+01
4.841504669189453125e+01
4.803813171386718750e+01
4.824912643432617188e+01
4.800758361816406250e+01
4.793556976318359375e+01
4.786419296264648438e+01
4.770401382446289062e+01
4.757287979125976562e+01
4.800053787231445312e+01
4.766545486450195312e+01
4.835204696655273438e+01
4.824344253540039062e+01
4.814819335937500000e+01
4.824013900756835938e+01
4.754169082641601562e+01
4.730517959594726562e+01
4.770268630981445312e+01
4.906451797485351562e+01
4.803027343750000000e+01
4.818109512329101562e+01
4.789147949218750000e+01
4.806562805175781250e+01
4.800455856323242188e+01
4.832711029052734375e+01
4.824404907226562500e+01
4.816374969482421875e+01
4.815163803100585938e+01
4.924938964843750000e+01
4.871245574951171875e+01
4.812757873535156250e+01
4.851264572143554688e+01
4.797904586791992188e+01
4.895104980468750000e+01
4.835251235961914062e+01
4.883645629882812500e+01
4.765396118164062500e+01
4.799815750122070312e+01
4.793420028686523438e+01
4.809089660644531250e+01
4.810772323608398438e+01
4.884082412719726562e+01
4.772571945190429688e+01
4.845635604858398438e+01
4.816420745849609375e+01
4.813464736938476562e+01
4.759180450439453125e+01
4.816238403320312500e+01
4.815553665161132812e+01
4.790586090087890625e+01
4.758044052124023438e+01
4.832085800170898438e+01
4.757783889770507812e+01
4.814672851562500000e+01
4.805656051635742188e+01
4.737766647338867188e+01
4.839910507202148438e+01
4.872745513916015625e+01
4.855102157592773438e+01
4.831854629516601562e+01
4.876121902465820312e+01
4.764105224609375000e+01
4.818472290039062500e+01
4.744658660888671875e+01
4.740515899658203125e+01
4.724070739746093750e+01
4.811840438842773438e+01
4.867074966430664062e+01
4.849558258056640625e+01
4.772670364379882812e+01
4.807666397094726562e+01
4.859764480590820312e+01
4.922271728515625000e+01
4.881787872314453125e+01
4.859992980957031250e+01
4.867736434936523438e+01
4.831438827514648438e+01
4.747890472412109375e+01
4.877833175659179688e+01
4.793811416625976562e+01
4.885473632812500000e+01
4.909541702270507812e+01
4.859043884277343750e+01
4.862913894653320312e+01
4.887862396240234375e+01
4.796809768676757812e+01
4.876624298095703125e+01
4.831252288818359375e+01
4.850553512573242188e+01
4.847737503051757812e+01
4.842130279541015625e+01
4.822523880004882812e+01
4.835554885864257812e+01
4.761104583740234375e+01
4.824568939208984375e+01
4.765165710449218750e+01
4.800477981567382812e+01
4.759866333007812500e+01
4.729644393920898438e+01
4.804190826416015625e+01
4.788728713989257812e+01
4.766648864746093750e+01
4.824508285522460938e+01
4.755016708374023438e+01
4.815180206298828125e+01
4.863812637329101562e+01
4.860296249389648438e+01
4.752697372436523438e+01
4.833905792236328125e+01
4.819093704223632812e+01
4.799071884155273438e+01
4.750889968872070312e+01
4.780974197387695312e+01
4.782897186279296875e+01
4.799896240234375000e+01
4.856210327148437500e+01
4.813981246948242188e+01
4.831965255737304688e+01
4.865479278564453125e+01
4.874745178222656250e+01
4.871162796020507812e+01
4.829945755004882812e+01
4.891044616699218750e+01
4.833819198608398438e+01
4.787644577026367188e+01
4.869159698486328125e+01
4.845526885986328125e+01
4.908151626586914062e+01
4.914231109619140625e+01
4.828884506225585938e+01
4.822368621826171875e+01
4.884916305541992188e+01
4.842903900146484375e+01
4.900319671630859375e+01
4.799610137939453125e+01
4.865874481201171875e+01
4.853559875488281250e+01
4.865968322753906250e+01
4.897209548950195312e+01
4.908906555175781250e+01
4.889289093017578125e+01
4.827126693725585938e+01
4.784403228759765625e+01
4.810560607910156250e+01
4.814669418334960938e+01
4.794013595581054688e+01
4.786752700805664062e+01
4.791011428833007812e+01
4.773706436157226562e+01
4.787849426269531250e+01
4.832443237304687500e+01
4.816031646728515625e+01
4.837891387939453125e+01
4.807770156860351562e+01
4.835717010498046875e+01
4.831318283081054688e+01
4.783776473999023438e+01
4.830755996704101562e+01
4.836111831665039062e+01
4.788623428344726562e+01
4.820193862915039062e+01
4.816298294067382812e+01
4.837118911743164062e+01
4.859480285644531250e+01
4.748122787475585938e+01
4.737928009033203125e+01
4.856709289550781250e+01
4.859358978271484375e+01
4.843180465698242188e+01
4.877847290039062500e+01
4.861455154418945312e+01
4.870479202270507812e+01
4.861761093139648438e+01
4.905012512207031250e+01
4.910235214233398438e+01
4.926837921142578125e+01
4.892456436157226562e+01
4.921901321411132812e+01
4.926110076904296875e+01
4.814960861206054688e+01
4.814522552490234375e+01
4.785070800781250000e+01
4.739528274536132812e+01
4.803569030761718750e+01
4.799718093872070312e+01
4.778466033935546875e+01
4.785698318481445312e+01
4.755635452270507812e+01
4.770862579345703125e+01
4.778435134887695312e+01
4.817644500732421875e+01
4.783763885498046875e+01
4.838386154174804688e+01
4.762739181518554688e+01
4.768354797363281250e+01
4.769593048095703125e+01
4.819890213012695312e+01
4.757926559448242188e+01
4.713245773315429688e+01
4.718552017211914062e+01
4.698267364501953125e+01
4.708609771728515625e+01
4.728630447387695312e+01
4.732596206665039062e+01
4.721809005737304688e+01
4.750509643554687500e+01
4.745973968505859375e+01
4.747394943237304688e+01
4.778177261352539062e+01
4.832213211059570312e+01
4.794127655029296875e+01
4.727111816406250000e+01
4.769306182861328125e+01
4.764154434204101562e+01
4.801969528198242188e+01
4.771787261962890625e+01
4.785031890869140625e+01
4.734098052978515625e+01
4.764877700805664062e+01
4.755657196044921875e+01
4.794338226318359375e+01
4.815638351440429688e+01
4.807275772094726562e+01
4.784975814819335938e+01
4.786100769042968750e+01
4.744667053222656250e+01
4.767016601562500000e+01
4.728276062011718750e+01
4.727042007446289062e+01
4.726768493652343750e+01
4.735549545288085938e+01
4.805055618286132812e+01
4.793927383422851562e+01
4.794761657714843750e+01
4.785556411743164062e+01
4.800977325439453125e+01
4.788492965698242188e+01
4.792060470581054688e+01
4.815436553955078125e+01
4.797878265380859375e+01
4.748722076416015625e+01
4.810459518432617188e+01
4.814731597900390625e+01
4.806079483032226562e+01
4.810416412353515625e+01
4.801622009277343750e+01
4.803870010375976562e+01
4.801214981079101562e+01
4.791856002807617188e+01
4.825402069091796875e+01
4.817908859252929688e+01
4.811050033569335938e+01
4.787638092041015625e+01
4.797979354858398438e+01
4.814117431640625000e+01
4.804071044921875000e+01
4.881955718994140625e+01
4.819435882568359375e+01
4.850320434570312500e+01
4.819861984252929688e+01
4.813127136230468750e+01
4.820161437988281250e+01
4.796060562133789062e+01
4.789305877685546875e+01
4.805847167968750000e+01
4.788889694213867188e+01
4.795331954956054688e+01
4.849439620971679688e+01
4.855207443237304688e+01
4.841598892211914062e+01
4.823562622070312500e+01
4.838739395141601562e+01
4.830233001708984375e+01
4.857564163208007812e+01
4.826617431640625000e+01
4.833014297485351562e+01
4.855319213867187500e+01
4.818365859985351562e+01
4.783935165405273438e+01
4.829001235961914062e+01
4.834911727905273438e+01
4.814205932617187500e+01
4.844573593139648438e+01
4.852153396606445312e+01
4.872863388061523438e+01
4.882164764404296875e+01
4.894590759277343750e+01
4.926411437988281250e+01
4.913985443115234375e+01
4.919538879394531250e+01
4.887740325927734375e+01
4.837972259521484375e+01
4.859085083007812500e+01
4.839765167236328125e+01
4.857917022705078125e+01
4.873911285400390625e+01
4.870644378662109375e+01
4.860896301269531250e+01
4.856591415405273438e+01
4.923482894897460938e+01
4.879872894287109375e+01
4.845740890502929688e+01
4.805981826782226562e+01
4.817584228515625000e+01
4.810495758056640625e+01
4.901497650146484375e+01
4.817329406738281250e+01
4.815956115722656250e+01
4.833328628540039062e+01
4.825531768798828125e+01
4.823197174072265625e+01
4.861046981811523438e+01
4.880507659912109375e+01
4.902164459228515625e+01
4.900092315673828125e+01
4.889044570922851562e+01
4.877371597290039062e+01
4.768389511108398438e+01
4.731037521362304688e+01
4.747206878662109375e+01
4.763692474365234375e+01
4.786037063598632812e+01
4.778075790405273438e+01
4.764697647094726562e+01
4.807570648193359375e+01
4.788172149658203125e+01
4.761259460449218750e+01
4.796352386474609375e+01
4.819055557250976562e+01
4.801614761352539062e+01
4.818925476074218750e+01
4.815563583374023438e+01
4.873538589477539062e+01
4.822593688964843750e+01
4.805194854736328125e+01
4.837040328979492188e+01
4.842428970336914062e+01
4.882260513305664062e+01
4.918278503417968750e+01
4.872269058227539062e+01
4.843011093139648438e+01
4.813656616210937500e+01
4.822181701660156250e+01
4.841187667846679688e+01
4.862504959106445312e+01
4.852936935424804688e+01
4.808647537231445312e+01
4.802965164184570312e+01
4.783961105346679688e+01
4.846739578247070312e+01
4.844945526123046875e+01
4.818104934692382812e+01
4.869608688354492188e+01
4.851245498657226562e+01
4.883707046508789062e+01
4.783365631103515625e+01
4.788075256347656250e+01
4.856802368164062500e+01
4.846143722534179688e+01
4.853622436523437500e+01
4.809764480590820312e+01
4.843885803222656250e+01
4.825906753540039062e+01
4.813565063476562500e+01
4.808613204956054688e+01
4.765863037109375000e+01
4.809667205810546875e+01
4.867218780517578125e+01
4.866149520874023438e+01
4.836648559570312500e+01
4.839064025878906250e+01
4.852488708496093750e+01
4.809189224243164062e+01
4.847378921508789062e+01
4.767840576171875000e+01
4.864058685302734375e+01
4.774271774291992188e+01
4.796757507324218750e+01
4.749152374267578125e+01
4.791941070556640625e+01
4.781342315673828125e+01
4.858675765991210938e+01
4.805385589599609375e+01
4.803008270263671875e+01
4.809696960449218750e+01
4.807743453979492188e+01
4.777324676513671875e+01
4.957417297363281250e+01
4.859457778930664062e+01
4.900443267822265625e+01
4.911476516723632812e+01
4.836966323852539062e+01
4.865039443969726562e+01
4.826606750488281250e+01
4.808853149414062500e+01
4.812265014648437500e+01
4.835154342651367188e+01
4.841607666015625000e+01
4.814278030395507812e+01
4.836478042602539062e+01
4.883032608032226562e+01
4.824514389038085938e+01
4.797703933715820312e+01
4.850381851196289062e+01
4.829212951660156250e+01
4.838818359375000000e+01
4.839971542358398438e+01
4.824174499511718750e+01
4.793395996093750000e+01
4.767520523071289062e+01
4.783784866333007812e+01
4.781233215332031250e+01
4.789030456542968750e+01
4.803030014038085938e+01
4.788153839111328125e+01
4.794115447998046875e+01
4.743356704711914062e+01
4.806327438354492188e+01
4.805607986450195312e+01
4.788823318481445312e+01
4.751044845581054688e+01
4.749060821533203125e+01
4.785331726074218750e+01
4.846901702880859375e+01
4.773049545288085938e+01
4.802203750610351562e+01
4.788863754272460938e+01
4.831357192993164062e+01
4.834265136718750000e+01
4.828727722167968750e+01
4.737585067749023438e+01
4.748718261718750000e+01
4.813415145874023438e+01
4.803361129760742188e+01
4.776370239257812500e+01
4.746288681030273438e+01
4.782970809936523438e+01
4.763379287719726562e+01
4.764731979370117188e+01
4.752875518798828125e+01
4.778794479370117188e+01
4.792313003540039062e+01
4.786678695678710938e+01
4.803087997436523438e+01
4.812942123413085938e+01
4.798423767089843750e+01
4.811762237548828125e+01
4.724501419067382812e+01
4.765688323974609375e+01
4.793453598022460938e+01
4.812727737426757812e+01
4.837713623046875000e+01
4.828696441650390625e+01
4.804911041259765625e+01
4.788100051879882812e+01
4.795436477661132812e+01
4.815978240966796875e+01
4.807166290283203125e+01
4.806798934936523438e+01
4.847937393188476562e+01
4.846989822387695312e+01
4.793217468261718750e+01
4.765494537353515625e+01
4.762474441528320312e+01
4.765531921386718750e+01
4.834579849243164062e+01
4.837926101684570312e+01
4.854680252075195312e+01
4.789213562011718750e+01
4.771266555786132812e+01
4.787628173828125000e+01
4.785050201416015625e+01
4.770928955078125000e+01
4.803725051879882812e+01
4.766455078125000000e+01
4.806148910522460938e+01
4.779179382324218750e+01
4.827769088745117188e+01
4.822024154663085938e+01
4.826664733886718750e+01
4.831906127929687500e+01
4.838333511352539062e+01
4.830306625366210938e+01
4.844943618774414062e+01
4.766585159301757812e+01
4.763159561157226562e+01
4.758914184570312500e+01
4.727322387695312500e+01
4.711718368530273438e+01
4.778385162353515625e+01
4.778605270385742188e+01
4.739680480957031250e+01
4.772324371337890625e+01
4.786832427978515625e+01
4.774606704711914062e+01
4.783614349365234375e+01
4.790703582763671875e+01
4.796915054321289062e+01
4.826158142089843750e+01
4.840303039550781250e+01
4.835416412353515625e+01
4.881494522094726562e+01
4.874118423461914062e+01
4.796605300903320312e+01
4.769366073608398438e+01
4.787628173828125000e+01
4.789768981933593750e+01
4.777439498901367188e+01
4.847910690307617188e+01
4.858124923706054688e+01
4.854138565063476562e+01
4.781644058227539062e+01
4.794248580932617188e+01
4.841684722900390625e+01
4.853647994995117188e+01
4.798908996582031250e+01
4.843579864501953125e+01
4.790726470947265625e+01
4.790826416015625000e+01
4.815589141845703125e+01
4.835510253906250000e+01
4.859373092651367188e+01
4.815476608276367188e+01
4.806513595581054688e+01
4.797881317138671875e+01
4.812796401977539062e+01
4.768564224243164062e+01
4.797679138183593750e+01
4.778843688964843750e+01
4.809669113159179688e+01
4.731275558471679688e+01
4.800677108764648438e+01
4.779292297363281250e+01
4.817435836791992188e+01
4.791419601440429688e+01
4.804826354980468750e+01
4.763474273681640625e+01
4.784813308715820312e+01
4.821646118164062500e+01
4.852614974975585938e+01
4.843257904052734375e+01
4.854817199707031250e+01
4.825604629516601562e+01
4.809638977050781250e+01
4.858357620239257812e+01
4.919699859619140625e+01
4.859153747558593750e+01
4.891436004638671875e+01
4.908524322509765625e+01
4.902576446533203125e+01
4.910092544555664062e+01
4.941897964477539062e+01
4.931895446777343750e+01
4.903603744506835938e+01
4.911758804321289062e+01
4.880927658081054688e+01
4.849963378906250000e+01
4.853153610229492188e+01
4.925548934936523438e+01
4.954488754272460938e+01
4.870427322387695312e+01
4.910803985595703125e+01
4.914327621459960938e+01
4.909204483032226562e+01
4.834843063354492188e+01
4.848924255371093750e+01
4.859177017211914062e+01
4.842032623291015625e+01
4.861780166625976562e+01
4.871903991699218750e+01
4.841166687011718750e+01
4.846007919311523438e+01
4.829204940795898438e+01
4.864696121215820312e+01
4.837431716918945312e+01
4.845164489746093750e+01
4.859750747680664062e+01
4.846736907958984375e+01
4.840011596679687500e+01
4.871406173706054688e+01
4.870627212524414062e+01
4.888348770141601562e+01
4.877871322631835938e+01
4.851269149780273438e+01
4.855296707153320312e+01
4.868032455444335938e+01
4.860841369628906250e+01
4.857784271240234375e+01
4.827422332763671875e+01
4.833498001098632812e+01
4.816679382324218750e+01
4.849759292602539062e+01
4.860862731933593750e+01
4.841732025146484375e+01
4.863314819335937500e+01
4.881133651733398438e+01
4.838458251953125000e+01
4.800377655029296875e+01
4.832826232910156250e+01
4.754212951660156250e+01
4.742971420288085938e+01
4.778973388671875000e+01
4.721785354614257812e+01
4.771979904174804688e+01
4.862323379516601562e+01
4.783576583862304688e+01
4.810432052612304688e+01
4.807730102539062500e+01
4.749387359619140625e+01
4.776364517211914062e+01
4.782245635986328125e+01
4.776870727539062500e+01
4.810425186157226562e+01
4.818747711181640625e+01
4.807341384887695312e+01
4.849142456054687500e+01
4.848656082153320312e+01
4.807279968261718750e+01
4.854757690429687500e+01
4.803437423706054688e+01
4.777132034301757812e+01
4.768754577636718750e+01
4.710520553588867188e+01
4.815063476562500000e+01
4.796194076538085938e+01
4.766196060180664062e+01
4.829019165039062500e+01
4.887049102783203125e+01
4.805461883544921875e+01
4.932291793823242188e+01
4.941069030761718750e+01
4.943223190307617188e+01
4.854762649536132812e+01
4.947338867187500000e+01
4.950292587280273438e+01
4.926652145385742188e+01
4.813922119140625000e+01
4.902907943725585938e+01
4.978056716918945312e+01
4.738327789306640625e+01
4.893795013427734375e+01
4.882650756835937500e+01
4.934497451782226562e+01
4.966467666625976562e+01
4.941231918334960938e+01
4.976488494873046875e+01
4.924732208251953125e+01
4.936475372314453125e+01
4.950358200073242188e+01
4.874088287353515625e+01
4.899373626708984375e+01
4.899031448364257812e+01
4.896708297729492188e+01
4.858160400390625000e+01
4.826472854614257812e+01
4.836731719970703125e+01
4.835227966308593750e+01
4.890914154052734375e+01
4.894572067260742188e+01
4.855654525756835938e+01
4.863606643676757812e+01
4.807550048828125000e+01
4.800477981567382812e+01
4.785403060913085938e+01
4.820167922973632812e+01
4.786993408203125000e+01
4.714162445068359375e+01
4.779065704345703125e+01
4.705016708374023438e+01
4.714750671386718750e+01
4.788933944702148438e+01
4.818205642700195312e+01
4.843771743774414062e+01
4.856486511230468750e+01
4.882735061645507812e+01
4.886652374267578125e+01
4.851689910888671875e+01
4.794623565673828125e+01
4.842564773559570312e+01
4.878929519653320312e+01
4.755963134765625000e+01
4.867809677124023438e+01
4.801454544067382812e+01
4.861380004882812500e+01
4.804032516479492188e+01
4.728320693969726562e+01
4.822373580932617188e+01
4.769436264038085938e+01
4.762710189819335938e+01
4.856858825683593750e+01
4.816764068603515625e+01
4.778068542480468750e+01
4.793427658081054688e+01
4.774703216552734375e+01
4.775875473022460938e+01
4.769610214233398438e+01
4.805883789062500000e+01
4.842263412475585938e+01
4.841562271118164062e+01
4.894662475585937500e+01
4.869448852539062500e+01
4.850930786132812500e+01
4.850998306274414062e+01
4.835661315917968750e+01
4.830559539794921875e+01
4.805017852783203125e+01
4.821419906616210938e+01
4.744984436035156250e+01
4.739128875732421875e+01
4.806315231323242188e+01
4.867808914184570312e+01
4.816028594970703125e+01
4.744378280639648438e+01
4.718435668945312500e+01
4.718162536621093750e+01
4.795078277587890625e+01
4.783901977539062500e+01
4.792238235473632812e+01
4.745634460449218750e+01
4.805382156372070312e+01
4.824424743652343750e+01
4.777196502685546875e+01
4.846240234375000000e+01
4.898201751708984375e+01
4.799933624267578125e+01
4.747837448120117188e+01
4.796160125732421875e+01
4.840417861938476562e+01
4.842201614379882812e+01
4.874292373657226562e+01
4.876649093627929688e+01
4.835373687744140625e+01
4.766806793212890625e+01
4.847695541381835938e+01
4.786274719238281250e+01
4.824936294555664062e+01
4.816168975830078125e+01
4.782758712768554688e+01
4.708694839477539062e+01
4.784027099609375000e+01
4.721650695800781250e+01
4.762279510498046875e+01
4.824288940429687500e+01
4.761538696289062500e+01
4.724222946166992188e+01
4.773476409912109375e+01
4.719818878173828125e+01
4.765618896484375000e+01
4.698873901367187500e+01
4.698509979248046875e+01
4.682044982910156250e+01
4.764722061157226562e+01
4.687630462646484375e+01
4.697186660766601562e+01
4.681003570556640625e+01
4.671989059448242188e+01
4.740478897094726562e+01
4.807992935180664062e+01
4.804824447631835938e+01
4.756666183471679688e+01
4.838529586791992188e+01
4.750807952880859375e+01
4.801265335083007812e+01
4.799571228027343750e+01
4.839326095581054688e+01
4.838885879516601562e+01
4.744320678710937500e+01
4.735271835327148438e+01
4.770244979858398438e+01
4.765801239013671875e+01
4.789715957641601562e+01
4.782524871826171875e+01
4.832433700561523438e+01
4.843742370605468750e+01
4.802730941772460938e+01
4.743759536743164062e+01
4.777966690063476562e+01
4.776654434204101562e+01
4.696989822387695312e+01
4.712399291992187500e+01
4.855492019653320312e+01
4.834363555908203125e+01
4.844597244262695312e+01
4.835728073120117188e+01
4.852259826660156250e+01
4.850950622558593750e+01
4.841747283935546875e+01
4.860499191284179688e+01
4.870958328247070312e+01
4.853105163574218750e+01
4.845429229736328125e+01
4.868894195556640625e+01
4.809763717651367188e+01
4.904327392578125000e+01
4.821205139160156250e+01
4.900376510620117188e+01
4.870481109619140625e+01
4.904859924316406250e+01
4.846895599365234375e+01
4.837604522705078125e+01
4.844989395141601562e+01
4.808439636230468750e+01
4.877429199218750000e+01
4.854941558837890625e+01
4.888067245483398438e+01
4.877138137817382812e+01
4.857313919067382812e+01
4.894359970092773438e+01
4.874576568603515625e+01
4.814756011962890625e+01
4.877959060668945312e+01
4.762648773193359375e+01
4.819369888305664062e+01
4.888016891479492188e+01
4.785196685791015625e+01
4.899621963500976562e+01
4.801730728149414062e+01
4.849388885498046875e+01
4.868569946289062500e+01
4.812532043457031250e+01
4.850510025024414062e+01
4.856525802612304688e+01
4.774896240234375000e+01
4.833791732788085938e+01
4.799973678588867188e+01
4.821633911132812500e+01
4.807341003417968750e+01
4.798451995849609375e+01
4.824478149414062500e+01
4.755497360229492188e+01
4.835879898071289062e+01
4.779261398315429688e+01
4.793658828735351562e+01
4.746120071411132812e+01
4.777497863769531250e+01
4.837828826904296875e+01
4.852565002441406250e+01
4.709846878051757812e+01
4.850090408325195312e+01
4.834661102294921875e+01
4.837061309814453125e+01
4.810144424438476562e+01
4.713954925537109375e+01
4.712144851684570312e+01
4.711432647705078125e+01
4.835573196411132812e+01
4.714713287353515625e+01
4.703546524047851562e+01
4.709377288818359375e+01
4.839062500000000000e+01
4.819473266601562500e+01
4.737405776977539062e+01
4.749129104614257812e+01
4.720037460327148438e+01
4.733139419555664062e+01
4.739952850341796875e+01
4.756874847412109375e+01
4.766877365112304688e+01
4.752398300170898438e+01
4.728863143920898438e+01
4.758379364013671875e+01
4.812819671630859375e+01
4.740160751342773438e+01
4.826264190673828125e+01
4.805811309814453125e+01
4.770406723022460938e+01
4.775507354736328125e+01
4.763866424560546875e+01
4.800730133056640625e+01
4.788648605346679688e+01
4.843601226806640625e+01
4.828163909912109375e+01
4.856260299682617188e+01
4.770305252075195312e+01
4.793174743652343750e+01
4.785054779052734375e+01
4.764866638183593750e+01
4.850016784667968750e+01
4.764713287353515625e+01
4.749148559570312500e+01
4.762654495239257812e+01
4.783486557006835938e+01
4.739217376708984375e+01
4.772983932495117188e+01
4.793907928466796875e+01
4.817147064208984375e+01
4.887327957153320312e+01
4.875056838989257812e+01
4.883668899536132812e+01
4.871928024291992188e+01
4.764856338500976562e+01
4.778841781616210938e+01
4.712910461425781250e+01
4.763774871826171875e+01
4.796695327758789062e+01
4.785840606689453125e+01
4.772912597656250000e+01
4.755868530273437500e+01
4.770484924316406250e+01
4.778485107421875000e+01
4.774984359741210938e+01
4.796234893798828125e+01
4.822074127197265625e+01
4.789746475219726562e+01
4.769585800170898438e+01
4.732962036132812500e+01
4.774915695190429688e+01
4.800201797485351562e+01
4.687880706787109375e+01
4.776601409912109375e+01
4.686550903320312500e+01
4.821825027465820312e+01
4.840722274780273438e+01
4.715547943115234375e+01
4.790013885498046875e+01
4.840594482421875000e+01
4.712678909301757812e+01
4.733358001708984375e+01
4.721732711791992188e+01
4.851618957519531250e+01
4.858027648925781250e+01
4.904314804077148438e+01
4.876651382446289062e+01
4.848149108886718750e+01
4.844317245483398438e+01
4.746761322021484375e+01
4.737451171875000000e+01
4.894141387939453125e+01
4.837445449829101562e+01
4.760992813110351562e+01
4.794674301147460938e+01
4.924488067626953125e+01
4.813064956665039062e+01
4.879596328735351562e+01
4.909323883056640625e+01
4.881916046142578125e+01
4.864175796508789062e+01
4.813298416137695312e+01
4.790864562988281250e+01
4.781091308593750000e+01
4.858004379272460938e+01
4.863249206542968750e+01
4.770226669311523438e+01
4.783733367919921875e+01
4.813131713867187500e+01
4.830438232421875000e+01
4.849035644531250000e+01
4.805552673339843750e+01
4.881974792480468750e+01
4.817690658569335938e+01
4.788250732421875000e+01
4.766809844970703125e+01
4.860693359375000000e+01
4.819483184814453125e+01
4.798355484008789062e+01
4.794433975219726562e+01
4.836769866943359375e+01
4.844467163085937500e+01
4.842837524414062500e+01
4.798160171508789062e+01
4.716802978515625000e+01
4.751257324218750000e+01
4.785239028930664062e+01
4.725476074218750000e+01
4.742627716064453125e+01
4.735825347900390625e+01
4.758502960205078125e+01
4.785559463500976562e+01
4.801721572875976562e+01
4.755919265747070312e+01
4.727705764770507812e+01
4.769501113891601562e+01
4.806557464599609375e+01
4.804435348510742188e+01
4.759104537963867188e+01
4.785888671875000000e+01
4.764911651611328125e+01
4.761634826660156250e+01
4.831634140014648438e+01
4.801940917968750000e+01
4.791282653808593750e+01
4.800826263427734375e+01
4.813575744628906250e+01
4.794287872314453125e+01
4.796576309204101562e+01
4.769466400146484375e+01
4.823180007934570312e+01
4.765190124511718750e+01
4.800868225097656250e+01
4.818669509887695312e+01
4.771266555786132812e+01
4.787677383422851562e+01
4.806722259521484375e+01
4.768277359008789062e+01
4.771768188476562500e+01
4.793407440185546875e+01
4.796034622192382812e+01
4.768999481201171875e+01
4.760231781005859375e+01
4.756459808349609375e+01
4.798298263549804688e+01
4.803306198120117188e+01
4.765882110595703125e+01
4.762046432495117188e+01
4.705813980102539062e+01
4.767728805541992188e+01
4.769558715820312500e+01
4.656134033203125000e+01
4.770746231079101562e+01
4.836832046508789062e+01
4.829705810546875000e+01
4.839781951904296875e+01
4.849363327026367188e+01
4.706734848022460938e+01
4.816273880004882812e+01
4.789216232299804688e+01
4.777248382568359375e+01
4.780884552001953125e+01
4.746677780151367188e+01
4.717921447753906250e+01
4.804682159423828125e+01
4.775435638427734375e+01
4.859607315063476562e+01
4.856152725219726562e+01
4.820112991333007812e+01
4.891612625122070312e+01
4.828360366821289062e+01
4.921382141113281250e+01
4.818927001953125000e+01
4.813428878784179688e+01
4.809921264648437500e+01
4.753519821166992188e+01
4.835177230834960938e+01
4.805434036254882812e+01
4.917171096801757812e+01
4.876065444946289062e+01
4.809719467163085938e+01
4.780035781860351562e+01
4.895106887817382812e+01
4.810360717773437500e+01
4.847517395019531250e+01
4.878107833862304688e+01
4.853058242797851562e+01
4.816344833374023438e+01
4.895975112915039062e+01
4.864075469970703125e+01
4.765855026245117188e+01
4.873493194580078125e+01
4.733629989624023438e+01
4.841564178466796875e+01
4.799902725219726562e+01
4.841466140747070312e+01
4.763467025756835938e+01
4.786892318725585938e+01
4.845839309692382812e+01
4.897026062011718750e+01
4.879433059692382812e+01
4.878287506103515625e+01
4.914316558837890625e+01
4.936752319335937500e+01
4.929866027832031250e+01
4.769699096679687500e+01
4.892624282836914062e+01
4.806484603881835938e+01
4.868039703369140625e+01
4.735187149047851562e+01
4.770506286621093750e+01
4.769645309448242188e+01
4.803694534301757812e+01
4.720489501953125000e+01
4.725939941406250000e+01
4.846485137939453125e+01
4.787652969360351562e+01
4.832003021240234375e+01
4.721618652343750000e+01
4.777298736572265625e+01
4.849150466918945312e+01
4.875310516357421875e+01
4.886132812500000000e+01
4.843423080444335938e+01
4.869279861450195312e+01
4.898101425170898438e+01
4.856241226196289062e+01
4.856541442871093750e+01
4.794952011108398438e+01
4.749444198608398438e+01
4.775541687011718750e+01
4.810614395141601562e+01
4.815826416015625000e+01
4.803351211547851562e+01
4.900891494750976562e+01
4.873147964477539062e+01
4.905988311767578125e+01
4.842969131469726562e+01
4.855971527099609375e+01
4.742881393432617188e+01
4.708694839477539062e+01
4.819977569580078125e+01
4.785531997680664062e+01
4.769241333007812500e+01
4.828017044067382812e+01
4.882282638549804688e+01
4.875476455688476562e+01
4.772931289672851562e+01
4.761295700073242188e+01
4.862977600097656250e+01
4.749761199951171875e+01
4.877768325805664062e+01
4.807495498657226562e+01
4.820066070556640625e+01
4.870129394531250000e+01
4.892131423950195312e+01
4.831950759887695312e+01
4.912771987915039062e+01
4.904453277587890625e+01
4.824785614013671875e+01
4.772867584228515625e+01
4.805916976928710938e+01
4.821532440185546875e+01
4.828730392456054688e+01
4.787128448486328125e+01
4.759006500244140625e+01
4.829238891601562500e+01
4.761021423339843750e+01
4.818757247924804688e+01
4.759101486206054688e+01
4.850611114501953125e+01
4.869374465942382812e+01
4.843113327026367188e+01
4.854696273803710938e+01
4.814117813110351562e+01
4.843975448608398438e+01
4.883971023559570312e+01
4.748457717895507812e+01
4.843541336059570312e+01
4.891482543945312500e+01
4.773175048828125000e+01
4.876948928833007812e+01
4.902263259887695312e+01
4.894874572753906250e+01
4.806791687011718750e+01
4.868893432617187500e+01
4.864899826049804688e+01
4.668556213378906250e+01
4.685971069335937500e+01
4.729544448852539062e+01
4.685718917846679688e+01
4.669034957885742188e+01
4.674304962158203125e+01
4.728884506225585938e+01
4.689114379882812500e+01
4.690876388549804688e+01
4.688240432739257812e+01
4.750403976440429688e+01
4.727898788452148438e+01
4.679182434082031250e+01
4.684389114379882812e+01
4.734963607788085938e+01
4.717444229125976562e+01
4.717301177978515625e+01
4.740985107421875000e+01
4.723005676269531250e+01
4.689133834838867188e+01
4.723591613769531250e+01
4.741997528076171875e+01
4.721690750122070312e+01
4.720627212524414062e+01
4.687306976318359375e+01
4.719878005981445312e+01
4.725673675537109375e+01
4.693650436401367188e+01
4.784243774414062500e+01
4.726705551147460938e+01
4.721749877929687500e+01
4.735378646850585938e+01
4.737981414794921875e+01
4.735052490234375000e+01
4.720533370971679688e+01
4.722198104858398438e+01
4.719504547119140625e+01
4.691321182250976562e+01
4.692555236816406250e+01
4.735286331176757812e+01
4.782855606079101562e+01
4.722280502319335938e+01
4.732389831542968750e+01
4.762528228759765625e+01
4.744610214233398438e+01
4.712637329101562500e+01
4.700317001342773438e+01
4.769888305664062500e+01
4.788264465332031250e+01
4.718488693237304688e+01
4.750397109985351562e+01
4.727375030517578125e+01
4.724715805053710938e+01
4.807003784179687500e+01
4.715964889526367188e+01
4.711148071289062500e+01
4.706091308593750000e+01
4.703464126586914062e+01
4.792288589477539062e+01
4.735906982421875000e+01
4.740589523315429688e+01
4.732580947875976562e+01
4.810306930541992188e+01
4.773263549804687500e+01
4.689907073974609375e+01
4.739144897460937500e+01
4.781309509277343750e+01
4.730322647094726562e+01
4.721931076049804688e+01
4.776355361938476562e+01
4.695047760009765625e+01
4.706732940673828125e+01
4.777804183959960938e+01
4.778973388671875000e+01
4.771818923950195312e+01
4.770573043823242188e+01
4.701945495605468750e+01
4.776450729370117188e+01
4.776513671875000000e+01
4.708913040161132812e+01
4.732763671875000000e+01
4.778225708007812500e+01
4.775016021728515625e+01
4.777299499511718750e+01
4.735284423828125000e+01
4.718136978149414062e+01
4.749653625488281250e+01
4.777210235595703125e+01
4.798351287841796875e+01
4.757298660278320312e+01
4.721635055541992188e+01
4.722811889648437500e+01
4.761452484130859375e+01
4.740651702880859375e+01
4.783633041381835938e+01
4.809107971191406250e+01
4.769758987426757812e+01
4.804771041870117188e+01
4.754652023315429688e+01
4.814034271240234375e+01
4.787791824340820312e+01
4.835366821289062500e+01
4.654484939575195312e+01
4.817835235595703125e+01
4.833573913574218750e+01
4.608096694946289062e+01
4.733969497680664062e+01
4.579658889770507812e+01
4.591576766967773438e+01
4.806753921508789062e+01
4.607152938842773438e+01
4.805693817138671875e+01
4.798056411743164062e+01
4.860765457153320312e+01
4.809990310668945312e+01
4.816149520874023438e+01
4.805972671508789062e+01
4.619694519042968750e+01
4.586313247680664062e+01
4.828717422485351562e+01
4.769901275634765625e+01
4.632812881469726562e+01
4.623412322998046875e+01
4.772344970703125000e+01
4.609503936767578125e+01
4.839291381835937500e+01
4.823697280883789062e+01
4.652071762084960938e+01
4.751519775390625000e+01
4.633375167846679688e+01
4.626501083374023438e+01
4.781176757812500000e+01
4.634684371948242188e+01
4.815531921386718750e+01
4.845082855224609375e+01
4.650660705566406250e+01
4.796642684936523438e+01
4.830980682373046875e+01
4.766495895385742188e+01
4.635967636108398438e+01
4.858898544311523438e+01
4.828842544555664062e+01
4.641854476928710938e+01
4.618449020385742188e+01
4.638805770874023438e+01
4.621404266357421875e+01
4.814877700805664062e+01
4.824201583862304688e+01
4.804306411743164062e+01
4.820205307006835938e+01
4.805200576782226562e+01
4.747281646728515625e+01
4.769929885864257812e+01
4.609561920166015625e+01
4.826823425292968750e+01
4.713935089111328125e+01
4.773545074462890625e+01
4.803945159912109375e+01
4.841590499877929688e+01
4.687712478637695312e+01
4.755507659912109375e+01
4.657224273681640625e+01
4.661405944824218750e+01
4.831520080566406250e+01
4.660916519165039062e+01
4.673300552368164062e+01
4.779056930541992188e+01
4.707509231567382812e+01
4.832478332519531250e+01
4.667832565307617188e+01
4.811231994628906250e+01
4.760262298583984375e+01
4.828050613403320312e+01
4.786178207397460938e+01
4.800936889648437500e+01
4.851469802856445312e+01
4.913861083984375000e+01
4.772539520263671875e+01
4.874613189697265625e+01
4.800051498413085938e+01
4.822086715698242188e+01
4.818140792846679688e+01
4.780529785156250000e+01
4.798868179321289062e+01
4.827199935913085938e+01
4.701229858398437500e+01
4.810269165039062500e+01
4.693717956542968750e+01
4.823756790161132812e+01
4.828873443603515625e+01
4.711485671997070312e+01
4.800915145874023438e+01
4.794300460815429688e+01
4.798982238769531250e+01
4.804689025878906250e+01
4.816661453247070312e+01
4.837454223632812500e+01
4.857725143432617188e+01
4.852693939208984375e+01
4.866105270385742188e+01
4.805406188964843750e+01
4.812033081054687500e+01
4.806671524047851562e+01
4.787245178222656250e+01
4.844782638549804688e+01
4.758933258056640625e+01
4.828708267211914062e+01
4.739854431152343750e+01
4.751100540161132812e+01
4.836940765380859375e+01
4.861564636230468750e+01
4.796607971191406250e+01
4.783785247802734375e+01
4.750315856933593750e+01
4.824959945678710938e+01
4.753367996215820312e+01
4.784154510498046875e+01
4.799083709716796875e+01
4.872733688354492188e+01
4.790973281860351562e+01
4.809550476074218750e+01
4.785626220703125000e+01
4.795674514770507812e+01
4.775363159179687500e+01
4.753485488891601562e+01
4.768164443969726562e+01
4.798178100585937500e+01
4.808132934570312500e+01
4.818370056152343750e+01
4.770593261718750000e+01
4.796967315673828125e+01
4.783371734619140625e+01
4.817926406860351562e+01
4.728315734863281250e+01
4.820425796508789062e+01
4.802120208740234375e+01
4.732358932495117188e+01
4.803501892089843750e+01
4.820021438598632812e+01
4.768534469604492188e+01
4.777957534790039062e+01
4.759000778198242188e+01
4.789130020141601562e+01
4.753697967529296875e+01
4.751436233520507812e+01
4.735812759399414062e+01
4.765688323974609375e+01
4.806815719604492188e+01
4.757960128784179688e+01
4.769703292846679688e+01
4.831675720214843750e+01
4.779280853271484375e+01
4.804529190063476562e+01
4.837321090698242188e+01
4.727541351318359375e+01
4.762189865112304688e+01
4.772648620605468750e+01
4.803614044189453125e+01
4.814136886596679688e+01
4.834045028686523438e+01
4.805330657958984375e+01
4.806494522094726562e+01
4.793561553955078125e+01
4.826779937744140625e+01
4.859780883789062500e+01
4.776629257202148438e+01
4.808953475952148438e+01
4.847184371948242188e+01
4.826651382446289062e+01
4.869821548461914062e+01
4.824036407470703125e+01
4.902239608764648438e+01
4.855749130249023438e+01
4.838251113891601562e+01
4.844977951049804688e+01
4.831069946289062500e+01
4.853431701660156250e+01
4.787749862670898438e+01
4.833157348632812500e+01
4.755124282836914062e+01
4.815556335449218750e+01
4.794997024536132812e+01
4.809702682495117188e+01
4.838237380981445312e+01
4.882355499267578125e+01
4.800525665283203125e+01
4.804404449462890625e+01
4.790477371215820312e+01
4.762055206298828125e+01
4.726622009277343750e+01
4.807642745971679688e+01
4.796665954589843750e+01
4.786195755004882812e+01
4.798087310791015625e+01
4.792632675170898438e+01
4.777764511108398438e+01
4.785399246215820312e+01
4.791463851928710938e+01
4.751233291625976562e+01
4.791254425048828125e+01
4.808095550537109375e+01
4.779462432861328125e+01
4.732970809936523438e+01
4.743984985351562500e+01
4.672207641601562500e+01
4.667620849609375000e+01
4.731951522827148438e+01
4.750847625732421875e+01
4.748129653930664062e+01
4.750902175903320312e+01
4.798234176635742188e+01
4.745567321777343750e+01
4.773574829101562500e+01
4.747553253173828125e+01
4.812943267822265625e+01
4.686263275146484375e+01
4.697929763793945312e+01
4.807851791381835938e+01
4.789137268066406250e+01
4.769394302368164062e+01
4.781193923950195312e+01
4.806831741333007812e+01
4.752851104736328125e+01
4.845183181762695312e+01
4.824244689941406250e+01
4.859200668334960938e+01
4.778549575805664062e+01
4.864950180053710938e+01
4.840627670288085938e+01
4.785692977905273438e+01
4.813036727905273438e+01
4.798443984985351562e+01
4.804616165161132812e+01
4.789862060546875000e+01
4.859295272827148438e+01
4.793743896484375000e+01
4.789530944824218750e+01
4.775294876098632812e+01
4.828857803344726562e+01
4.799536132812500000e+01
4.750327301025390625e+01
4.789541625976562500e+01
4.769482803344726562e+01
4.777242660522460938e+01
4.877963256835937500e+01
4.778527450561523438e+01
4.819203186035156250e+01
4.870600509643554688e+01
4.843416976928710938e+01
4.872681427001953125e+01
4.882901000976562500e+01
4.807167053222656250e+01
4.870026016235351562e+01
4.733521270751953125e+01
4.876874542236328125e+01
4.894051361083984375e+01
4.722973251342773438e+01
4.855760955810546875e+01
4.739204406738281250e+01
4.740599441528320312e+01
4.804343414306640625e+01
4.821569442749023438e+01
4.711701965332031250e+01
4.832390975952148438e+01
4.796090698242187500e+01
4.731484985351562500e+01
4.788039779663085938e+01
4.782032012939453125e+01
4.713374710083007812e+01
4.753123092651367188e+01
4.775996017456054688e+01
4.804491424560546875e+01
4.780691146850585938e+01
4.786386489868164062e+01
4.806877517700195312e+01
4.804384231567382812e+01
4.799996948242187500e+01
4.843170547485351562e+01
4.833630371093750000e+01
4.785096740722656250e+01
4.805389785766601562e+01
4.741180801391601562e+01
4.738470077514648438e+01
4.829448699951171875e+01
4.740628433227539062e+01
4.809555053710937500e+01
4.830397796630859375e+01
4.817015457153320312e+01
4.848074340820312500e+01
4.871277999877929688e+01
4.847891616821289062e+01
4.903728103637695312e+01
4.887935256958007812e+01
4.880549240112304688e+01
4.886628723144531250e+01
4.825204849243164062e+01
4.838188934326171875e+01
4.777471923828125000e+01
4.772917938232421875e+01
4.776298141479492188e+01
4.857907867431640625e+01
4.856667327880859375e+01
4.892466735839843750e+01
4.905599975585937500e+01
4.765504074096679688e+01
4.824252319335937500e+01
4.833724975585937500e+01
4.671538162231445312e+01
4.834400177001953125e+01
4.832582473754882812e+01
4.794446945190429688e+01
4.782938385009765625e+01
4.809399032592773438e+01
4.799336242675781250e+01
4.779330825805664062e+01
4.789600753784179688e+01
4.737749481201171875e+01
4.787240600585937500e+01
4.820779418945312500e+01
4.762808609008789062e+01
4.787125778198242188e+01
4.812125396728515625e+01
4.806217575073242188e+01
4.768875503540039062e+01
4.811981201171875000e+01
4.838443756103515625e+01
4.774054718017578125e+01
4.694860458374023438e+01
4.770652389526367188e+01
4.732501602172851562e+01
4.724440002441406250e+01
4.743692779541015625e+01
4.847812652587890625e+01
4.762456130981445312e+01
4.762951660156250000e+01
4.827695465087890625e+01
4.782666778564453125e+01
4.779161071777343750e+01
4.837252807617187500e+01
4.785300064086914062e+01
4.796081924438476562e+01
4.800318908691406250e+01
4.799055099487304688e+01
4.823540878295898438e+01
4.806513214111328125e+01
4.794483947753906250e+01
4.808206558227539062e+01
4.879983139038085938e+01
4.769527053833007812e+01
4.785301589965820312e+01
4.731009292602539062e+01
4.733393478393554688e+01
4.721066665649414062e+01
4.777413940429687500e+01
4.716107940673828125e+01
4.741006088256835938e+01
4.739185714721679688e+01
4.725493240356445312e+01
4.712559509277343750e+01
4.778721237182617188e+01
4.762527084350585938e+01
4.762854385375976562e+01
4.753383636474609375e+01
4.771224594116210938e+01
4.797837448120117188e+01
4.710719299316406250e+01
4.724800491333007812e+01
4.748016738891601562e+01
4.732202529907226562e+01
4.733455657958984375e+01
4.731130981445312500e+01
4.737799835205078125e+01
4.797579193115234375e+01
4.793894195556640625e+01
4.799960327148437500e+01
4.761860656738281250e+01
4.794302368164062500e+01
4.773058700561523438e+01
4.733815765380859375e+01
4.743497085571289062e+01
4.788189697265625000e+01
4.769449234008789062e+01
4.761566162109375000e+01
4.780442047119140625e+01
4.738373565673828125e+01
4.788949966430664062e+01
4.840896224975585938e+01
4.792373657226562500e+01
4.788441467285156250e+01
4.771786117553710938e+01
4.759527969360351562e+01
4.790353393554687500e+01
4.773315429687500000e+01
4.829699325561523438e+01
4.748476791381835938e+01
4.757249832153320312e+01
4.739561080932617188e+01
4.761530685424804688e+01
4.793231201171875000e+01
4.744152450561523438e+01
4.787204360961914062e+01
4.740607833862304688e+01
4.741222763061523438e+01
4.793288421630859375e+01
4.821340560913085938e+01
4.682945632934570312e+01
4.698815536499023438e+01
4.728759384155273438e+01
4.803859329223632812e+01
4.734959411621093750e+01
4.753060150146484375e+01
4.714051437377929688e+01
4.726255798339843750e+01
4.764431381225585938e+01
4.757744979858398438e+01
4.755936431884765625e+01
4.711943435668945312e+01
4.656988906860351562e+01
4.774993896484375000e+01
4.753877639770507812e+01
4.712722396850585938e+01
4.715356826782226562e+01
4.647196197509765625e+01
4.725408554077148438e+01
4.723204803466796875e+01
4.776087570190429688e+01
4.658494567871093750e+01
4.751388931274414062e+01
4.743987655639648438e+01
4.776573562622070312e+01
4.701002120971679688e+01
4.784046173095703125e+01
4.720695495605468750e+01
4.789816284179687500e+01
4.744094848632812500e+01
4.698426437377929688e+01
4.760971832275390625e+01
4.767253875732421875e+01
4.697861480712890625e+01
4.786312103271484375e+01
4.779830551147460938e+01
4.793431472778320312e+01
4.759114837646484375e+01
4.702303314208984375e+01
4.711769485473632812e+01
4.775579833984375000e+01
4.737870788574218750e+01
4.671853637695312500e+01
4.737043762207031250e+01
4.768446731567382812e+01
4.755348587036132812e+01
4.775418090820312500e+01
4.719277572631835938e+01
4.711429977416992188e+01
4.744628906250000000e+01
4.738500976562500000e+01
4.735993957519531250e+01
4.729552841186523438e+01
4.753113937377929688e+01
4.720906066894531250e+01
4.766146469116210938e+01
4.701910400390625000e+01
4.729673004150390625e+01
4.738209152221679688e+01
4.791512680053710938e+01
4.782346725463867188e+01
4.763986587524414062e+01
4.723712158203125000e+01
4.726630783081054688e+01
4.755673217773437500e+01
4.728810501098632812e+01
4.777080154418945312e+01
4.733978271484375000e+01
4.723990631103515625e+01
4.782863616943359375e+01
4.727409362792968750e+01
4.779984283447265625e+01
4.742181396484375000e+01
4.753126907348632812e+01
4.773649215698242188e+01
4.742889022827148438e+01
4.714073181152343750e+01
4.767319488525390625e+01
4.777408599853515625e+01
4.717438888549804688e+01
4.654490280151367188e+01
4.670727157592773438e+01
4.684830856323242188e+01
4.731079483032226562e+01
4.663393783569335938e+01
4.689426422119140625e+01
4.720229339599609375e+01
4.764147949218750000e+01
4.782892990112304688e+01
4.791295242309570312e+01
4.755022048950195312e+01
4.802339553833007812e+01
4.694210815429687500e+01
4.675815582275390625e+01
4.718560028076171875e+01
4.774197006225585938e+01
4.688566207885742188e+01
4.816911697387695312e+01
4.763494873046875000e+01
4.728396606445312500e+01
4.760033035278320312e+01
4.755561828613281250e+01
4.698259735107421875e+01
4.759350585937500000e+01
4.782090759277343750e+01
4.746559906005859375e+01
4.732220077514648438e+01
4.746799850463867188e+01
4.749217987060546875e+01
4.770203781127929688e+01
4.716302108764648438e+01
4.759460067749023438e+01
4.791405105590820312e+01
4.732104873657226562e+01
4.777842712402343750e+01
4.716695404052734375e+01
4.762569046020507812e+01
4.799007034301757812e+01
4.754619979858398438e+01
4.738405609130859375e+01
4.747508621215820312e+01
4.739511871337890625e+01
4.744710540771484375e+01
4.690038299560546875e+01
4.722861099243164062e+01
4.717637634277343750e+01
4.724744033813476562e+01
4.723607635498046875e+01
4.883580780029296875e+01
4.823097991943359375e+01
4.815813827514648438e+01
4.706103515625000000e+01
4.751398849487304688e+01
4.762961578369140625e+01
4.749032592773437500e+01
4.780243301391601562e+01
4.749890136718750000e+01
4.799864959716796875e+01
4.740348052978515625e+01
4.749723815917968750e+01
4.774298477172851562e+01
4.820876312255859375e+01
4.780772018432617188e+01
4.812378692626953125e+01
4.753678512573242188e+01
4.803618240356445312e+01
4.825765609741210938e+01
4.826304244995117188e+01
4.813166809082031250e+01
4.775407791137695312e+01
4.768529510498046875e+01
4.792247009277343750e+01
4.856202697753906250e+01
4.706370162963867188e+01
4.758174514770507812e+01
4.832838439941406250e+01
4.749558639526367188e+01
4.786557769775390625e+01
4.815028762817382812e+01
4.826367950439453125e+01
4.790375900268554688e+01
4.784992980957031250e+01
4.841992950439453125e+01
4.828810119628906250e+01
4.758793258666992188e+01
4.762472534179687500e+01
4.809742355346679688e+01
4.785483169555664062e+01
4.768113327026367188e+01
4.744352340698242188e+01
4.697115707397460938e+01
4.722113800048828125e+01
4.758879089355468750e+01
4.825699234008789062e+01
4.735955047607421875e+01
4.868032073974609375e+01
4.823135757446289062e+01
4.768171691894531250e+01
4.819616317749023438e+01
4.783327865600585938e+01
4.825761413574218750e+01
4.788314819335937500e+01
4.771868515014648438e+01
4.807851028442382812e+01
4.714836120605468750e+01
4.771396255493164062e+01
4.769382476806640625e+01
4.794279861450195312e+01
4.695375823974609375e+01
4.785763931274414062e+01
4.745744323730468750e+01
4.704622650146484375e+01
4.727086639404296875e+01
4.779188537597656250e+01
4.798511123657226562e+01
4.734645462036132812e+01
4.805494689941406250e+01
4.796470260620117188e+01
4.751190185546875000e+01
4.823324584960937500e+01
4.759840011596679688e+01
4.740215682983398438e+01
4.809302139282226562e+01
4.792409133911132812e+01
4.763939285278320312e+01
4.780663299560546875e+01
4.802314376831054688e+01
4.758128738403320312e+01
4.762538909912109375e+01
4.752688980102539062e+01
4.820190048217773438e+01
4.825484466552734375e+01
4.877523803710937500e+01
4.790498733520507812e+01
4.822981262207031250e+01
4.792629241943359375e+01
4.831221008300781250e+01
4.774645614624023438e+01
4.828762817382812500e+01
4.787708282470703125e+01
4.834325790405273438e+01
4.798332977294921875e+01
4.828805923461914062e+01
4.789566421508789062e+01
4.827845382690429688e+01
4.763280105590820312e+01
4.796458435058593750e+01
4.798126602172851562e+01
4.803563308715820312e+01
4.821617507934570312e+01
4.805934524536132812e+01
4.754519271850585938e+01
4.768887329101562500e+01
4.725057983398437500e+01
4.790359878540039062e+01
4.759149551391601562e+01
4.719745635986328125e+01
4.772017669677734375e+01
4.736239624023437500e+01
4.796652221679687500e+01
4.752828979492187500e+01
4.835617065429687500e+01
4.822637939453125000e+01
4.775481414794921875e+01
4.763427352905273438e+01
4.763162994384765625e+01
4.822555541992187500e+01
4.773024749755859375e+01
4.840676879882812500e+01
4.740993118286132812e+01
4.752090454101562500e+01
4.812923431396484375e+01
4.813681411743164062e+01
4.767923736572265625e+01
4.861844253540039062e+01
4.866164398193359375e+01
4.840608596801757812e+01
4.803589248657226562e+01
4.765532684326171875e+01
4.772274780273437500e+01
4.773130416870117188e+01
4.767604827880859375e+01
4.824652862548828125e+01
4.812345886230468750e+01
4.817437744140625000e+01
4.770255279541015625e+01
4.689289855957031250e+01
4.805035400390625000e+01
4.837472915649414062e+01
4.739597320556640625e+01
4.803761291503906250e+01
4.770895004272460938e+01
4.774948120117187500e+01
4.783689498901367188e+01
4.790760421752929688e+01
4.806174468994140625e+01
4.773379898071289062e+01
4.784172439575195312e+01
4.822972106933593750e+01
4.747966766357421875e+01
4.787332534790039062e+01
4.772402954101562500e+01
4.750700759887695312e+01
4.788759994506835938e+01
4.812538528442382812e+01
4.773589324951171875e+01
4.752096939086914062e+01
4.737305450439453125e+01
4.839607238769531250e+01
4.853078079223632812e+01
4.783283233642578125e+01
4.753624343872070312e+01
4.836540603637695312e+01
4.816967010498046875e+01
4.787693405151367188e+01
4.797136688232421875e+01
4.771920776367187500e+01
4.702769851684570312e+01
4.782376480102539062e+01
4.845286178588867188e+01
4.776215362548828125e+01
4.804597854614257812e+01
4.764895248413085938e+01
4.799664688110351562e+01
4.848702239990234375e+01
4.713766098022460938e+01
4.777028274536132812e+01
4.698547363281250000e+01
4.668181991577148438e+01
4.667137908935546875e+01
4.673932647705078125e+01
4.755766677856445312e+01
4.752645874023437500e+01
4.604485702514648438e+01
4.707744216918945312e+01
4.747162246704101562e+01
4.733573913574218750e+01
4.746417999267578125e+01
4.670732879638671875e+01
4.723588562011718750e+01
4.750848388671875000e+01
4.722573852539062500e+01
4.751828765869140625e+01
4.732232666015625000e+01
4.723004531860351562e+01
4.745172500610351562e+01
4.769355773925781250e+01
4.755153656005859375e+01
4.704332733154296875e+01
4.705250549316406250e+01
4.702874374389648438e+01
4.741585159301757812e+01
4.714253616333007812e+01
4.650384521484375000e+01
4.755749130249023438e+01
4.632686233520507812e+01
4.744930648803710938e+01
4.723170471191406250e+01
4.746213912963867188e+01
4.753922653198242188e+01
4.725371551513671875e+01
4.761713790893554688e+01
4.758805465698242188e+01
4.680438232421875000e+01
4.830013656616210938e+01
4.798786926269531250e+01
4.782651901245117188e+01
4.638465499877929688e+01
4.783034515380859375e+01
4.841750335693359375e+01
4.846468734741210938e+01
4.765715026855468750e+01
4.789248275756835938e+01
4.786336517333984375e+01
4.780839157104492188e+01
4.807071685791015625e+01
4.797863006591796875e+01
4.774943542480468750e+01
4.794540405273437500e+01
4.809643554687500000e+01
4.857782363891601562e+01
4.809080123901367188e+01
4.703227233886718750e+01
4.832043838500976562e+01
4.672767639160156250e+01
4.793262481689453125e+01
4.777899169921875000e+01
4.580135345458984375e+01
4.608873748779296875e+01
4.796276092529296875e+01
4.757128906250000000e+01
4.622824859619140625e+01
4.684720230102539062e+01
4.853354263305664062e+01
4.878078460693359375e+01
4.826493072509765625e+01
4.770650100708007812e+01
4.676487731933593750e+01
4.643561172485351562e+01
4.840748977661132812e+01
4.858970642089843750e+01
4.901317596435546875e+01
4.882635498046875000e+01
4.807873916625976562e+01
4.826081085205078125e+01
4.836645126342773438e+01
4.820666122436523438e+01
4.827514266967773438e+01
4.819314193725585938e+01
4.801285171508789062e+01
4.812915039062500000e+01
4.765977096557617188e+01
4.773490905761718750e+01
4.858264541625976562e+01
4.793166351318359375e+01
4.822108840942382812e+01
4.836662673950195312e+01
4.796584701538085938e+01
4.806142425537109375e+01
4.865413284301757812e+01
4.846528625488281250e+01
4.803696441650390625e+01
4.844611740112304688e+01
4.835266876220703125e+01
4.759640502929687500e+01
4.818791580200195312e+01
4.855696105957031250e+01
4.845585632324218750e+01
4.791646957397460938e+01
4.794099807739257812e+01
4.824691009521484375e+01
4.800481796264648438e+01
4.822651290893554688e+01
4.769686126708984375e+01
4.844175720214843750e+01
4.864827346801757812e+01
4.829711151123046875e+01
4.880603027343750000e+01
4.825833129882812500e+01
4.839728927612304688e+01
4.853230285644531250e+01
4.848317337036132812e+01
4.843921279907226562e+01
4.853931427001953125e+01
4.929861831665039062e+01
4.923309326171875000e+01
4.899762725830078125e+01
4.822379302978515625e+01
4.816166687011718750e+01
4.873008728027343750e+01
4.857920074462890625e+01
4.913495635986328125e+01
4.906602096557617188e+01
4.871895980834960938e+01
4.903858566284179688e+01
4.868683242797851562e+01
4.794077301025390625e+01
4.799417877197265625e+01
4.882342910766601562e+01
4.895595550537109375e+01
4.866570663452148438e+01
4.821398925781250000e+01
4.931669235229492188e+01
4.873249435424804688e+01
4.878477859497070312e+01
4.899845123291015625e+01
4.917108917236328125e+01
4.861921691894531250e+01
4.872295761108398438e+01
4.870090866088867188e+01
4.848588562011718750e+01
4.814511108398437500e+01
4.854431915283203125e+01
4.835480880737304688e+01
4.851021957397460938e+01
4.871936035156250000e+01
4.874400711059570312e+01
4.857281112670898438e+01
4.887888717651367188e+01
4.921711349487304688e+01
4.935304260253906250e+01
4.934845733642578125e+01
4.860437774658203125e+01
4.864075851440429688e+01
4.890370941162109375e+01
4.901864242553710938e+01
4.877106094360351562e+01
4.857781219482421875e+01
4.866595077514648438e+01
4.859389114379882812e+01
4.856774902343750000e+01
4.879737854003906250e+01
4.860512542724609375e+01
4.894191360473632812e+01
4.897835159301757812e+01
4.879980468750000000e+01
4.895791625976562500e+01
4.913360595703125000e+01
4.892032623291015625e+01
4.891513824462890625e+01
4.926718139648437500e+01
4.851465225219726562e+01
4.911093902587890625e+01
4.855140686035156250e+01
4.887830352783203125e+01
4.877304840087890625e+01
4.912452697753906250e+01
4.843503570556640625e+01
4.892666625976562500e+01
4.832585525512695312e+01
4.894195175170898438e+01
4.826902008056640625e+01
4.815973663330078125e+01
4.875313568115234375e+01
4.814053726196289062e+01
4.791719436645507812e+01
4.813129806518554688e+01
4.876856231689453125e+01
4.822768020629882812e+01
4.826588058471679688e+01
4.853634262084960938e+01
4.841917037963867188e+01
4.824021911621093750e+01
4.815929031372070312e+01
4.879363250732421875e+01
4.906880187988281250e+01
4.898287200927734375e+01
4.842570877075195312e+01
4.913550186157226562e+01
4.842881393432617188e+01
4.824458312988281250e+01
4.861703109741210938e+01
4.821871948242187500e+01
4.862141799926757812e+01
4.884005355834960938e+01
4.845067214965820312e+01
4.819329833984375000e+01
4.903316879272460938e+01
4.832563018798828125e+01
4.822611236572265625e+01
4.801834487915039062e+01
4.821785736083984375e+01
4.832641601562500000e+01
4.807712936401367188e+01
4.839068222045898438e+01
4.806557464599609375e+01
4.783723068237304688e+01
4.790982055664062500e+01
4.795214462280273438e+01
4.806574249267578125e+01
4.814485168457031250e+01
4.800600814819335938e+01
4.794084930419921875e+01
4.776121902465820312e+01
4.811899185180664062e+01
4.813325500488281250e+01
4.833298873901367188e+01
4.821975708007812500e+01
4.790425109863281250e+01
4.842508697509765625e+01
4.842483139038085938e+01
4.853276443481445312e+01
4.773894882202148438e+01
4.823094558715820312e+01
4.745854187011718750e+01
4.770690155029296875e+01
4.862277221679687500e+01
4.815435791015625000e+01
4.857546615600585938e+01
4.857548141479492188e+01
4.858102798461914062e+01
4.842701339721679688e+01
4.858142089843750000e+01
4.856253433227539062e+01
4.837113952636718750e+01
4.852823257446289062e+01
4.819347763061523438e+01
4.857629394531250000e+01
4.864805603027343750e+01
4.858733749389648438e+01
4.852087783813476562e+01
4.867766571044921875e+01
4.821630096435546875e+01
4.853775024414062500e+01
4.889319992065429688e+01
4.825475311279296875e+01
4.863982772827148438e+01
4.883746719360351562e+01
4.844156265258789062e+01
4.894601821899414062e+01
4.881188583374023438e+01
4.826651382446289062e+01
4.813225936889648438e+01
4.815233230590820312e+01
4.846524810791015625e+01
4.820932769775390625e+01
4.878031158447265625e+01
4.855664825439453125e+01
4.896575164794921875e+01
4.859992980957031250e+01
4.843031692504882812e+01
4.858961105346679688e+01
4.850041198730468750e+01
4.871451187133789062e+01
4.853948974609375000e+01
4.804842758178710938e+01
4.900325775146484375e+01
4.887106704711914062e+01
4.857697677612304688e+01
4.839459609985351562e+01
4.812113571166992188e+01
4.898246002197265625e+01
4.848208618164062500e+01
4.866876220703125000e+01
4.874879074096679688e+01
4.923083496093750000e+01
4.897444534301757812e+01
4.835980987548828125e+01
4.841427993774414062e+01
4.788795089721679688e+01
4.853010559082031250e+01
4.845728302001953125e+01
4.840043258666992188e+01
4.869098281860351562e+01
4.851493072509765625e+01
4.903097534179687500e+01
4.860024261474609375e+01
4.919538497924804688e+01
4.846397781372070312e+01
4.893593597412109375e+01
4.892411804199218750e+01
4.862856292724609375e+01
4.853152084350585938e+01
4.835200881958007812e+01
4.864395523071289062e+01
4.867938995361328125e+01
4.832528686523437500e+01
4.810512924194335938e+01
4.806434249877929688e+01
4.814881515502929688e+01
4.764431381225585938e+01
4.835240936279296875e+01
4.852419281005859375e+01
4.856264495849609375e+01
4.833715438842773438e+01
4.819791412353515625e+01
4.817863082885742188e+01
4.846180725097656250e+01
4.784877395629882812e+01
4.869730758666992188e+01
4.848613739013671875e+01
4.889457702636718750e+01
4.920808792114257812e+01
4.909088897705078125e+01
4.883076858520507812e+01
4.854382324218750000e+01
4.894564056396484375e+01
4.871575927734375000e+01
4.833940505981445312e+01
4.877467727661132812e+01
4.892149353027343750e+01
4.890878295898437500e+01
4.879192352294921875e+01
4.846053314208984375e+01
4.843158340454101562e+01
4.880892944335937500e+01
4.849906158447265625e+01
4.809000015258789062e+01
4.850121307373046875e+01
4.861047744750976562e+01
4.876781082153320312e+01
4.743156814575195312e+01
4.852109527587890625e+01
4.817974472045898438e+01
4.819205093383789062e+01
4.851528930664062500e+01
4.857274246215820312e+01
4.848135757446289062e+01
4.855794906616210938e+01
4.797066116333007812e+01
4.816543960571289062e+01
4.879773712158203125e+01
4.760253906250000000e+01
4.799196624755859375e+01
4.938624191284179688e+01
4.903736495971679688e+01
4.847740173339843750e+01
4.890050888061523438e+01
4.916582107543945312e+01
4.925576400756835938e+01
4.877856826782226562e+01
4.926448822021484375e+01
4.941666412353515625e+01
4.888169097900390625e+01
4.880509185791015625e+01
4.815021896362304688e+01
4.803099822998046875e+01
4.896591186523437500e+01
4.855469512939453125e+01
4.882117462158203125e+01
4.902913284301757812e+01
4.886399841308593750e+01
4.859289550781250000e+01
4.863073348999023438e+01
4.804066467285156250e+01
4.848548889160156250e+01
4.895957946777343750e+01
4.848421478271484375e+01
4.836517333984375000e+01
4.817821121215820312e+01
4.861731338500976562e+01
4.912721633911132812e+01
4.887018966674804688e+01
4.918927383422851562e+01
4.896431732177734375e+01
4.933832931518554688e+01
4.793717193603515625e+01
4.895483779907226562e+01
4.928502655029296875e+01
4.926947784423828125e+01
4.916196441650390625e+01
4.799945449829101562e+01
4.843132019042968750e+01
4.815877914428710938e+01
4.853056716918945312e+01
4.922658920288085938e+01
4.751543045043945312e+01
4.754891586303710938e+01
4.727448654174804688e+01
4.826449203491210938e+01
4.931640625000000000e+01
4.908884811401367188e+01
4.729483795166015625e+01
4.877977371215820312e+01
4.883117675781250000e+01
4.836926651000976562e+01
4.732020568847656250e+01
4.822680664062500000e+01
4.771865463256835938e+01
4.829555130004882812e+01
4.806494522094726562e+01
4.729613494873046875e+01
4.801907348632812500e+01
4.756346130371093750e+01
4.781987380981445312e+01
4.819349670410156250e+01
4.667692565917968750e+01
4.799663925170898438e+01
4.774316787719726562e+01
4.826586914062500000e+01
4.794390106201171875e+01
4.771158981323242188e+01
4.818936920166015625e+01
4.737715148925781250e+01
4.832708740234375000e+01
4.812739944458007812e+01
4.694649505615234375e+01
4.792627716064453125e+01
4.792126083374023438e+01
4.782628250122070312e+01
4.797956085205078125e+01
4.695646667480468750e+01
4.860096359252929688e+01
4.806907653808593750e+01
4.835855865478515625e+01
4.855842208862304688e+01
4.826041030883789062e+01
4.688324737548828125e+01
4.684427642822265625e+01
4.813058853149414062e+01
4.807001113891601562e+01
4.797864151000976562e+01
4.808349990844726562e+01
4.800047683715820312e+01
4.798517608642578125e+01
4.822283172607421875e+01
4.836978912353515625e+01
4.740500259399414062e+01
4.743033981323242188e+01
4.825169754028320312e+01
4.818830490112304688e+01
4.801658630371093750e+01
4.828781890869140625e+01
4.840433883666992188e+01
4.834792709350585938e+01
4.846103286743164062e+01
4.826971435546875000e+01
4.841009521484375000e+01
4.821265029907226562e+01
4.867063903808593750e+01
4.848159790039062500e+01
4.809875488281250000e+01
4.707657623291015625e+01
4.821928787231445312e+01
4.794098663330078125e+01
4.687359237670898438e+01
4.795418167114257812e+01
4.682759475708007812e+01
4.799892425537109375e+01
4.831733322143554688e+01
4.895023727416992188e+01
4.917947006225585938e+01
4.845806503295898438e+01
4.878768920898437500e+01
4.832552337646484375e+01
4.836397171020507812e+01
4.830954360961914062e+01
4.823189544677734375e+01
4.866038131713867188e+01
4.832583999633789062e+01
4.822595214843750000e+01
4.847599411010742188e+01
4.725768661499023438e+01
4.733665847778320312e+01
4.815189743041992188e+01
4.841332626342773438e+01
4.836076354980468750e+01
4.837297058105468750e+01
4.857286834716796875e+01
4.730819320678710938e+01
4.855271148681640625e+01
4.775870895385742188e+01
4.826672363281250000e+01
4.804491806030273438e+01
4.783159255981445312e+01
4.839682388305664062e+01
4.795420455932617188e+01
4.849879455566406250e+01
4.658119201660156250e+01
4.760137939453125000e+01
4.814884185791015625e+01
4.838871383666992188e+01
4.827818298339843750e+01
4.785120773315429688e+01
4.843954086303710938e+01
4.886812591552734375e+01
4.845081329345703125e+01
4.796761322021484375e+01
4.813585281372070312e+01
4.852436828613281250e+01
4.835875320434570312e+01
4.819101333618164062e+01
4.783023452758789062e+01
4.822186279296875000e+01
4.793236160278320312e+01
4.828967285156250000e+01
4.831763458251953125e+01
4.833425140380859375e+01
4.825268936157226562e+01
4.868505096435546875e+01
4.847370147705078125e+01
4.852273178100585938e+01
4.858184814453125000e+01
4.841085815429687500e+01
4.884765243530273438e+01
4.839348602294921875e+01
4.812333297729492188e+01
4.826744461059570312e+01
4.813745117187500000e+01
4.826270675659179688e+01
4.835640716552734375e+01
4.828769683837890625e+01
4.827704620361328125e+01
4.814897537231445312e+01
4.807669448852539062e+01
4.882958602905273438e+01
4.889989089965820312e+01
4.765325164794921875e+01
4.884140396118164062e+01
4.854546737670898438e+01
4.857294845581054688e+01
4.797378921508789062e+01
4.873095321655273438e+01
4.792743682861328125e+01
4.841464996337890625e+01
4.817373657226562500e+01
4.854055023193359375e+01
4.797529602050781250e+01
4.898258590698242188e+01
4.864483642578125000e+01
4.829959869384765625e+01
4.835165023803710938e+01
4.831617355346679688e+01
4.812868118286132812e+01
4.809575271606445312e+01
4.832212448120117188e+01
4.838594055175781250e+01
4.863514328002929688e+01
4.825119781494140625e+01
4.837784576416015625e+01
4.856444168090820312e+01
4.865242004394531250e+01
4.806872558593750000e+01
4.827413558959960938e+01
4.845001602172851562e+01
4.827588272094726562e+01
4.835541534423828125e+01
4.841165924072265625e+01
4.848738098144531250e+01
4.849285125732421875e+01
4.848563766479492188e+01
4.848398590087890625e+01
4.898749542236328125e+01
4.823925018310546875e+01
4.919667434692382812e+01
4.876053619384765625e+01
4.842680740356445312e+01
4.816353607177734375e+01
4.840797042846679688e+01
4.835185241699218750e+01
4.840217590332031250e+01
4.795410156250000000e+01
4.820590591430664062e+01
4.790282440185546875e+01
4.828110122680664062e+01
4.841273880004882812e+01
4.818866348266601562e+01
4.833191680908203125e+01
4.815341949462890625e+01
4.896035385131835938e+01
4.874929428100585938e+01
4.854159545898437500e+01
4.826898956298828125e+01
4.817956924438476562e+01
4.821969985961914062e+01
4.815727233886718750e+01
4.824246978759765625e+01
4.878612899780273438e+01
4.870015716552734375e+01
4.870187377929687500e+01
4.876385116577148438e+01
4.831810760498046875e+01
4.851287078857421875e+01
4.873059844970703125e+01
4.853100585937500000e+01
4.881320190429687500e+01
4.898330307006835938e+01
4.907048034667968750e+01
4.870224380493164062e+01
4.841813659667968750e+01
4.851054382324218750e+01
4.884513854980468750e+01
4.891084289550781250e+01
4.873910140991210938e+01
4.851610946655273438e+01
4.918055343627929688e+01
4.835340499877929688e+01
4.807102966308593750e+01
4.815528106689453125e+01
4.788923263549804688e+01
4.871876144409179688e+01
4.874131393432617188e+01
4.880932617187500000e+01
4.813990020751953125e+01
4.775519180297851562e+01
4.811513137817382812e+01
4.800863265991210938e+01
4.833039474487304688e+01
4.855198669433593750e+01
4.777468872070312500e+01
4.867453384399414062e+01
4.848876953125000000e+01
4.893915176391601562e+01
4.832628250122070312e+01
4.879996109008789062e+01
4.868448257446289062e+01
4.816809844970703125e+01
4.787915039062500000e+01
4.771937179565429688e+01
4.839442443847656250e+01
4.850187683105468750e+01
4.820320129394531250e+01
4.803435897827148438e+01
4.808207321166992188e+01
4.826742935180664062e+01
4.808531570434570312e+01
4.813000106811523438e+01
4.773961639404296875e+01
4.849422836303710938e+01
4.819128036499023438e+01
4.813810729980468750e+01
4.815606689453125000e+01
4.854279708862304688e+01
4.827188110351562500e+01
4.847334671020507812e+01
4.800587463378906250e+01
4.784981918334960938e+01
4.811994171142578125e+01
4.814478683471679688e+01
4.786520385742187500e+01
4.793354797363281250e+01
4.776218414306640625e+01
4.804430389404296875e+01
4.894987869262695312e+01
4.917329406738281250e+01
4.874723815917968750e+01
4.854393386840820312e+01
4.851591110229492188e+01
4.833524703979492188e+01
4.843337249755859375e+01
4.778510665893554688e+01
4.769488906860351562e+01
4.801391601562500000e+01
4.801253509521484375e+01
4.770555114746093750e+01
4.798772430419921875e+01
4.770183563232421875e+01
4.849494552612304688e+01
4.791541290283203125e+01
4.800482940673828125e+01
4.778667831420898438e+01
4.792214584350585938e+01
4.797872161865234375e+01
4.825586700439453125e+01
4.835790252685546875e+01
4.806703567504882812e+01
4.794831085205078125e+01
4.862461853027343750e+01
4.846033859252929688e+01
4.854546737670898438e+01
4.788085937500000000e+01
4.791917800903320312e+01
4.800544357299804688e+01
4.786946868896484375e+01
4.798155212402343750e+01
4.793976211547851562e+01
4.856272506713867188e+01
4.851803588867187500e+01
4.838309860229492188e+01
4.863796615600585938e+01
4.808069229125976562e+01
4.776747512817382812e+01
4.775165939331054688e+01
4.785034942626953125e+01
4.783121871948242188e+01
4.778056716918945312e+01
4.806940841674804688e+01
4.774967956542968750e+01
4.826803588867187500e+01
4.829048538208007812e+01
4.806549835205078125e+01
4.801580047607421875e+01
4.806510162353515625e+01
4.875218963623046875e+01
4.883578872680664062e+01
4.823002243041992188e+01
4.815983200073242188e+01
4.798692321777343750e+01
4.826694107055664062e+01
4.769707107543945312e+01
4.788744735717773438e+01
4.812873458862304688e+01
4.808855056762695312e+01
4.791965103149414062e+01
4.811283111572265625e+01
4.817761611938476562e+01
4.797157669067382812e+01
4.798200225830078125e+01
4.776701736450195312e+01
4.814708709716796875e+01
4.819907760620117188e+01
4.804880142211914062e+01
4.783498001098632812e+01
4.763630294799804688e+01
4.778763580322265625e+01
4.763032913208007812e+01
4.824921417236328125e+01
4.754810714721679688e+01
4.812474060058593750e+01
4.831843185424804688e+01
4.794866943359375000e+01
4.770978164672851562e+01
4.759858703613281250e+01
4.798793411254882812e+01
4.800846862792968750e+01
4.813417053222656250e+01
4.817494201660156250e+01
4.778390502929687500e+01
4.767853927612304688e+01
4.827861404418945312e+01
4.799784469604492188e+01
4.834246063232421875e+01
4.825334548950195312e+01
4.821945571899414062e+01
4.847251892089843750e+01
4.802872848510742188e+01
4.759915542602539062e+01
4.832521820068359375e+01
4.833531188964843750e+01
4.800809478759765625e+01
4.813299560546875000e+01
4.819595336914062500e+01
4.821141433715820312e+01
4.810935592651367188e+01
4.809131240844726562e+01
4.835152435302734375e+01
4.817686080932617188e+01
4.813154983520507812e+01
4.798918533325195312e+01
4.807839202880859375e+01
4.788106155395507812e+01
4.795668411254882812e+01
4.781643295288085938e+01
4.811880874633789062e+01
4.790971755981445312e+01
4.777294540405273438e+01
4.798934173583984375e+01
4.827397537231445312e+01
4.788696289062500000e+01
4.834329986572265625e+01
4.813552093505859375e+01
4.798743057250976562e+01
4.814549255371093750e+01
4.813647079467773438e+01
4.777709197998046875e+01
4.813608551025390625e+01
4.782345581054687500e+01
4.802861022949218750e+01
4.824464416503906250e+01
4.749043655395507812e+01
4.828075790405273438e+01
4.804685974121093750e+01
4.858692169189453125e+01
4.854517745971679688e+01
4.753702545166015625e+01
4.760457992553710938e+01
4.814726257324218750e+01
4.746067810058593750e+01
4.809482192993164062e+01
4.741925048828125000e+01
4.812133407592773438e+01
4.814115905761718750e+01
4.783777999877929688e+01
4.819234466552734375e+01
4.841161727905273438e+01
4.799531936645507812e+01
4.753211975097656250e+01
4.800687789916992188e+01
4.822402954101562500e+01
4.821075820922851562e+01
4.767156600952148438e+01
4.818536758422851562e+01
4.798865509033203125e+01
4.796118164062500000e+01
4.747785568237304688e+01
4.817786026000976562e+01
4.745327377319335938e+01
4.830984878540039062e+01
4.811153030395507812e+01
4.714196777343750000e+01
4.823777008056640625e+01
4.762903594970703125e+01
4.809443283081054688e+01
4.812622833251953125e+01
4.791844177246093750e+01
4.736760330200195312e+01
4.787977600097656250e+01
4.824921798706054688e+01
4.832381439208984375e+01
4.845382690429687500e+01
4.859026718139648438e+01
4.740663146972656250e+01
4.759972381591796875e+01
4.804249572753906250e+01
4.815130615234375000e+01
4.847607421875000000e+01
4.797848892211914062e+01
4.849993515014648438e+01
4.795212936401367188e+01
4.761152648925781250e+01
4.822369003295898438e+01
4.806758499145507812e+01
4.858429336547851562e+01
4.850127029418945312e+01
4.796204757690429688e+01
4.817485809326171875e+01
4.747407531738281250e+01
4.797958755493164062e+01
4.842683029174804688e+01
4.819126892089843750e+01
4.802168655395507812e+01
4.807883834838867188e+01
4.750403594970703125e+01
4.731392288208007812e+01
4.769561386108398438e+01
4.816381072998046875e+01
4.802937316894531250e+01
4.782313156127929688e+01
4.834652328491210938e+01
4.832721710205078125e+01
4.714946365356445312e+01
4.768177413940429688e+01
4.789182662963867188e+01
4.692374420166015625e+01
4.825707626342773438e+01
4.846368408203125000e+01
4.825236129760742188e+01
4.740863418579101562e+01
4.712449264526367188e+01
4.735667037963867188e+01
4.788349533081054688e+01
4.814429855346679688e+01
4.797345733642578125e+01
4.779759979248046875e+01
4.814071273803710938e+01
4.833565139770507812e+01
4.778419113159179688e+01
4.775304412841796875e+01
4.822589111328125000e+01
4.803167343139648438e+01
4.790961837768554688e+01
4.763276672363281250e+01
4.804028701782226562e+01
4.700614547729492188e+01
4.822714233398437500e+01
4.690069198608398438e+01
4.760360717773437500e+01
4.716519546508789062e+01
4.767020034790039062e+01
4.784376907348632812e+01
4.780038452148437500e+01
4.836907958984375000e+01
4.691999816894531250e+01
4.771764755249023438e+01
4.797632598876953125e+01
4.810951995849609375e+01
4.798281860351562500e+01
4.826293182373046875e+01
4.770413589477539062e+01
4.821095657348632812e+01
4.802092361450195312e+01
4.828407669067382812e+01
4.817461395263671875e+01
4.797774887084960938e+01
4.799911117553710938e+01
4.849150466918945312e+01
4.797036743164062500e+01
4.758536911010742188e+01
4.758013916015625000e+01
4.822859191894531250e+01
4.792707061767578125e+01
4.811848831176757812e+01
4.888458251953125000e+01
4.814352416992187500e+01
4.799219512939453125e+01
4.809318923950195312e+01
4.800442886352539062e+01
4.808252334594726562e+01
4.802000045776367188e+01
4.833427047729492188e+01
4.802634429931640625e+01
4.844859313964843750e+01
4.815777587890625000e+01
4.818335723876953125e+01
4.829252624511718750e+01
4.777449798583984375e+01
4.763899230957031250e+01
4.822570037841796875e+01
4.797945785522460938e+01
4.823714828491210938e+01
4.824763488769531250e+01
4.771303176879882812e+01
4.833246994018554688e+01
4.826677322387695312e+01
4.797544097900390625e+01
4.790777969360351562e+01
4.793305969238281250e+01
4.781253051757812500e+01
4.791659545898437500e+01
4.780548095703125000e+01
4.811840057373046875e+01
4.807468414306640625e+01
4.832500457763671875e+01
4.829465866088867188e+01
4.792261505126953125e+01
4.848294830322265625e+01
4.839173889160156250e+01
4.848045349121093750e+01
4.826922607421875000e+01
4.861520767211914062e+01
4.867852020263671875e+01
4.836799240112304688e+01
4.798736953735351562e+01
4.815524291992187500e+01
4.814657974243164062e+01
4.812359237670898438e+01
4.804307937622070312e+01
4.841889190673828125e+01
4.810895156860351562e+01
4.818228912353515625e+01
4.813717651367187500e+01
4.814649200439453125e+01
4.810585784912109375e+01
4.802770996093750000e+01
4.832405471801757812e+01
4.799510955810546875e+01
4.715878295898437500e+01
4.829783630371093750e+01
4.854790496826171875e+01
4.851060485839843750e+01
4.872655487060546875e+01
4.828483581542968750e+01
4.846704483032226562e+01
4.813049697875976562e+01
4.813985443115234375e+01
4.851346969604492188e+01
4.846634674072265625e+01
4.831856155395507812e+01
4.848130798339843750e+01
4.846133804321289062e+01
4.849229812622070312e+01
4.869010925292968750e+01
4.809899520874023438e+01
4.843568038940429688e+01
4.842327117919921875e+01
4.857448577880859375e+01
4.801092147827148438e+01
4.878385162353515625e+01
4.877915573120117188e+01
4.802467346191406250e+01
4.809360885620117188e+01
4.869957733154296875e+01
4.823607635498046875e+01
4.864877319335937500e+01
4.887213134765625000e+01
4.845895767211914062e+01
4.820767593383789062e+01
4.811018371582031250e+01
4.849998092651367188e+01
4.819804382324218750e+01
4.810327529907226562e+01


==> data/model2/softmax_entropy_clean.csv <==
3.269766643643379211e-02
3.120868839323520660e-02
2.448090724647045135e-02
2.273183502256870270e-02
2.191754244267940521e-02
2.048705145716667175e-02
1.586833968758583069e-02
1.633036695420742035e-02
1.732087880373001099e-02
1.774065941572189331e-02
1.980236731469631195e-02
2.138699404895305634e-02
2.256099507212638855e-02
2.132938615977764130e-02
1.961315982043743134e-02
2.035128138959407806e-02
2.026993036270141602e-02
1.950354129076004028e-02
2.033851668238639832e-02
2.094447240233421326e-02
3.581375256180763245e-02
3.287915140390396118e-02
3.363066539168357849e-02
3.289282694458961487e-02
2.990251779556274414e-02
2.838055975735187531e-02
2.866858802735805511e-02
3.812069073319435120e-02
3.690189495682716370e-02
3.614666312932968140e-02
3.414566442370414734e-02
3.903004899621009827e-02
4.103220999240875244e-02
4.254410415887832642e-02
3.977298736572265625e-02
3.156754374504089355e-02
3.443996980786323547e-02
3.456228226423263550e-02
3.848017007112503052e-02
4.396335408091545105e-02
4.145520180463790894e-02
3.627531230449676514e-02
4.158085957169532776e-02
4.071635752916336060e-02
4.150093346834182739e-02
4.215943440794944763e-02
4.701335355639457703e-02
4.345907643437385559e-02
4.041935503482818604e-02
3.653727844357490540e-02
3.532430529594421387e-02
3.582575544714927673e-02
3.542276471853256226e-02
3.606105223298072815e-02
3.620789945125579834e-02
3.733976557850837708e-02
3.636797145009040833e-02
3.725337609648704529e-02
3.889139369130134583e-02
3.914650157094001770e-02
2.771344222128391266e-02
2.453821338713169098e-02
3.717635944485664368e-02
3.723745420575141907e-02
2.791810967028141022e-02
2.653739042580127716e-02
3.172419592738151550e-02
3.974146768450737000e-02
4.943740367889404297e-02
4.877186566591262817e-02
4.515260457992553711e-02
4.707685485482215881e-02
4.753008857369422913e-02
4.658646509051322937e-02
4.865378513932228088e-02
4.727299883961677551e-02
4.483128711581230164e-02
4.531686753034591675e-02
4.704315960407257080e-02
5.095962062478065491e-02
5.020370334386825562e-02
4.896872490644454956e-02
5.142266675829887390e-02
5.050691962242126465e-02
4.461926966905593872e-02
4.682829231023788452e-02
4.794881492853164673e-02
4.588848352432250977e-02
4.899172484874725342e-02
4.809756949543952942e-02
4.833776876330375671e-02
5.016481503844261169e-02
4.926129803061485291e-02
4.725596308708190918e-02
6.992547214031219482e-02
6.009441986680030823e-02
5.519414693117141724e-02
5.884914472699165344e-02
6.380082666873931885e-02
6.984952092170715332e-02
6.388121098279953003e-02
5.990393832325935364e-02
6.083359196782112122e-02
5.643843486905097961e-02
5.054191872477531433e-02
5.020650476217269897e-02
5.037397891283035278e-02
4.292260110378265381e-02
4.105921089649200439e-02
4.316144064068794250e-02
3.975370153784751892e-02
3.707130253314971924e-02
3.494992852210998535e-02
3.442460671067237854e-02
3.293402865529060364e-02
3.328246250748634338e-02
2.899754047393798828e-02
2.964340895414352417e-02
5.638649314641952515e-02
5.431187152862548828e-02
5.770671367645263672e-02
4.966603964567184448e-02
4.820953309535980225e-02
5.111877620220184326e-02
5.540119111537933350e-02
4.364063590764999390e-02
4.616837203502655029e-02
4.480082169175148010e-02
4.680096730589866638e-02
4.533031955361366272e-02
4.930582270026206970e-02
5.493831634521484375e-02
5.277332663536071777e-02
5.373241007328033447e-02
4.962092638015747070e-02
4.091942310333251953e-02
4.384076967835426331e-02
3.935571014881134033e-02
3.313984349370002747e-02
3.255645185708999634e-02
3.007009252905845642e-02
2.797971107065677643e-02
2.791063301265239716e-02
2.750964090228080750e-02
2.299536764621734619e-02
2.446788363158702850e-02
2.655888348817825317e-02
2.933824993669986725e-02
3.091850318014621735e-02
3.450205177068710327e-02
3.341559693217277527e-02
3.519078716635704041e-02
3.501183167099952698e-02
3.583949431777000427e-02
3.170027956366539001e-02
3.251578286290168762e-02
3.394041582942008972e-02
3.492660075426101685e-02
3.495363891124725342e-02
3.522804379463195801e-02
3.274212032556533813e-02
3.013990260660648346e-02
3.499131649732589722e-02
3.842290118336677551e-02
3.790894895792007446e-02
4.132050648331642151e-02
3.438573330640792847e-02
3.335086628794670105e-02
3.190206736326217651e-02
2.911146916449069977e-02
2.740043960511684418e-02
2.803669497370719910e-02
2.595710381865501404e-02
2.571641281247138977e-02
2.447188645601272583e-02
2.144656144082546234e-02
2.374874241650104523e-02
2.451660111546516418e-02
2.740770578384399414e-02
2.620847523212432861e-02
2.364430390298366547e-02
2.457525022327899933e-02
2.426343970000743866e-02
2.604999765753746033e-02
2.756913378834724426e-02
2.661221660673618317e-02
2.639019116759300232e-02
2.477140724658966064e-02
2.389293722808361053e-02
2.518611587584018707e-02
2.503755129873752594e-02
2.507598139345645905e-02
2.650776691734790802e-02
2.449582144618034363e-02
2.459873259067535400e-02
2.203507907688617706e-02
2.474381215870380402e-02
2.530715987086296082e-02
2.616734057664871216e-02
2.507445402443408966e-02
2.547140419483184814e-02
2.555278874933719635e-02
2.972834743559360504e-02
2.937730029225349426e-02
2.788611687719821930e-02
2.771339192986488342e-02
3.041953779757022858e-02
2.985451743006706238e-02
2.907077409327030182e-02
3.171446919441223145e-02
3.474729135632514954e-02
3.666123747825622559e-02
3.679968044161796570e-02
3.217170760035514832e-02
3.360720723867416382e-02
3.344893082976341248e-02
3.665063157677650452e-02
4.024759680032730103e-02
2.979702688753604889e-02
3.144742920994758606e-02
3.460628539323806763e-02
3.582013398408889771e-02
4.308063909411430359e-02
4.461764544248580933e-02
4.746273532509803772e-02
4.708768427371978760e-02
4.798857495188713074e-02
5.142156407237052917e-02
5.039579421281814575e-02
4.928455129265785217e-02
5.622638389468193054e-02
4.596254229545593262e-02
4.365099966526031494e-02
2.949068695306777954e-02
3.362810984253883362e-02
2.728587388992309570e-02
2.931778505444526672e-02
3.415222465991973877e-02
3.478043153882026672e-02
3.500708565115928650e-02
3.628826141357421875e-02
4.261998459696769714e-02
5.108824372291564941e-02
5.608696117997169495e-02
5.386260524392127991e-02
5.510218441486358643e-02
5.504408478736877441e-02
6.535297632217407227e-02
6.449456512928009033e-02
6.268362700939178467e-02
6.414289772510528564e-02
7.267755270004272461e-02
6.486185640096664429e-02
6.100778281688690186e-02
5.518695712089538574e-02
5.581483617424964905e-02
5.187804624438285828e-02
5.560557171702384949e-02
5.261209234595298767e-02
4.675775021314620972e-02
4.408405721187591553e-02
4.506225511431694031e-02
4.214883968234062195e-02
4.410489276051521301e-02
4.510763660073280334e-02
5.877089872956275940e-02
6.705596297979354858e-02
6.340352445840835571e-02
6.422676146030426025e-02
6.576765328645706177e-02
5.920985713601112366e-02
5.992399901151657104e-02
5.291664600372314453e-02
4.186416789889335632e-02
4.933083429932594299e-02
4.614261910319328308e-02
4.923886060714721680e-02
4.812637344002723694e-02
4.196082428097724915e-02
4.320364445447921753e-02
4.272691905498504639e-02
4.196725785732269287e-02
4.560727998614311218e-02
4.773163422942161560e-02
4.541771113872528076e-02
4.457829147577285767e-02
4.641381278634071350e-02
4.966054484248161316e-02
5.448760837316513062e-02
5.399303510785102844e-02
5.975538864731788635e-02
5.331975594162940979e-02
4.883999377489089966e-02
5.130170285701751709e-02
5.740689858794212341e-02
4.537162929773330688e-02
4.215287044644355774e-02
4.170532897114753723e-02
3.870928287506103516e-02
4.071076214313507080e-02
3.972786292433738708e-02
4.630928859114646912e-02
4.726796224713325500e-02
4.883262142539024353e-02
4.003672301769256592e-02
3.949230164289474487e-02
3.596796095371246338e-02
3.254060074687004089e-02
3.386409580707550049e-02
3.394653275609016418e-02
3.120029345154762268e-02
2.851495705544948578e-02
2.690975926816463470e-02
2.809663675725460052e-02
2.868347428739070892e-02
3.157635033130645752e-02
2.654471434652805328e-02
3.521599248051643372e-02
5.317106842994689941e-02
5.245728045701980591e-02
6.001252308487892151e-02
5.705390498042106628e-02
5.722619593143463135e-02
5.877592042088508606e-02
5.403315275907516479e-02
4.831203445792198181e-02
4.255167767405509949e-02
4.230141639709472656e-02
4.190178960561752319e-02
4.019133374094963074e-02
4.304759949445724487e-02
5.184407904744148254e-02
5.661040171980857849e-02
5.777114257216453552e-02
6.079112365841865540e-02
5.752811208367347717e-02
5.506371334195137024e-02
5.172279104590415955e-02
5.067218095064163208e-02
4.790344089269638062e-02
4.997128248214721680e-02
5.055690929293632507e-02
4.223233461380004883e-02
4.260649904608726501e-02
2.981999516487121582e-02
2.765947207808494568e-02
2.752962894737720490e-02
2.612614817917346954e-02
2.825692668557167053e-02
3.045787662267684937e-02
2.970117889344692230e-02
2.718227170407772064e-02
3.283434361219406128e-02
3.297997638583183289e-02
3.535820543766021729e-02
3.812927752733230591e-02
3.738924488425254822e-02
3.707201406359672546e-02
4.071857035160064697e-02
3.989652544260025024e-02
4.422821104526519775e-02
4.214099049568176270e-02
4.311036691069602966e-02
4.382118582725524902e-02
4.379415884613990784e-02
4.240762814879417419e-02
3.490595147013664246e-02
3.943370655179023743e-02
3.580581024289131165e-02
3.272229060530662537e-02
3.925492241978645325e-02
3.561301156878471375e-02
4.086140915751457214e-02
3.354371711611747742e-02
3.490499407052993774e-02
3.509515896439552307e-02
3.715083003044128418e-02
4.266401007771492004e-02
2.609548717737197876e-02
2.882645837962627411e-02
3.203329816460609436e-02
3.040725179016590118e-02
2.828251011669635773e-02
3.129833191633224487e-02
3.240874037146568298e-02
3.161255270242691040e-02
3.426934778690338135e-02
3.058357536792755127e-02
3.246812149882316589e-02
2.931221947073936462e-02
2.951099537312984467e-02
2.928088977932929993e-02
2.646185830235481262e-02
2.463929913938045502e-02
2.438612282276153564e-02
2.724047936499118805e-02
2.596203051507472992e-02
2.658393606543540955e-02
3.099551424384117126e-02
3.288239240646362305e-02
3.502458333969116211e-02
2.895972505211830139e-02
2.601483836770057678e-02
2.752562239766120911e-02
3.161571174860000610e-02
3.619613498449325562e-02
4.698789492249488831e-02
4.422667995095252991e-02
4.538997635245323181e-02
4.120983928442001343e-02
4.036900028586387634e-02
3.807742521166801453e-02
4.081776738166809082e-02
3.879965469241142273e-02
3.719384595751762390e-02
4.001775011420249939e-02
3.695048019289970398e-02
3.489789739251136780e-02
2.534417808055877686e-02
2.211193926632404327e-02
2.166771329939365387e-02
2.290884591639041901e-02
2.106156572699546814e-02
2.082421444356441498e-02
1.774433255195617676e-02
1.787745021283626556e-02
1.939984969794750214e-02
1.843069121241569519e-02
1.443227566778659821e-02
1.648882031440734863e-02
1.518957689404487610e-02
1.679765805602073669e-02
2.255193889141082764e-02
3.045211173593997955e-02
2.700997330248355865e-02
2.555524557828903198e-02
2.126283571124076843e-02
1.943375729024410248e-02
2.003991045057773590e-02
2.740889973938465118e-02
2.930744551122188568e-02
2.905942685902118683e-02
3.351027145981788635e-02
2.929065935313701630e-02
3.022217936813831329e-02
3.015684895217418671e-02
2.970107458531856537e-02
2.678886987268924713e-02
2.546035125851631165e-02
2.321959473192691803e-02
2.587611041963100433e-02
2.577723003923892975e-02
2.303762175142765045e-02
2.438172139227390289e-02
2.910136803984642029e-02
3.117770701646804810e-02
2.980362623929977417e-02
3.123448230326175690e-02
6.098721176385879517e-03
6.027108989655971527e-03
5.677214823663234711e-03
7.001685444265604019e-03
7.945531979203224182e-03
8.137629367411136627e-03
7.875019684433937073e-03
7.705958560109138489e-03
7.900865748524665833e-03
7.488877046853303909e-03
7.901067845523357391e-03
7.956587709486484528e-03
9.272430092096328735e-03
1.003399770706892014e-02
1.096129324287176132e-02
1.036430057138204575e-02
1.089054159820079803e-02
1.111061498522758484e-02
1.166808325797319412e-02
1.127055939286947250e-02
2.920866012573242188e-02
3.135392442345619202e-02
3.155307844281196594e-02
3.873968496918678284e-02
3.764910995960235596e-02
3.589389473199844360e-02
3.268576040863990784e-02
2.923473156988620758e-02
2.780550904572010040e-02
2.766585722565650940e-02
2.641718462109565735e-02
2.534900791943073273e-02
2.193197980523109436e-02
1.985526084899902344e-02
1.718599721789360046e-02
2.083048224449157715e-02
2.255441062152385712e-02
2.234764397144317627e-02
2.344266325235366821e-02
2.433867193758487701e-02
2.357703447341918945e-02
2.261734381318092346e-02
2.094363421201705933e-02
1.798467151820659637e-02
1.695606112480163574e-02
1.711092330515384674e-02
1.586240157485008240e-02
1.516294665634632111e-02
1.511623244732618332e-02
1.527108903974294662e-02
1.610910892486572266e-02
1.498487405478954315e-02
1.430253777652978897e-02
1.375847775489091873e-02
1.435935404151678085e-02
1.364137139171361923e-02
1.333800051361322403e-02
1.256842631846666336e-02
1.316268183290958405e-02
1.240435894578695297e-02
1.224465947598218918e-02
1.175507064908742905e-02
1.157710235565900803e-02
1.135789975523948669e-02
1.169938873499631882e-02
1.184755004942417145e-02
1.175128109753131866e-02
1.254417281597852707e-02
1.274520065635442734e-02
1.203315611928701401e-02
1.109551265835762024e-02
1.220260001718997955e-02
1.111248135566711426e-02
1.248977147042751312e-02
1.292207930237054825e-02
1.334648299962282181e-02
1.367568317800760269e-02
1.435321010649204254e-02
1.394654810428619385e-02
1.536358613520860672e-02
1.382783241569995880e-02
1.282217726111412048e-02
1.400657929480075836e-02
1.422195136547088623e-02
1.532860752195119858e-02
1.582255959510803223e-02
1.614555902779102325e-02
1.677498035132884979e-02
1.415349915623664856e-02
1.336103864014148712e-02
1.263545174151659012e-02
1.286411285400390625e-02
1.449241675436496735e-02
1.501658651977777481e-02
1.567396149039268494e-02
1.486951578408479691e-02
1.390697341412305832e-02
1.505351904779672623e-02
1.540446467697620392e-02
1.498441025614738464e-02
1.466117706149816513e-02
1.445358153432607651e-02
1.567751169204711914e-02
1.622909493744373322e-02
1.712239906191825867e-02
2.008333057165145874e-02
2.206790819764137268e-02
2.293708920478820801e-02
2.302754856646060944e-02
2.245296351611614227e-02
2.134009636938571930e-02
2.190097793936729431e-02
2.339584566652774811e-02
2.226919867098331451e-02
2.031230926513671875e-02
1.860491558909416199e-02
1.793892681598663330e-02
1.645988225936889648e-02
1.379119697958230972e-02
1.320148352533578873e-02
1.101150736212730408e-02
9.595151059329509735e-03
9.462609887123107910e-03
9.807251393795013428e-03
1.057074591517448425e-02
1.153667643666267395e-02
1.213052310049533844e-02
1.227921992540359497e-02
1.367658842355012894e-02
1.405319944024085999e-02
1.425972580909729004e-02
1.215425692498683929e-02
1.090561505407094955e-02
1.032041385769844055e-02
8.788106031715869904e-03
8.126340806484222412e-03
6.363348569720983505e-03
1.015153620392084122e-02
1.057658344507217407e-02
1.239643618464469910e-02
1.393752917647361755e-02
1.294785644859075546e-02
1.361267734318971634e-02
1.481032371520996094e-02
1.819625310599803925e-02
2.082345448434352875e-02
1.914298534393310547e-02
1.810252293944358826e-02
1.588256657123565674e-02
1.728860661387443542e-02
1.862560957670211792e-02
1.814500987529754639e-02
1.917238533496856689e-02
1.837597414851188660e-02
2.071484737098217010e-02
2.423677407205104828e-02
2.336123399436473846e-02
1.867574267089366913e-02
1.800835877656936646e-02
1.834328845143318176e-02
1.827916689217090607e-02
1.828861609101295471e-02
1.759478449821472168e-02
1.806677132844924927e-02
1.765129715204238892e-02
1.680725626647472382e-02
1.705783978104591370e-02
1.644518040120601654e-02
1.665673591196537018e-02
1.630249246954917908e-02
1.603221707046031952e-02
1.661414094269275665e-02
1.647956296801567078e-02
1.717502065002918243e-02
1.672572828829288483e-02
1.707778126001358032e-02
1.786223240196704865e-02
1.706435158848762512e-02
1.686605438590049744e-02
1.794904656708240509e-02
1.860238425433635712e-02
1.948517747223377228e-02
2.057295665144920349e-02
2.027976140379905701e-02
2.007109671831130981e-02
2.021472156047821045e-02
2.351465076208114624e-02
2.091362886130809784e-02
2.222318388521671295e-02
2.205037698149681091e-02
1.985759288072586060e-02
1.779667288064956665e-02
1.530588231980800629e-02
1.332531590014696121e-02
1.287778001278638840e-02
1.045766286551952362e-02
7.272415328770875931e-03
2.029096707701683044e-02
2.165839076042175293e-02
2.421678043901920319e-02
2.946622855961322784e-02
2.169335260987281799e-02
1.978273689746856689e-02
1.986017078161239624e-02
2.151801809668540955e-02
2.110375836491584778e-02
1.853043586015701294e-02
1.439474150538444519e-02
1.406433898955583572e-02
9.214737452566623688e-03
8.968843147158622742e-03
8.129846304655075073e-03
7.606955710798501968e-03
8.358006365597248077e-03
7.909949868917465210e-03
8.490040898323059082e-03
8.273683488368988037e-03
1.934324949979782104e-02
1.854360103607177734e-02
2.027195692062377930e-02
2.396323159337043762e-02
2.753452211618423462e-02
2.746912464499473572e-02
2.495557256042957306e-02
2.283114381134510040e-02
2.299723401665687561e-02
2.302786521613597870e-02
2.450026385486125946e-02
2.501754090189933777e-02
2.363062463700771332e-02
2.359708771109580994e-02
2.487252280116081238e-02
2.243669144809246063e-02
2.302436530590057373e-02
2.408409491181373596e-02
2.278514765202999115e-02
2.215575799345970154e-02
1.125125773251056671e-02
1.010374724864959717e-02
1.163520850241184235e-02
1.038331259042024612e-02
1.169292721897363663e-02
1.351657975465059280e-02
1.399212609976530075e-02
1.553162559866905212e-02
1.342385541647672653e-02
1.800558716058731079e-02
1.834363490343093872e-02
1.636194810271263123e-02
1.619519107043743134e-02
1.739536970853805542e-02
1.800922676920890808e-02
1.666723564267158508e-02
1.628857478499412537e-02
1.326964981853961945e-02
1.425697281956672668e-02
1.092750113457441330e-02
1.687934808433055878e-02
1.765865273773670197e-02
1.814639195799827576e-02
1.786729507148265839e-02
1.802908256649971008e-02
1.421073451638221741e-02
1.299600955098867416e-02
1.350547187030315399e-02
1.426744367927312851e-02
1.429703366011381149e-02
1.446745917201042175e-02
1.589664816856384277e-02
1.500537153333425522e-02
1.494511403143405914e-02
1.446584053337574005e-02
1.515271607786417007e-02
1.402059476822614670e-02
1.299969013780355453e-02
1.449100673198699951e-02
1.387430541217327118e-02
1.296484190970659256e-02
1.379298698157072067e-02
1.189872622489929199e-02
1.311131753027439117e-02
1.465775631368160248e-02
1.405883766710758209e-02
1.511181797832250595e-02
1.739955693483352661e-02
1.588756032288074493e-02
1.711211167275905609e-02
2.088203653693199158e-02
2.594130858778953552e-02
2.709908969700336456e-02
2.692830748856067657e-02
2.581333555281162262e-02
2.542061731219291687e-02
2.762003429234027863e-02
2.946099825203418732e-02
3.018900193274021149e-02
2.826557308435440063e-02
3.092052042484283447e-02
3.008128888905048370e-02
2.892358042299747467e-02
2.941544167697429657e-02
3.056214377284049988e-02
2.981815487146377563e-02
2.806275337934494019e-02
2.650772407650947571e-02
2.583262696862220764e-02
2.496719919145107269e-02
2.458350174129009247e-02
2.148446440696716309e-02
2.624574676156044006e-02
2.820987254381179810e-02
2.807443216443061829e-02
2.698296494781970978e-02
2.658156119287014008e-02
2.842099592089653015e-02
2.549981884658336639e-02
1.443717628717422485e-02
1.495313737541437149e-02
1.747215352952480316e-02
1.781777665019035339e-02
2.164823561906814575e-02
2.207399532198905945e-02
2.149860002100467682e-02
2.091589383780956268e-02
2.148570492863655090e-02
2.196895703673362732e-02
1.990329474210739136e-02
2.174197137355804443e-02
2.525757811963558197e-02
2.505839802324771881e-02
2.468985691666603088e-02
1.910636201500892639e-02
1.931915059685707092e-02
2.119705639779567719e-02
1.410449203103780746e-02
1.671358942985534668e-02
1.475587952882051468e-02
1.248419750481843948e-02
1.358587481081485748e-02
1.378898508846759796e-02
1.354680210351943970e-02
1.531731244176626205e-02
1.605890877544879913e-02
1.796717382967472076e-02
1.765605062246322632e-02
1.519574411213397980e-02
1.616233773529529572e-02
1.630674675107002258e-02
1.745580323040485382e-02
1.845813542604446411e-02
2.018179930746555328e-02
2.204723842442035675e-02
2.356654033064842224e-02
2.264208160340785980e-02
2.171233668923377991e-02
2.671494148671627045e-02
2.315932139754295349e-02
2.129941806197166443e-02
2.175753004848957062e-02
2.756507322192192078e-02
2.540666796267032623e-02
2.387779392302036285e-02
2.465677447617053986e-02
2.287381887435913086e-02
2.103284001350402832e-02
1.824203133583068848e-02
2.041822858154773712e-02
2.025666274130344391e-02
2.323903515934944153e-02
2.407351881265640259e-02
2.073350921273231506e-02
1.898301020264625549e-02
1.800376176834106445e-02
1.743230596184730530e-02
1.532495301216840744e-02
2.425552345812320709e-02
2.464626170694828033e-02
2.444687485694885254e-02
2.714216336607933044e-02
2.656128257513046265e-02
2.545753866434097290e-02
2.659345418214797974e-02
2.740983292460441589e-02
2.631061151623725891e-02
2.631168253719806671e-02
2.776418998837471008e-02
2.888824790716171265e-02
3.112837299704551697e-02
3.019131161272525787e-02
3.132122755050659180e-02
3.462181240320205688e-02
2.980199642479419708e-02
2.658705972135066986e-02
2.660421095788478851e-02
2.449742518365383148e-02
2.649075351655483246e-02
2.697477489709854126e-02
2.322301454842090607e-02
2.388414740562438965e-02
2.405096776783466339e-02
2.746087126433849335e-02
2.511394582688808441e-02
2.688673324882984161e-02
2.612418867647647858e-02
2.674168720841407776e-02
2.874909900128841400e-02
2.924468927085399628e-02
2.936726994812488556e-02
2.718901634216308594e-02
2.821075357496738434e-02
2.887590415775775909e-02
2.988005988299846649e-02
2.715810574591159821e-02
2.822850272059440613e-02
2.945002727210521698e-02
2.803822606801986694e-02
2.881208807229995728e-02
2.919293567538261414e-02
2.859707921743392944e-02
3.256638720631599426e-02
3.150340542197227478e-02
3.488223254680633545e-02
4.107215628027915955e-02
4.455260559916496277e-02
4.882838577032089233e-02
5.107494443655014038e-02
5.109071359038352966e-02
3.809629380702972412e-02
4.137730598449707031e-02
4.039603099226951599e-02
3.600244596600532532e-02
3.656852617859840393e-02
4.658990353345870972e-02
3.814909234642982483e-02
3.884782269597053528e-02
6.104063242673873901e-02
5.910938605666160583e-02
5.996575206518173218e-02
5.887926742434501648e-02
5.834708735346794128e-02
5.930386483669281006e-02
5.793897807598114014e-02
5.912097170948982239e-02
5.806041881442070007e-02
5.735041946172714233e-02
5.587710067629814148e-02
5.771271884441375732e-02
6.025120243430137634e-02
6.196104735136032104e-02
6.292645633220672607e-02
6.438106298446655273e-02
5.544719099998474121e-02
6.082889437675476074e-02
6.613189727067947388e-02
6.643444299697875977e-02
1.631824858486652374e-02
1.560502592474222183e-02
1.479642372578382492e-02
1.418591476976871490e-02
1.470116991549730301e-02
1.475377473980188370e-02
1.410449668765068054e-02
1.460460945963859558e-02
1.517594140022993088e-02
1.473553478717803955e-02
1.410050317645072937e-02
1.953406445682048798e-02
2.615828253328800201e-02
2.833661250770092010e-02
2.646274492144584656e-02
3.037146292626857758e-02
3.468981012701988220e-02
3.637496381998062134e-02
3.576122596859931946e-02
2.282555215060710907e-02
2.770979888737201691e-02
2.739479765295982361e-02
2.809485420584678650e-02
2.537242509424686432e-02
2.376626245677471161e-02
2.216575294733047485e-02
2.227721735835075378e-02
1.779849082231521606e-02
2.212267369031906128e-02
2.228556573390960693e-02
1.999122276902198792e-02
2.093951776623725891e-02
2.029150724411010742e-02
1.791469007730484009e-02
1.521897315979003906e-02
1.388391107320785522e-02
1.319792307913303375e-02
1.304265856742858887e-02
1.350784115493297577e-02
2.512305043637752533e-02
2.618780173361301422e-02
2.851459383964538574e-02
2.314874343574047089e-02
2.396189980208873749e-02
2.325377799570560455e-02
2.357249706983566284e-02
2.402349933981895447e-02
2.592425793409347534e-02
2.411070279777050018e-02
2.350155264139175415e-02
2.211478166282176971e-02
2.232129313051700592e-02
2.560965344309806824e-02
2.585535310208797455e-02
2.734886482357978821e-02
2.570697292685508728e-02
2.789189107716083527e-02
2.474417351186275482e-02
2.799402549862861633e-02
2.614512853324413300e-02
2.564336918294429779e-02
2.460874617099761963e-02
2.431391924619674683e-02
2.437798120081424713e-02
2.396123670041561127e-02
2.388421632349491119e-02
2.459551580250263214e-02
2.506564371287822723e-02
2.682691067457199097e-02
2.461367100477218628e-02
2.888346649706363678e-02
2.764254063367843628e-02
2.600645087659358978e-02
2.843226864933967590e-02
2.871663868427276611e-02
2.718940749764442444e-02
2.854180894792079926e-02
3.088050521910190582e-02
3.384605422616004944e-02
3.517128527164459229e-02
3.255870938301086426e-02
3.226479887962341309e-02
3.120438195765018463e-02
3.315614908933639526e-02
3.076387569308280945e-02
3.207226097583770752e-02
3.362067788839340210e-02
3.483524173498153687e-02
3.573344275355339050e-02
3.689880296587944031e-02
3.477956727147102356e-02
3.315196186304092407e-02
3.531973436474800110e-02
3.551105782389640808e-02
3.539311885833740234e-02
3.578132390975952148e-02
3.385656699538230896e-02
3.440245985984802246e-02
3.478222340345382690e-02
1.147176232188940048e-02
1.183861680328845978e-02
1.187943760305643082e-02
1.115311216562986374e-02
1.153210271149873734e-02
1.210205908864736557e-02
1.150608994066715240e-02
1.218694075942039490e-02
1.214180607348680496e-02
1.183028053492307663e-02
1.188172493129968643e-02
1.152942981570959091e-02
1.145747210830450058e-02
1.139988005161285400e-02
1.124392822384834290e-02
1.149100624024868011e-02
1.132664736360311508e-02
1.136681810021400452e-02
1.145599223673343658e-02
1.129591837525367737e-02
1.121385954320430756e-02
1.123277936130762100e-02
1.131646055728197098e-02
1.124446373432874680e-02
1.137240696698427200e-02
1.158905401825904846e-02
1.147549599409103394e-02
1.140496227890253067e-02
1.134045980870723724e-02
1.147060282528400421e-02
1.144836470484733582e-02
1.143224909901618958e-02
1.134177669882774353e-02
1.144779194146394730e-02
1.162241585552692413e-02
1.140724122524261475e-02
1.164363976567983627e-02
1.136803440749645233e-02
1.152351032942533493e-02
1.140788849443197250e-02
1.148004829883575439e-02
1.143149752169847488e-02
1.202794909477233887e-02
1.263815164566040039e-02
1.326873060315847397e-02
1.610218174755573273e-02
1.568782888352870941e-02
1.873105391860008240e-02
1.982041075825691223e-02
1.892253383994102478e-02
1.873930916190147400e-02
1.813708804547786713e-02
1.731579005718231201e-02
1.837752386927604675e-02
1.766243204474449158e-02
1.397072430700063705e-02
1.124638412147760391e-02
1.208742335438728333e-02
1.225322205573320389e-02
1.177759282290935516e-02
1.261394843459129333e-02
2.233473397791385651e-02
2.216829173266887665e-02
2.747101150453090668e-02
2.452297322452068329e-02
2.539397403597831726e-02
2.547213621437549591e-02
2.889984659850597382e-02
2.734360285103321075e-02
2.604849264025688171e-02
2.708116732537746429e-02
2.887179516255855560e-02
2.979701012372970581e-02
2.947230264544487000e-02
2.504608035087585449e-02
2.503268979489803314e-02
2.475333027541637421e-02
2.602733671665191650e-02
2.564458549022674561e-02
2.886584401130676270e-02
3.114768676459789276e-02
3.107640706002712250e-02
2.674109488725662231e-02
2.522497810423374176e-02
2.492583356797695160e-02
2.510947361588478088e-02
2.354073338210582733e-02
2.501343749463558197e-02
2.870906889438629150e-02
2.961455658078193665e-02
2.763761579990386963e-02
2.794922143220901489e-02
2.618407644331455231e-02
2.411821112036705017e-02
2.460092306137084961e-02
2.939258143305778503e-02
3.136580064892768860e-02
3.055236116051673889e-02
3.235024958848953247e-02
3.413616493344306946e-02
3.101714514195919037e-02
3.574661538004875183e-02
3.668769076466560364e-02
3.776619583368301392e-02
3.992220014333724976e-02
3.842119500041007996e-02
3.745165839791297913e-02
3.442498296499252319e-02
3.519679233431816101e-02
3.451697155833244324e-02
3.560812398791313171e-02
3.355789557099342346e-02
3.312805294990539551e-02
2.802922390401363373e-02
2.650535292923450470e-02
2.320191264152526855e-02
2.237005531787872314e-02
2.104833349585533142e-02
1.957759261131286621e-02
2.627289108932018280e-02
2.426924742758274078e-02
2.494684979319572449e-02
2.355789206922054291e-02
2.508005686104297638e-02
2.512102760374546051e-02
2.618021890521049500e-02
2.517052739858627319e-02
2.364358678460121155e-02
2.330587431788444519e-02
2.629952691495418549e-02
2.686191722750663757e-02
2.352617308497428894e-02
2.324297092854976654e-02
2.301615476608276367e-02
2.121127024292945862e-02
2.233200520277023315e-02
2.166817523539066315e-02
1.825403422117233276e-02
1.862016879022121429e-02
1.796480081975460052e-02
1.562083698809146881e-02
1.454387698322534561e-02
1.551135256886482239e-02
1.588208228349685669e-02
1.950387097895145416e-02
1.762150041759014130e-02
1.762465946376323700e-02
1.683733612298965454e-02
1.814542897045612335e-02
1.665365509688854218e-02
1.738297753036022186e-02
1.773505844175815582e-02
1.745642162859439850e-02
2.047141455113887787e-02
2.260636538267135620e-02
1.990942843258380890e-02
2.265295945107936859e-02
2.645562216639518738e-02
2.128175273537635803e-02
2.147992327809333801e-02
2.360877767205238342e-02
2.481809817254543304e-02
2.599607780575752258e-02
2.528271824121475220e-02
2.491756528615951538e-02
2.498072199523448944e-02
2.490052767097949982e-02
2.571350149810314178e-02
2.510419674217700958e-02
2.649317309260368347e-02
2.312748320400714874e-02
2.286222949624061584e-02
2.941363304853439331e-02
2.832581847906112671e-02
2.621854282915592194e-02
2.327759005129337311e-02
2.223525196313858032e-02
2.054822444915771484e-02
2.139335870742797852e-02
2.047027833759784698e-02
2.223106473684310913e-02
2.384723350405693054e-02
9.529821574687957764e-03
9.495028294622898102e-03
9.498517960309982300e-03
9.459434077143669128e-03
9.124230593442916870e-03
9.223514236509799957e-03
9.396833367645740509e-03
9.590456262230873108e-03
9.510951116681098938e-03
9.724237024784088135e-03
9.788911789655685425e-03
9.494215250015258789e-03
9.635283611714839935e-03
9.468849748373031616e-03
9.544783271849155426e-03
9.401885792613029480e-03
9.807770140469074249e-03
9.745962917804718018e-03
9.705831296741962433e-03
9.580289013683795929e-03
9.910559281706809998e-03
9.865567088127136230e-03
9.835112839937210083e-03
9.915227070450782776e-03
1.007268577814102173e-02
9.978574700653553009e-03
1.007176283746957779e-02
9.815602563321590424e-03
9.962487965822219849e-03
9.901551529765129089e-03
1.016612071543931961e-02
1.004999689757823944e-02
1.015730760991573334e-02
9.724465198814868927e-03
9.965096600353717804e-03
9.965489618480205536e-03
9.939658455550670624e-03
9.820772334933280945e-03
9.789370931684970856e-03
9.893516078591346741e-03
9.853578172624111176e-03
1.106981188058853149e-02
1.441457495093345642e-02
1.115157268941402435e-02
1.256242394447326660e-02
1.081713382154703140e-02
1.139605697244405746e-02
1.069589704275131226e-02
9.991019964218139648e-03
1.089176815003156662e-02
9.448478929698467255e-03
1.009668130427598953e-02
1.047264691442251205e-02
1.092730369418859482e-02
1.021073944866657257e-02
1.009774021804332733e-02
9.841267019510269165e-03
1.043441705405712128e-02
1.016890443861484528e-02
1.022942643612623215e-02
9.499535895884037018e-03
9.933748282492160797e-03
9.644525125622749329e-03
9.462275542318820953e-03
9.238989092409610748e-03
9.623457677662372589e-03
1.022272836416959763e-02
9.370124898850917816e-03
9.442066773772239685e-03
9.864045307040214539e-03
9.616625495254993439e-03
9.263794869184494019e-03
9.507919661700725555e-03
9.405456483364105225e-03
9.478162974119186401e-03
1.003454625606536865e-02
9.562402963638305664e-03
9.808685630559921265e-03
9.672353975474834442e-03
9.558954276144504547e-03
9.685566648840904236e-03
1.016419101506471634e-02
9.772767312824726105e-03
9.896720759570598602e-03
9.621138684451580048e-03
1.025465130805969238e-02
1.097720954567193985e-02
1.391306426376104355e-02
1.002105977386236191e-02
9.840693324804306030e-03
9.906357154250144958e-03
9.778161533176898956e-03
1.062914077192544937e-02
1.105414703488349915e-02
1.162308920174837112e-02
1.428514439612627029e-02
1.039300113916397095e-02
9.839667938649654388e-03
1.170829869806766510e-02
1.221407297998666763e-02
1.374892424792051315e-02
1.383417192846536636e-02
1.219087280333042145e-02
9.881936013698577881e-03
9.304314851760864258e-03
9.055847302079200745e-03
8.885568939149379730e-03
9.293554350733757019e-03
9.467735886573791504e-03
9.289938956499099731e-03
9.553627111017704010e-03
9.967052377760410309e-03
1.004914101213216782e-02
1.039346680045127869e-02
9.244346059858798981e-03
1.073477044701576233e-02
9.995381347835063934e-03
1.007628999650478363e-02
9.449500590562820435e-03
1.018515974283218384e-02
1.047548744827508926e-02
1.074051856994628906e-02
9.803766384720802307e-03
1.093564648181200027e-02
1.159398537129163742e-02
1.021646987646818161e-02
9.883184917271137238e-03
1.026843395084142685e-02
1.088251080363988876e-02
1.213025115430355072e-02
1.182601787149906158e-02
1.110767666250467300e-02
1.133778225630521774e-02
1.087656989693641663e-02
1.064112968742847443e-02
1.053639128804206848e-02
1.035181619226932526e-02
1.047159917652606964e-02
1.058388035744428635e-02
1.088332384824752808e-02
1.118622627109289169e-02
1.136026997119188309e-02
1.220244262367486954e-02
1.247279252856969833e-02
1.308940444141626358e-02
1.247787661850452423e-02
1.208101399242877960e-02
1.553934626281261444e-02
1.654773950576782227e-02
1.727283746004104614e-02
1.907027326524257660e-02
2.010615915060043335e-02
2.202310599386692047e-02
2.323865890502929688e-02
1.973610930144786835e-02
1.846770942211151123e-02
1.582243107259273529e-02
1.178505085408687592e-02
1.025358960032463074e-02
1.133665814995765686e-02
1.095565222203731537e-02
1.131758280098438263e-02
1.422019675374031067e-02
1.614521816372871399e-02
1.601090654730796814e-02
2.199542149901390076e-02
2.380190044641494751e-02
3.022585436701774597e-02
2.725055813789367676e-02
2.462221868336200714e-02
2.525116503238677979e-02
2.619553171098232269e-02
2.672960795462131500e-02
2.673712186515331268e-02
2.647757530212402344e-02
3.265441209077835083e-02
3.347232937812805176e-02
2.999822981655597687e-02
3.072910197079181671e-02
2.820805646479129791e-02
2.741428464651107788e-02
2.882314473390579224e-02
2.962807007133960724e-02
2.860072068870067596e-02
2.961312606930732727e-02
2.620669640600681305e-02
2.540143765509128571e-02
2.582568302750587463e-02
2.647191099822521210e-02
2.533893473446369171e-02
2.414277009665966034e-02
2.155968919396400452e-02
2.227832563221454620e-02
2.064019255340099335e-02
2.353721112012863159e-02
2.306065708398818970e-02
2.286147698760032654e-02
2.177303843200206757e-02
2.173994295299053192e-02
2.166985161602497101e-02
2.260726131498813629e-02
2.229095995426177979e-02
2.144603244960308075e-02
1.744685322046279907e-02
1.840327493846416473e-02
1.818259805440902710e-02
2.080418169498443604e-02
2.699627354741096497e-02
2.600957266986370087e-02
2.202251367270946503e-02
2.046662196516990662e-02
1.934378966689109802e-02
2.161370776593685150e-02
2.044003456830978394e-02
1.901915483176708221e-02
2.072940766811370850e-02
1.954683661460876465e-02
1.886818744242191315e-02
1.522384956479072571e-02
1.564478687942028046e-02
1.567935571074485779e-02
1.585936546325683594e-02
1.709309034049510956e-02
1.892464235424995422e-02
1.750012673437595367e-02
1.620303653180599213e-02
1.715937629342079163e-02
1.626685261726379395e-02
1.904949359595775604e-02
1.843975298106670380e-02
1.599589735269546509e-02
1.715898141264915466e-02
1.760799810290336609e-02
1.890155300498008728e-02
1.849882677197456360e-02
1.835764199495315552e-02
1.825727149844169617e-02
1.662789843976497650e-02
1.634493842720985413e-02
1.566209271550178528e-02
1.365982368588447571e-02
1.210544072091579437e-02
1.235473621636629105e-02
1.334222126752138138e-02
1.322622410953044891e-02
1.386063545942306519e-02
1.252043340355157852e-02
1.498916279524564743e-02
1.736985705792903900e-02
2.155177667737007141e-02
2.083178795874118805e-02
2.215188182890415192e-02
1.975741796195507050e-02
1.709087751805782318e-02
1.681149378418922424e-02
1.610120572149753571e-02
1.315138395875692368e-02
1.307932566851377487e-02
1.198524609208106995e-02
1.246367301791906357e-02
1.277646049857139587e-02
1.168708037585020065e-02
1.211089547723531723e-02
1.278407778590917587e-02
1.307402364909648895e-02
1.484780013561248779e-02
1.720354706048965454e-02
1.947975531220436096e-02
2.057414315640926361e-02
2.443499304354190826e-02
2.627387456595897675e-02
2.653890661895275116e-02
3.012011386454105377e-02
3.313786536455154419e-02
3.724964335560798645e-02
3.498192131519317627e-02
3.148201480507850647e-02
2.801783382892608643e-02
2.647482976317405701e-02
2.438297495245933533e-02
2.760181203484535217e-02
3.001460246741771698e-02
2.669944800436496735e-02
2.468728087842464447e-02
2.859404683113098145e-02
2.907360158860683441e-02
3.027106262743473053e-02
3.124095499515533447e-02
2.695913426578044891e-02
2.774871885776519775e-02
2.547083981335163116e-02
2.624624036252498627e-02
2.570521272718906403e-02
2.419908531010150909e-02
2.590725757181644440e-02
2.445223554968833923e-02
2.548891678452491760e-02
2.481298148632049561e-02
2.577984891831874847e-02
2.667464315891265869e-02
2.891204878687858582e-02
2.681645192205905914e-02
2.816488407552242279e-02
2.860203199088573456e-02
2.344814315438270569e-02
2.386637963354587555e-02
2.330869995057582855e-02
2.513165771961212158e-02
2.431629225611686707e-02
2.321998961269855499e-02
2.362551912665367126e-02
2.448366768658161163e-02
2.586654946208000183e-02
2.639394812285900116e-02
2.625509910285472870e-02
2.491415478289127350e-02
2.307398244738578796e-02
2.440489828586578369e-02
2.881558798253536224e-02
3.324061632156372070e-02
3.512234240770339966e-02
4.710934311151504517e-02
5.752976238727569580e-02
5.553900077939033508e-02
2.996641211211681366e-02
2.700596675276756287e-02
2.628482133150100708e-02
2.355139888823032379e-02
2.735101990401744843e-02
2.679176256060600281e-02
2.908414974808692932e-02
2.822931483387947083e-02
2.238699421286582947e-02
2.759875543415546417e-02
2.843003533780574799e-02
2.557028830051422119e-02
2.652429416775703430e-02
2.820931747555732727e-02
3.061231598258018494e-02
2.800692804157733917e-02
2.750351279973983765e-02
2.707429416477680206e-02
2.644112519919872284e-02
2.749198861420154572e-02
1.954125054180622101e-02
1.761489920318126678e-02
2.079065330326557159e-02
2.130393311381340027e-02
2.199327200651168823e-02
2.195955626666545868e-02
2.230665646493434906e-02
2.321929857134819031e-02
2.641915902495384216e-02
2.562823146581649780e-02
2.268744073808193207e-02
2.097944729030132294e-02
1.852798089385032654e-02
1.856103911995887756e-02
1.803933829069137573e-02
2.128585241734981537e-02
1.921064034104347229e-02
1.947987638413906097e-02
1.930367201566696167e-02
1.938227936625480652e-02
1.248171646147966385e-02
1.228407304733991623e-02
1.287895813584327698e-02
1.401575002819299698e-02
1.508124824613332748e-02
1.560678239911794662e-02
1.571295410394668579e-02
1.265372335910797119e-02
1.209905277937650681e-02
1.253207307308912277e-02
1.497998647391796112e-02
1.724820025265216827e-02
1.614653877913951874e-02
1.667908392846584320e-02
1.477589830756187439e-02
1.513194385915994644e-02
1.548545714467763901e-02
1.582237891852855682e-02
1.902640797197818756e-02
2.100625075399875641e-02
2.499091438949108124e-02
2.503576315939426422e-02
2.579356729984283447e-02
3.067636117339134216e-02
3.203543648123741150e-02
3.160648047924041748e-02
3.276001662015914917e-02
3.471152856945991516e-02
3.263992071151733398e-02
3.714352101087570190e-02
3.940313309431076050e-02
4.259919747710227966e-02
3.612439334392547607e-02
3.603215888142585754e-02
3.388966619968414307e-02
3.360301628708839417e-02
3.427124023437500000e-02
3.379741683602333069e-02
3.283415734767913818e-02
3.188886120915412903e-02
3.826802968978881836e-02
3.262990713119506836e-02
3.128343075513839722e-02
3.083935193717479706e-02
2.566884830594062805e-02
2.533748745918273926e-02
2.285343594849109650e-02
2.357190474867820740e-02
2.485263720154762268e-02
2.444241009652614594e-02
2.523762919008731842e-02
2.600689604878425598e-02
2.596500329673290253e-02
2.463512122631072998e-02
2.533253468573093414e-02
2.363050170242786407e-02
2.420277334749698639e-02
2.500917389988899231e-02
2.473534271121025085e-02
2.464943006634712219e-02
2.561440505087375641e-02
2.467993088066577911e-02
2.458393573760986328e-02
2.465958893299102783e-02
2.231051772832870483e-02
1.996803283691406250e-02
1.926279067993164062e-02
1.928966864943504333e-02
1.677916385233402252e-02
1.532027591019868851e-02
1.426661387085914612e-02
1.290656998753547668e-02
1.093715801835060120e-02
1.251156628131866455e-02
1.360630616545677185e-02
1.370465103536844254e-02
1.354660373181104660e-02
1.565856859087944031e-02
1.450705993920564651e-02
1.518814265727996826e-02
2.399943768978118896e-02
2.300596237182617188e-02
2.212975174188613892e-02
2.345908060669898987e-02
2.450284734368324280e-02
2.097256481647491455e-02
1.777720823884010315e-02
1.811315678060054779e-02
1.660417392849922180e-02
1.425277534872293472e-02
1.197700947523117065e-02
1.151518803089857101e-02
9.764516726136207581e-03
8.746283128857612610e-03
1.016150787472724915e-02
8.429843001067638397e-03
9.578045457601547241e-03
1.024893019348382950e-02
1.192170940339565277e-02
1.416016556322574615e-02
1.528631616383790970e-02
1.917266473174095154e-02
1.945359632372856140e-02
1.436904259026050568e-02
1.532144285738468170e-02
1.425353251397609711e-02
1.599374599754810333e-02
1.633436046540737152e-02
1.770458929240703583e-02
1.810617744922637939e-02
1.625331491231918335e-02
1.728094555437564850e-02
1.667187921702861786e-02
1.698996499180793762e-02
1.765017025172710419e-02
1.761882379651069641e-02
1.741527952253818512e-02
1.709298975765705109e-02
1.529376022517681122e-02
1.352093834429979324e-02
1.367945689707994461e-02
2.527847141027450562e-02
2.385327033698558807e-02
2.721592783927917480e-02
2.469920367002487183e-02
2.295729890465736389e-02
1.698839478194713593e-02
1.740315929055213928e-02
1.647357083857059479e-02
1.771020703017711639e-02
1.745009236037731171e-02
1.727203279733657837e-02
1.805989444255828857e-02
2.092932164669036865e-02
2.074781246483325958e-02
1.974470727145671844e-02
1.919967867434024811e-02
2.125930413603782654e-02
2.143936417996883392e-02
1.901029609143733978e-02
2.234389819204807281e-02
8.892487734556198120e-03
1.001880411058664322e-02
1.275028474628925323e-02
1.848153956234455109e-02
1.855296082794666290e-02
1.600750908255577087e-02
1.281473692506551743e-02
1.358888577669858932e-02
1.496850699186325073e-02
1.279983390122652054e-02
1.329719834029674530e-02
1.353143341839313507e-02
1.698332279920578003e-02
1.392329111695289612e-02
1.382346171885728836e-02
1.375249773263931274e-02
1.530624739825725555e-02
1.284136530011892319e-02
1.191978994756937027e-02
1.254599168896675110e-02
1.718136295676231384e-02
1.850426942110061646e-02
1.535077393054962158e-02
2.043662406504154205e-02
1.878205500543117523e-02
1.553486939519643784e-02
1.590582355856895447e-02
1.776824146509170532e-02
1.963720656931400299e-02
1.721441932022571564e-02
1.474092714488506317e-02
1.087735220789909363e-02
1.460055820643901825e-02
1.657383516430854797e-02
1.475493330508470535e-02
1.754029467701911926e-02
1.494535990059375763e-02
1.316679082810878754e-02
1.379942893981933594e-02
1.164832804352045059e-02
1.210069470107555389e-02
1.290050335228443146e-02
1.475805696099996567e-02
1.486723590642213821e-02
1.505685131996870041e-02
1.575257815420627594e-02
1.681102067232131958e-02
1.753716357052326202e-02
1.869579218327999115e-02
1.811804808676242828e-02
1.662743091583251953e-02
1.557333860546350479e-02
1.711596734821796417e-02
1.755260303616523743e-02
1.763736642897129059e-02
1.623577810823917389e-02
1.577252335846424103e-02
1.573349349200725555e-02
1.638530008494853973e-02
1.697300374507904053e-02
1.711226440966129303e-02
1.673993468284606934e-02
1.672632619738578796e-02
1.763004437088966370e-02
1.714373752474784851e-02
1.684595458209514618e-02
1.700400561094284058e-02
1.648783870041370392e-02
1.685378514230251312e-02
1.618156209588050842e-02
1.592653803527355194e-02
1.609798148274421692e-02
1.537083275616168976e-02
1.573398523032665253e-02
1.534518413245677948e-02
1.545572187751531601e-02
1.548352371901273727e-02
1.511813327670097351e-02
1.538001559674739838e-02
1.526928134262561798e-02
1.667491532862186432e-02
1.799700036644935608e-02
1.835414953529834747e-02
1.984078623354434967e-02
1.963656023144721985e-02
2.294006571173667908e-02
2.126861922442913055e-02
1.970642618834972382e-02
2.046091668307781219e-02
1.972033455967903137e-02
2.125238813459873199e-02
2.090876363217830658e-02
2.367344126105308533e-02
2.755845338106155396e-02
2.378795854747295380e-02
2.114452794194221497e-02
1.990425772964954376e-02
2.069877274334430695e-02
2.104364708065986633e-02
1.742305420339107513e-02
1.430717203766107559e-02
1.746363192796707153e-02
1.940618827939033508e-02
2.123570255935192108e-02
2.263763546943664551e-02
2.423558570444583893e-02
2.537314780056476593e-02
2.641726098954677582e-02
2.316690981388092041e-02
2.435520105063915253e-02
2.503081597387790680e-02
2.545418404042720795e-02
2.633004449307918549e-02
3.000694327056407928e-02
3.398664668202400208e-02
3.466941043734550476e-02
3.469528630375862122e-02
2.508845739066600800e-02
2.713383547961711884e-02
2.662485651671886444e-02
2.714214101433753967e-02
2.720069326460361481e-02
2.499291114509105682e-02
1.406032219529151917e-02
2.939764969050884247e-02
3.899575024843215942e-02
3.344246372580528259e-02
3.792852535843849182e-02
3.850329667329788208e-02
3.783693164587020874e-02
4.947398230433464050e-02
4.829588532447814941e-02
5.619854852557182312e-02
5.701026692986488342e-02
5.859320238232612610e-02
5.083125829696655273e-02
5.509303137660026550e-02
4.589158669114112854e-02
4.529334232211112976e-02
4.904172196984291077e-02
4.597075656056404114e-02
1.627541892230510712e-02
1.604342274367809296e-02
1.792145706713199615e-02
1.883400790393352509e-02
1.908478699624538422e-02
2.026885934174060822e-02
2.363816462457180023e-02
2.273408882319927216e-02
2.391777187585830688e-02
2.465902641415596008e-02
2.405777201056480408e-02
2.363050170242786407e-02
2.273096702992916107e-02
1.953729055821895599e-02
2.201754227280616760e-02
2.174414694309234619e-02
1.905613020062446594e-02
2.003572508692741394e-02
2.075507119297981262e-02
1.932438649237155914e-02
1.866212300956249237e-02
2.225940860807895660e-02
2.083945274353027344e-02
2.102743461728096008e-02
2.346598356962203979e-02
2.518438175320625305e-02
2.663414552807807922e-02
2.569133043289184570e-02
2.492586895823478699e-02
2.613440528512001038e-02
2.536211721599102020e-02
3.075127862393856049e-02
2.875168807804584503e-02
2.316957153379917145e-02
1.822904497385025024e-02
1.781740039587020874e-02
1.942012831568717957e-02
2.082672342658042908e-02
2.001649886369705200e-02
2.190021052956581116e-02
1.990261487662792206e-02
2.100291475653648376e-02
1.790343970060348511e-02
1.845660619437694550e-02
1.872414723038673401e-02
2.101429365575313568e-02
2.160382084548473358e-02
2.585269510746002197e-02
2.742662280797958374e-02
2.429814636707305908e-02
2.677733823657035828e-02
2.621551603078842163e-02
2.702260203659534454e-02
2.597905322909355164e-02
2.833991125226020813e-02
2.922759018838405609e-02
2.710982039570808411e-02
2.710985392332077026e-02
2.993310615420341492e-02
3.079709410667419434e-02
3.060150519013404846e-02
3.956020250916481018e-02
4.402202367782592773e-02
4.469817876815795898e-02
4.963418096303939819e-02
5.879854783415794373e-02
5.104845389723777771e-02
6.010093539953231812e-02
5.317570641636848450e-02
4.365272819995880127e-02
4.731166362762451172e-02
4.270980507135391235e-02
4.526601359248161316e-02
3.329629823565483093e-02
3.016855381429195404e-02
2.449173294007778168e-02
2.373512834310531616e-02
2.315656840801239014e-02
2.421277388930320740e-02
2.352771349251270294e-02
2.313297800719738007e-02
2.275115437805652618e-02
2.321216650307178497e-02
2.365372702479362488e-02
2.336259000003337860e-02
2.426814474165439606e-02
2.963876351714134216e-02
3.289299085736274719e-02
3.495243936777114868e-02
3.792946040630340576e-02
3.352136909961700439e-02
3.258024901151657104e-02
3.295454382896423340e-02
3.876189514994621277e-02
4.477789252996444702e-02
5.158126726746559143e-02
5.254461616277694702e-02
5.325127393007278442e-02
4.965838417410850525e-02
4.890117049217224121e-02
4.450909793376922607e-02
4.133372008800506592e-02
3.037099540233612061e-02
3.390505164861679077e-02
3.305371850728988647e-02
3.148033097386360168e-02
3.024746663868427277e-02
2.961408905684947968e-02
2.701559476554393768e-02
2.384663373231887817e-02
2.143860235810279846e-02
1.749191805720329285e-02
1.749809272587299347e-02
2.048159390687942505e-02
1.784763112664222717e-02
1.720694638788700104e-02
1.784754358232021332e-02
1.957816816866397858e-02
1.837048679590225220e-02
1.688717864453792572e-02
1.703117974102497101e-02
1.502723712474107742e-02
1.439047697931528091e-02
1.302491314709186554e-02
1.284510642290115356e-02
1.254113018512725830e-02
1.289646141231060028e-02
1.261610817164182663e-02
1.351447403430938721e-02
1.317091379314661026e-02
1.588548533618450165e-02
1.606917195022106171e-02
1.882690563797950745e-02
1.978974230587482452e-02
1.991129852831363678e-02
1.866210065782070160e-02
2.058489434421062469e-02
1.803292334079742432e-02
1.811706461012363434e-02
1.792621240019798279e-02
1.765409111976623535e-02
1.606367900967597961e-02
1.553066261112689972e-02
1.791681535542011261e-02
1.912348903715610504e-02
2.039885520935058594e-02
2.019745111465454102e-02
1.902558095753192902e-02
1.649895869195461273e-02
1.470141950994729996e-02
1.616335846483707428e-02
1.546247117221355438e-02
1.609432697296142578e-02
1.517695188522338867e-02
1.759973540902137756e-02
1.510153338313102722e-02
1.898834668099880219e-02
2.332114055752754211e-02
2.613541297614574432e-02
2.525851130485534668e-02
2.761776186525821686e-02
8.783019147813320160e-03
9.380435571074485779e-03
8.989078924059867859e-03
1.034894585609436035e-02
9.697243571281433105e-03
9.919261559844017029e-03
9.495912119746208191e-03
8.477818220853805542e-03
8.512836880981922150e-03
8.302524685859680176e-03
7.806429173797369003e-03
8.250786922872066498e-03
8.996174670755863190e-03
9.575219824910163879e-03
1.119480282068252563e-02
1.218577753752470016e-02
1.279983483254909515e-02
1.571756973862648010e-02
1.679196953773498535e-02
1.805849932134151459e-02
1.454389933496713638e-02
1.438901107758283615e-02
1.558678597211837769e-02
1.555890031158924103e-02
1.669988222420215607e-02
1.659504324197769165e-02
1.706568524241447449e-02
1.800448261201381683e-02
1.519115921109914780e-02
1.575916446745395660e-02
1.582039520144462585e-02
1.307478919625282288e-02
1.401313208043575287e-02
1.409078203141689301e-02
1.414776127785444260e-02
1.462371554225683212e-02
1.503763161599636078e-02
1.632393524050712585e-02
1.749941334128379822e-02
1.786139048635959625e-02
1.922682486474514008e-02
1.861819438636302948e-02
2.077964693307876587e-02
2.188273146748542786e-02
2.459595166146755219e-02
2.467061392962932587e-02
2.395816892385482788e-02
2.546549029648303986e-02
2.852196432650089264e-02
2.687266282737255096e-02
3.176834806799888611e-02
2.888808213174343109e-02
2.894092164933681488e-02
2.606753259897232056e-02
2.061245031654834747e-02
2.037511207163333893e-02
1.980136521160602570e-02
1.811303943395614624e-02
2.188956737518310547e-02
2.162349224090576172e-02
2.011843211948871613e-02
1.809306256473064423e-02
1.819311641156673431e-02
1.726856827735900879e-02
1.914532110095024109e-02
1.666283048689365387e-02
1.466317754238843918e-02
1.631146483123302460e-02
1.322286576032638550e-02
1.399127393960952759e-02
1.469121966511011124e-02
1.584369689226150513e-02
1.400934439152479172e-02
1.456265151500701904e-02
1.890099421143531799e-02
1.441898662596940994e-02
1.425628177821636200e-02
1.800660043954849243e-02
1.482194382697343826e-02
1.230338215827941895e-02
9.895234368741512299e-03
2.178829349577426910e-02
2.270809561014175415e-02
2.275788225233554840e-02
2.459285408258438110e-02
2.782727032899856567e-02
2.623200975358486176e-02
2.745399437844753265e-02
2.949411049485206604e-02
2.929299324750900269e-02
3.045788966119289398e-02
3.001468256115913391e-02
3.181712329387664795e-02
3.252545371651649475e-02
3.233721852302551270e-02
3.415142744779586792e-02
3.640330955386161804e-02
3.545876592397689819e-02
3.069023415446281433e-02
2.842925488948822021e-02
2.662627026438713074e-02
2.749303542077541351e-02
2.726697921752929688e-02
2.579692937433719635e-02
2.456361055374145508e-02
2.255458757281303406e-02
2.216391637921333313e-02
2.150316722691059113e-02
2.071435190737247467e-02
1.934030838310718536e-02
2.002253755927085876e-02
2.089258097112178802e-02
2.246064320206642151e-02
2.311268635094165802e-02
2.430275268852710724e-02
2.567238174378871918e-02
2.511784620583057404e-02
2.621104381978511810e-02
2.653793990612030029e-02
2.678798511624336243e-02
2.693450264632701874e-02
2.681783214211463928e-02
4.064959287643432617e-02
3.944665566086769104e-02
4.031726717948913574e-02
3.901963680982589722e-02
4.113557934761047363e-02
4.201816767454147339e-02
4.388737305998802185e-02
4.581119492650032043e-02
4.371012374758720398e-02
3.808470442891120911e-02
4.091327637434005737e-02
4.579252377152442932e-02
4.250346496701240540e-02
4.443603381514549255e-02
4.608882591128349304e-02
4.267750680446624756e-02
4.354680329561233521e-02
4.791486263275146484e-02
4.329489544034004211e-02
4.534912854433059692e-02
2.058720588684082031e-02
1.932382583618164062e-02
1.949846558272838593e-02
2.123198844492435455e-02
2.091288566589355469e-02
2.354279719293117523e-02
2.192541584372520447e-02
2.165782079100608826e-02
2.286621741950511932e-02
2.375932969152927399e-02
2.304701693356037140e-02
2.260358631610870361e-02
2.445822209119796753e-02
2.537511475384235382e-02
2.700194716453552246e-02
2.575546875596046448e-02
3.111971355974674225e-02
3.102506324648857117e-02
2.881614118814468384e-02
3.072593919932842255e-02
2.886028401553630829e-02
2.293816208839416504e-02
2.256958186626434326e-02
2.345727756619453430e-02
2.288834191858768463e-02
2.396554313600063324e-02
2.346783131361007690e-02
2.348815463483333588e-02
2.717508934438228607e-02
2.959053404629230499e-02
2.578499168157577515e-02
2.784535475075244904e-02
2.817973867058753967e-02
3.085022047162055969e-02
3.130615130066871643e-02
2.788980118930339813e-02
2.985494956374168396e-02
3.340424969792366028e-02
3.490062430500984192e-02
3.506465628743171692e-02
3.553148359060287476e-02
3.558466210961341858e-02
3.525367751717567444e-02
3.333947807550430298e-02
3.291541337966918945e-02
3.469380736351013184e-02
3.391536697745323181e-02
3.353530541062355042e-02
3.773471713066101074e-02
3.420090675354003906e-02
3.291947767138481140e-02
3.102870471775531769e-02
3.098776191473007202e-02
3.320415690541267395e-02
3.470189124345779419e-02
3.319508582353591919e-02
3.268836811184883118e-02
3.298251330852508545e-02
3.140664845705032349e-02
3.266526013612747192e-02
3.244421631097793579e-02
1.369187515228986740e-02
1.354314573109149933e-02
1.288305968046188354e-02
1.269199792295694351e-02
1.427589263767004013e-02
1.577393524348735809e-02
1.346408575773239136e-02
1.056063827127218246e-02
9.932257235050201416e-03
1.103160530328750610e-02
1.128903217613697052e-02
1.212694123387336731e-02
1.294181961566209793e-02
1.285425387322902679e-02
1.380164362490177155e-02
1.429081987589597702e-02
1.461915578693151474e-02
1.452533435076475143e-02
1.432333700358867645e-02
1.508373674005270004e-02
1.499282568693161011e-02
1.427015103399753571e-02
1.552352588623762131e-02
1.568163000047206879e-02
1.620725728571414948e-02
1.665250211954116821e-02
1.798490621149539948e-02
1.806588843464851379e-02
2.037932537496089935e-02
2.102958410978317261e-02
2.557302080094814301e-02
2.704954147338867188e-02
2.888325229287147522e-02
2.935105003416538239e-02
2.899431809782981873e-02
3.006213903427124023e-02
3.038939274847507477e-02
2.963891066610813141e-02
3.114568814635276794e-02
3.028254397213459015e-02
3.033742122352123260e-02
3.361867740750312805e-02
3.541663289070129395e-02
3.625280037522315979e-02
3.424669802188873291e-02
3.672808036208152771e-02
3.516907989978790283e-02
3.299490362405776978e-02
3.241899237036705017e-02
3.150357678532600403e-02
3.099550120532512665e-02
3.394705057144165039e-02
3.581181168556213379e-02
3.383332490921020508e-02
3.382002934813499451e-02
3.545074164867401123e-02
3.533268347382545471e-02
3.627857193350791931e-02
3.558432310819625854e-02
3.803345561027526855e-02
3.726067021489143372e-02
4.016202315688133240e-02
4.421365261077880859e-02
4.602578654885292053e-02
5.038738623261451721e-02
4.553191736340522766e-02
4.697304219007492065e-02
4.004023596644401550e-02
4.021487012505531311e-02
3.244164213538169861e-02
3.787556290626525879e-02
3.751157969236373901e-02
4.103340953588485718e-02
4.956981912255287170e-02
4.204065725207328796e-02
4.803037643432617188e-02
4.136758670210838318e-02
4.695351049304008484e-02
3.504673019051551819e-02
3.183056041598320007e-02
3.638945147395133972e-02
4.044228047132492065e-02
4.022781923413276672e-02
3.726933524012565613e-02
3.887887671589851379e-02
4.355109110474586487e-02
5.408024787902832031e-02
4.860488325357437134e-02
4.677268862724304199e-02
4.457905143499374390e-02
4.325642809271812439e-02
3.816471993923187256e-02
3.169472515583038330e-02
2.862833626568317413e-02
3.495934605598449707e-02
3.422509878873825073e-02
2.848574891686439514e-02
3.176139295101165771e-02
2.917199023067951202e-02
3.044484928250312805e-02
2.557979710400104523e-02
2.483971044421195984e-02
2.888355404138565063e-02
2.997190877795219421e-02
2.975469268858432770e-02
3.074941411614418030e-02
3.224694356322288513e-02
3.165794163942337036e-02
3.185734525322914124e-02
2.866910956799983978e-02
2.850783616304397583e-02
3.261576965451240540e-02
3.073727339506149292e-02
2.603405155241489410e-02
2.474685944616794586e-02
2.179355733096599579e-02
1.980583742260932922e-02
2.010067179799079895e-02
1.851594820618629456e-02
2.041109651327133179e-02
2.287200838327407837e-02
2.617668733000755310e-02
2.767211571335792542e-02
3.019202873110771179e-02
3.084468096494674683e-02
4.002938047051429749e-02
3.189996257424354553e-02
3.952442109584808350e-02
4.544034600257873535e-02
4.413178563117980957e-02
5.615525692701339722e-02
5.634555593132972717e-02
4.734396189451217651e-02
4.151486977934837341e-02
3.667180240154266357e-02
3.632429987192153931e-02
4.106711596250534058e-02
3.853911161422729492e-02
4.028081521391868591e-02
4.679824784398078918e-02
5.583562701940536499e-02
5.628218874335289001e-02
5.008812621235847473e-02
4.732313007116317749e-02
4.167409241199493408e-02
4.105384275317192078e-02
4.327648133039474487e-02
4.245043545961380005e-02
4.922984540462493896e-02
4.334387555718421936e-02
3.966702893376350403e-02
3.579329699277877808e-02
4.177184402942657471e-02
5.170236900448799133e-02
4.525344073772430420e-02
4.668106511235237122e-02
4.751174896955490112e-02
4.844593629240989685e-02
4.873581603169441223e-02
5.433837324380874634e-02
4.934982955455780029e-02
4.414048790931701660e-02
3.872700035572052002e-02
4.360007867217063904e-02
4.209978133440017700e-02
4.328042641282081604e-02
4.778194427490234375e-02
3.785028308629989624e-02
4.030039161443710327e-02
3.999526798725128174e-02
3.495803102850914001e-02
3.552988916635513306e-02
3.510063514113426208e-02
3.571077808737754822e-02
3.730585798621177673e-02
3.813558816909790039e-02
3.507041931152343750e-02
3.609130904078483582e-02
3.971674665808677673e-02
3.824710845947265625e-02
3.467635437846183777e-02
3.709958866238594055e-02
3.421713411808013916e-02
3.017657436430454254e-02
3.210863843560218811e-02
3.235194087028503418e-02
3.842546418309211731e-02
3.760985657572746277e-02
3.409864380955696106e-02
3.649582341313362122e-02
3.255000710487365723e-02
3.075109235942363739e-02
3.152686730027198792e-02
3.110130690038204193e-02
2.811765111982822418e-02
3.024116158485412598e-02
3.114606067538261414e-02
3.111573122441768646e-02
3.466732800006866455e-02
3.569839894771575928e-02
3.445948660373687744e-02
2.640596963465213776e-02
2.601772174239158630e-02
2.742615900933742523e-02
3.010665066540241241e-02
3.320605680346488953e-02
3.486784547567367554e-02
3.993120789527893066e-02
4.375910758972167969e-02
3.952742740511894226e-02
3.682165592908859253e-02
4.018194600939750671e-02
4.178556054830551147e-02
4.634348675608634949e-02
4.886066913604736328e-02
5.060301348567008972e-02
5.118654295802116394e-02
4.845541343092918396e-02
4.992778226733207703e-02
4.787646606564521790e-02
4.576490074396133423e-02
5.232335999608039856e-02
5.903816595673561096e-02
6.309213489294052124e-02
6.537447869777679443e-02
6.775333732366561890e-02
6.649965047836303711e-02
6.712970882654190063e-02
6.214028224349021912e-02
5.808677896857261658e-02
5.212198942899703979e-02
4.483956471085548401e-02
4.901710152626037598e-02
4.460978880524635315e-02
4.340992495417594910e-02
4.242797940969467163e-02
4.160765558481216431e-02
4.557504132390022278e-02
5.224109441041946411e-02
4.516220092773437500e-02
4.248528555035591125e-02
3.490499034523963928e-02
2.525481767952442169e-02
3.178084641695022583e-02
3.706795722246170044e-02
3.800624236464500427e-02
4.100179299712181091e-02
3.597090765833854675e-02
3.895708173513412476e-02
3.823005408048629761e-02
3.949086368083953857e-02
3.587188571691513062e-02
3.458890691399574280e-02
3.685738146305084229e-02
3.785566240549087524e-02
4.186500981450080872e-02
2.858505770564079285e-02
2.937337569892406464e-02
3.256030008196830750e-02
3.031529299914836884e-02
2.110187336802482605e-02
2.782571129500865936e-02
3.550176694989204407e-02
3.848497569561004639e-02
4.523514583706855774e-02
3.989479318261146545e-02
3.555358201265335083e-02
3.033870831131935120e-02
3.229658678174018860e-02
3.468680754303932190e-02
2.841353230178356171e-02
3.653469681739807129e-02
3.898121416568756104e-02
2.994666807353496552e-02
2.752038650214672089e-02
2.380932681262493134e-02
2.710330113768577576e-02
2.009594812989234924e-02
2.028399705886840820e-02
2.425022237002849579e-02
2.828239090740680695e-02
2.585674822330474854e-02
2.775709889829158783e-02
4.532171785831451416e-02
4.941536486148834229e-02
5.037741735577583313e-02
5.236548557877540588e-02
5.229104682803153992e-02
5.877657979726791382e-02
5.461993440985679626e-02
6.189666315913200378e-02
6.609424203634262085e-02
6.369825452566146851e-02
6.179317086935043335e-02
6.236649677157402039e-02
6.291566789150238037e-02
6.026307493448257446e-02
6.078874692320823669e-02
5.959872528910636902e-02
5.341825634241104126e-02
5.120692029595375061e-02
4.385814815759658813e-02
3.903250768780708313e-02
3.231947869062423706e-02
3.957306593656539917e-02
4.035035520792007446e-02
4.009890928864479065e-02
3.813467919826507568e-02
3.722246736288070679e-02
3.684783354401588440e-02
3.397003933787345886e-02
3.239845857024192810e-02
3.620442748069763184e-02
2.886287495493888855e-02
2.857594378292560577e-02
3.153889253735542297e-02
4.228840395808219910e-02
4.204213619232177734e-02
4.625482112169265747e-02
4.548823088407516479e-02
3.908113762736320496e-02
3.472860902547836304e-02
3.825139626860618591e-02
3.724865242838859558e-02
4.320945590734481812e-02
4.065502807497978210e-02
4.584768041968345642e-02
4.394631460309028625e-02
4.384180530905723572e-02
3.948798775672912598e-02
3.876667097210884094e-02
3.132189437747001648e-02
2.862707525491714478e-02
2.895925939083099365e-02
2.831622026860713959e-02
2.725115045905113220e-02
2.472112327814102173e-02
2.754323743283748627e-02
3.191950544714927673e-02
3.618139401078224182e-02
3.559252992272377014e-02
2.578669786453247070e-02
3.214826807379722595e-02
3.066710568964481354e-02
3.684520721435546875e-02
3.481290489435195923e-02
3.013429790735244751e-02
2.977273613214492798e-02
3.284316509962081909e-02
3.665652498602867126e-02
3.388992697000503540e-02
3.351060301065444946e-02
3.997166827321052551e-02
2.861358411610126495e-02
2.581847272813320160e-02
2.655054256319999695e-02
3.697537630796432495e-02
3.957381844520568848e-02
3.549408540129661560e-02
3.596431389451026917e-02
3.629692271351814270e-02
3.618245944380760193e-02
2.998497895896434784e-02
3.321245685219764709e-02
4.732608422636985779e-02
5.514527484774589539e-02
5.462783947587013245e-02
5.238123238086700439e-02
5.452224612236022949e-02
5.404204130172729492e-02
5.132884532213211060e-02
5.309407785534858704e-02
5.922670289874076843e-02
5.085451528429985046e-02
5.276256054639816284e-02
5.401253700256347656e-02
5.107746273279190063e-02
4.818994551897048950e-02
3.992101922631263733e-02
3.856816887855529785e-02
4.599120467901229858e-02
4.359374567866325378e-02
4.347276315093040466e-02
4.146046191453933716e-02
5.096036195755004883e-02
5.545640736818313599e-02
5.575605481863021851e-02
5.529325455427169800e-02
5.372215434908866882e-02
4.518182203173637390e-02
4.440453648567199707e-02
4.959213361144065857e-02
4.963751882314682007e-02
5.365120247006416321e-02
5.662145838141441345e-02
4.750197008252143860e-02
5.096186324954032898e-02
4.984575137495994568e-02
4.574320837855339050e-02
4.712821170687675476e-02
4.903219640254974365e-02
4.457707703113555908e-02
4.177977144718170166e-02
4.421009868383407593e-02
3.563124686479568481e-02
3.662136942148208618e-02
3.231554105877876282e-02
3.730275481939315796e-02
3.976380825042724609e-02
5.069635063409805298e-02
5.009881407022476196e-02
5.692256614565849304e-02
5.441520363092422485e-02
5.172498151659965515e-02
4.787714406847953796e-02
4.298820719122886658e-02
4.037212580442428589e-02
3.997141867876052856e-02
3.668927773833274841e-02
3.288511559367179871e-02
3.187805041670799255e-02
3.301661834120750427e-02
3.288367763161659241e-02
3.220776468515396118e-02
3.111211769282817841e-02
3.371342644095420837e-02
2.843966893851757050e-02
2.158806845545768738e-02
2.499900758266448975e-02
4.331720992922782898e-02
4.892532527446746826e-02
5.257269367575645447e-02
4.502268508076667786e-02
4.589353874325752258e-02
3.730024397373199463e-02
3.980608284473419189e-02
4.939910769462585449e-02
4.744106158614158630e-02
4.709168523550033569e-02
4.978867247700691223e-02
5.596580728888511658e-02
6.226535141468048096e-02
6.779059022665023804e-02
6.839446723461151123e-02
6.299319863319396973e-02
5.938148126006126404e-02
5.417530983686447144e-02
5.881332233548164368e-02
4.925017058849334717e-02
4.276524484157562256e-02
3.270485252141952515e-02
3.388135880231857300e-02
3.359003737568855286e-02
2.799851074814796448e-02
2.574386633932590485e-02
2.385964430868625641e-02
2.318328619003295898e-02
2.354869991540908813e-02
2.211634628474712372e-02
2.155957743525505066e-02
2.009427174925804138e-02
2.337469533085823059e-02
1.909779943525791168e-02
1.904151216149330139e-02
1.819544099271297455e-02
2.022051997482776642e-02
2.351037971675395966e-02
2.547105774283409119e-02
2.515037544071674347e-02
2.299534529447555542e-02
2.362943068146705627e-02
2.414553426206111908e-02
2.379360236227512360e-02
2.374706231057643890e-02
2.331384830176830292e-02
2.099083922803401947e-02
2.164969034492969513e-02
1.997801288962364197e-02
2.282904274761676788e-02
1.924717240035533905e-02
2.064591459929943085e-02
2.203637547791004181e-02
1.988375559449195862e-02
2.054985426366329193e-02
2.242757938802242279e-02
2.822874113917350769e-02
2.998398989439010620e-02
4.598930105566978455e-02
3.959523513913154602e-02
4.130207002162933350e-02
4.099871963262557983e-02
4.160380735993385315e-02
3.828930109739303589e-02
3.476459160447120667e-02
3.306878358125686646e-02
3.216456249356269836e-02
3.767150640487670898e-02
2.947271987795829773e-02
2.530033700168132782e-02
2.536651492118835449e-02
2.328211069107055664e-02
1.916361041367053986e-02
1.766840927302837372e-02
1.662018895149230957e-02
1.597303524613380432e-02
5.062488839030265808e-02
5.459185317158699036e-02
4.538350179791450500e-02
3.639531508088111877e-02
4.114088416099548340e-02
5.446648597717285156e-02
4.797744005918502808e-02
4.181546345353126526e-02
3.456441313028335571e-02
2.568309940397739410e-02
2.976946718990802765e-02
2.875917404890060425e-02
3.218256682157516479e-02
3.904101252555847168e-02
3.695698827505111694e-02
3.902349993586540222e-02
4.294088110327720642e-02
4.440173134207725525e-02
3.589781746268272400e-02
4.082817211747169495e-02
5.088089779019355774e-02
5.395692214369773865e-02
5.804284662008285522e-02
6.043421104550361633e-02
5.354305356740951538e-02
5.910909548401832581e-02
4.486086219549179077e-02
4.751128703355789185e-02
5.377947911620140076e-02
6.413922458887100220e-02
5.656790733337402344e-02
4.543022438883781433e-02
4.655273258686065674e-02
3.995174542069435120e-02
3.313116729259490967e-02
3.165742754936218262e-02
2.978263609111309052e-02
2.946170046925544739e-02
2.480761334300041199e-02
2.385025285184383392e-02
3.107392974197864532e-02
3.502043336629867554e-02
3.558900579810142517e-02
2.586636692285537720e-02
3.880365565419197083e-02
5.838993564248085022e-02
4.605898261070251465e-02
6.702198833227157593e-02
6.179241836071014404e-02
6.191692501306533813e-02
5.100742354989051819e-02
4.805595800280570984e-02
4.412100091576576233e-02
4.261267185211181641e-02
4.075257107615470886e-02
4.673303663730621338e-02
3.763321042060852051e-02
3.922257572412490845e-02
4.097775742411613464e-02
4.466818645596504211e-02
5.560518801212310791e-02
4.641436040401458740e-02
4.733309149742126465e-02
3.658358380198478699e-02
3.765704855322837830e-02
3.067766502499580383e-02
3.051946498453617096e-02
4.652316868305206299e-02
4.531346261501312256e-02
3.924923017621040344e-02
3.644984960556030273e-02
4.643419757485389709e-02
4.872846230864524841e-02
4.938725754618644714e-02
4.119347408413887024e-02
4.790864139795303345e-02
3.994050621986389160e-02
4.832217842340469360e-02
5.385420098900794983e-02
5.231185257434844971e-02
5.899037420749664307e-02
6.801178306341171265e-02
6.853686273097991943e-02
6.473238021135330200e-02
6.750377267599105835e-02
6.077156215906143188e-02
6.259052455425262451e-02
6.104768067598342896e-02
5.878178775310516357e-02
4.942903667688369751e-02
5.344010144472122192e-02
5.077597498893737793e-02
5.619455501437187195e-02
6.021013110876083374e-02
6.090714037418365479e-02
5.643618106842041016e-02
6.151003390550613403e-02
5.428076162934303284e-02
5.973354354500770569e-02
6.030603498220443726e-02
5.756319686770439148e-02
5.870478600263595581e-02
5.939924344420433044e-02
6.449547410011291504e-02
5.947473272681236267e-02
6.170297786593437195e-02
5.863995477557182312e-02
5.685130506753921509e-02
5.619096010923385620e-02
5.468955263495445251e-02
5.697693303227424622e-02
6.019785255193710327e-02
5.858442559838294983e-02
6.311013549566268921e-02
5.954301729798316956e-02
5.655448511242866516e-02
5.333414301276206970e-02
5.687660351395606995e-02
4.748568683862686157e-02
5.108703300356864929e-02
5.289512872695922852e-02
5.322598293423652649e-02
5.372959747910499573e-02
4.450472444295883179e-02
5.460206419229507446e-02
5.215954035520553589e-02
5.514972656965255737e-02
5.512991175055503845e-02
5.195782333612442017e-02
5.064693465828895569e-02
5.592972412705421448e-02
5.091246590018272400e-02
5.377662926912307739e-02
5.318248271942138672e-02
5.728152394294738770e-02
5.715122073888778687e-02
5.216043815016746521e-02
6.442371755838394165e-02
5.515594035387039185e-02
5.615471303462982178e-02
5.435106158256530762e-02
5.202599614858627319e-02
4.609297215938568115e-02
5.368266627192497253e-02
5.788218975067138672e-02
5.828760191798210144e-02
5.386967211961746216e-02
6.150992587208747864e-02
6.191453337669372559e-02
5.468325689435005188e-02
6.485762447118759155e-02
5.880075693130493164e-02
6.408783048391342163e-02
5.641823634505271912e-02
6.561648100614547729e-02
6.334692239761352539e-02
5.641759186983108521e-02
5.838849395513534546e-02
5.569992586970329285e-02
5.631778016686439514e-02
5.650031566619873047e-02
5.852638557553291321e-02
6.533095985651016235e-02
6.450158357620239258e-02
6.241534277796745300e-02
6.002708896994590759e-02
5.856413394212722778e-02
6.461030989885330200e-02
6.225017085671424866e-02
5.649651959538459778e-02
5.535768344998359680e-02
5.113604292273521423e-02
4.568943381309509277e-02
4.442231357097625732e-02
4.522670432925224304e-02
4.270937666296958923e-02
4.137981683015823364e-02
4.269566759467124939e-02
4.060913622379302979e-02
4.305544495582580566e-02
3.712221235036849976e-02
4.111222177743911743e-02
4.047450423240661621e-02
4.366292059421539307e-02
4.714433848857879639e-02
4.842422530055046082e-02
5.122518166899681091e-02
5.122838169336318970e-02
4.685689508914947510e-02
4.451394826173782349e-02
4.683228209614753723e-02
5.152309685945510864e-02
4.240043088793754578e-02
4.123556986451148987e-02
3.367470204830169678e-02
3.878726065158843994e-02
4.855078086256980896e-02
5.093658715486526489e-02
5.956367030739784241e-02
5.612220987677574158e-02
5.091813206672668457e-02
5.705992877483367920e-02
4.631090164184570312e-02
4.459670558571815491e-02
4.654138162732124329e-02
4.431993514299392700e-02
4.341037198901176453e-02
5.576936155557632446e-02
3.938797116279602051e-02
4.383712261915206909e-02
4.024255275726318359e-02
3.907785937190055847e-02
3.567649796605110168e-02
3.957621380686759949e-02
3.972587734460830688e-02
3.767141699790954590e-02
3.080533817410469055e-02
3.140136599540710449e-02
4.447057470679283142e-02
3.286855295300483704e-02
3.158983588218688965e-02
3.803794085979461670e-02
3.895480185747146606e-02
3.710859268903732300e-02
4.461288079619407654e-02
4.341193288564682007e-02
4.292596504092216492e-02
4.452921822667121887e-02
4.519547149538993835e-02
3.696542978286743164e-02
4.229370877146720886e-02
4.045435786247253418e-02
4.470200091600418091e-02
4.168762639164924622e-02
4.911353439092636108e-02
4.794695228338241577e-02
4.755449667572975159e-02
5.361562594771385193e-02
4.998160153627395630e-02
4.000966250896453857e-02
4.243610054254531860e-02
4.402142390608787537e-02
4.099345579743385315e-02
4.477122053503990173e-02
5.132881924510002136e-02
4.599937796592712402e-02
4.498641565442085266e-02
5.222376808524131775e-02
4.746608436107635498e-02
4.621643200516700745e-02
4.843628033995628357e-02
5.033601447939872742e-02
4.466160014271736145e-02
3.822918236255645752e-02
4.112674668431282043e-02
4.891948401927947998e-02
5.279395729303359985e-02
5.368927121162414551e-02
4.975190758705139160e-02
4.679889976978302002e-02
4.355328902602195740e-02
4.891235381364822388e-02
4.905857145786285400e-02
5.082035064697265625e-02
4.653912782669067383e-02
5.525966361165046692e-02
5.733242258429527283e-02
5.294454470276832581e-02
5.431884899735450745e-02
4.444563388824462891e-02
5.158568173646926880e-02
5.415834859013557434e-02
5.814515426754951477e-02
5.609583854675292969e-02
5.871184170246124268e-02
6.866939365863800049e-02
7.164011150598526001e-02
6.396824866533279419e-02
5.465824156999588013e-02
5.642187595367431641e-02
6.313451379537582397e-02
3.143843263387680054e-02
2.488161623477935791e-02
3.208228200674057007e-02
2.581804245710372925e-02
2.634295076131820679e-02
2.560363709926605225e-02
2.504873462021350861e-02
2.512347325682640076e-02
2.291388250887393951e-02
2.619111910462379456e-02
3.102741762995719910e-02
3.794347122311592102e-02
3.674277290701866150e-02
3.972234576940536499e-02
3.837506473064422607e-02
3.569157794117927551e-02
3.161235526204109192e-02
3.223241865634918213e-02
4.552840441465377808e-02
3.900225088000297546e-02


==> data/model2/softmax_entropy_snow1.csv <==
2.979478798806667328e-02
3.415756672620773315e-02
2.614698745310306549e-02
2.136936970055103302e-02
2.262896858155727386e-02
2.212002314627170563e-02
1.809567213058471680e-02
1.909328252077102661e-02
1.999674923717975616e-02
1.969864778220653534e-02
2.412115409970283508e-02
2.152605727314949036e-02
2.191547304391860962e-02
2.225159667432308197e-02
2.114569582045078278e-02
2.199847809970378876e-02
2.109319530427455902e-02
2.277481742203235626e-02
2.209469489753246307e-02
2.347969450056552887e-02
4.147067293524742126e-02
3.643190488219261169e-02
3.341926261782646179e-02
3.357461839914321899e-02
2.997754514217376709e-02
2.988820523023605347e-02
2.068627066910266876e-02
3.115078061819076538e-02
2.944631129503250122e-02
2.877004444599151611e-02
2.777440100908279419e-02
2.512044459581375122e-02
2.839124388992786407e-02
3.569846600294113159e-02
3.353496268391609192e-02
2.594133839011192322e-02
2.554411068558692932e-02
2.511638216674327850e-02
3.142958134412765503e-02
2.695026807487010956e-02
3.032473102211952209e-02
2.817007713019847870e-02
3.298967331647872925e-02
3.408601880073547363e-02
3.781992942094802856e-02
3.655132278800010681e-02
4.379495978355407715e-02
4.805677384138107300e-02
4.961472377181053162e-02
4.208144173026084900e-02
4.047325998544692993e-02
3.942947089672088623e-02
4.169087484478950500e-02
4.008973762392997742e-02
4.034177958965301514e-02
4.235135018825531006e-02
4.124116525053977966e-02
3.913573548197746277e-02
4.026735201478004456e-02
4.017856344580650330e-02
2.913265116512775421e-02
2.770546264946460724e-02
3.978544101119041443e-02
3.856583312153816223e-02
3.270121291279792786e-02
2.940261550247669220e-02
3.442347422242164612e-02
3.955736011266708374e-02
4.400099068880081177e-02
4.256332665681838989e-02
4.806099459528923035e-02
4.574725776910781860e-02
4.739445820450782776e-02
5.013489723205566406e-02
5.310697108507156372e-02
4.934479668736457825e-02
4.908191040158271790e-02
4.652266204357147217e-02
4.944078251719474792e-02
5.454914644360542297e-02
5.484336614608764648e-02
4.922270029783248901e-02
5.224420130252838135e-02
5.085548758506774902e-02
4.452186822891235352e-02
3.987729549407958984e-02
4.392490163445472717e-02
5.238664522767066956e-02
4.920423403382301331e-02
4.904602840542793274e-02
4.522017017006874084e-02
5.288095772266387939e-02
5.353733524680137634e-02
5.355443805456161499e-02
6.650950014591217041e-02
5.474561825394630432e-02
5.706994608044624329e-02
5.624778568744659424e-02
6.317100673913955688e-02
5.513501539826393127e-02
5.617909505963325500e-02
4.938411340117454529e-02
5.085187405347824097e-02
4.915161803364753723e-02
5.291398987174034119e-02
4.140733927488327026e-02
4.686392098665237427e-02
4.016326740384101868e-02
4.742351174354553223e-02
4.379082471132278442e-02
4.245790839195251465e-02
3.775986284017562866e-02
3.548618778586387634e-02
3.981100022792816162e-02
3.942592814564704895e-02
4.296594858169555664e-02
3.350096568465232849e-02
2.954783849418163300e-02
6.005095690488815308e-02
5.946673452854156494e-02
5.930245295166969299e-02
5.599485337734222412e-02
5.673099309206008911e-02
5.131744965910911560e-02
5.416680127382278442e-02
4.855886474251747131e-02
4.792887717485427856e-02
4.804029688239097595e-02
4.848716408014297485e-02
4.532468691468238831e-02
4.489336535334587097e-02
4.543611034750938416e-02
5.180106312036514282e-02
5.239978060126304626e-02
4.948675632476806641e-02
4.600437358021736145e-02
5.118679255247116089e-02
4.255271703004837036e-02
3.236106410622596741e-02
3.146293759346008301e-02
2.992230467498302460e-02
2.847130969166755676e-02
2.924452163279056549e-02
2.190684899687767029e-02
1.990143954753875732e-02
2.793170139193534851e-02
3.295082971453666687e-02
3.240188583731651306e-02
3.487399592995643616e-02
3.726252913475036621e-02
3.434998542070388794e-02
3.596854954957962036e-02
3.726110979914665222e-02
3.427416831254959106e-02
3.597277402877807617e-02
3.534394502639770508e-02
3.379884362220764160e-02
3.546455875039100647e-02
3.686686977744102478e-02
3.383587673306465149e-02
3.506039455533027649e-02
3.344503045082092285e-02
3.332452103495597839e-02
3.838215395808219910e-02
3.973785415291786194e-02
4.350510612130165100e-02
3.719746693968772888e-02
3.662004694342613220e-02
2.680209279060363770e-02
2.830434218049049377e-02
2.973907254636287689e-02
2.823804877698421478e-02
2.719122916460037231e-02
2.791749499738216400e-02
2.903766743838787079e-02
2.428981661796569824e-02
3.188173845410346985e-02
2.970118448138237000e-02
3.064415603876113892e-02
2.870817482471466064e-02
2.526043541729450226e-02
2.346379309892654419e-02
2.921985089778900146e-02
2.957335487008094788e-02
2.956699579954147339e-02
2.739998511970043182e-02
3.075786121189594269e-02
2.665774896740913391e-02
3.333863243460655212e-02
2.898566611111164093e-02
2.960292436182498932e-02
2.900602109730243683e-02
3.216599300503730774e-02
2.908532693982124329e-02
2.799615450203418732e-02
2.452212758362293243e-02
3.009388037025928497e-02
2.528125792741775513e-02
3.018638864159584045e-02
2.689329534769058228e-02
2.847775816917419434e-02
2.986746467649936676e-02
3.255388513207435608e-02
3.404601290822029114e-02
3.289242088794708252e-02
3.454264625906944275e-02
3.766981139779090881e-02
3.459699824452400208e-02
3.429006040096282959e-02
4.038706794381141663e-02
4.210363328456878662e-02
4.068224877119064331e-02
4.217517003417015076e-02
3.749678283929824829e-02
3.602222353219985962e-02
3.494656831026077271e-02
3.955449536442756653e-02
4.619568958878517151e-02
3.150479495525360107e-02
3.247672691941261292e-02
3.897859528660774231e-02
3.927466645836830139e-02
4.877359792590141296e-02
4.112351685762405396e-02
4.353112727403640747e-02
4.833012819290161133e-02
4.921185225248336792e-02
4.612426832318305969e-02
5.216659605503082275e-02
4.871912300586700439e-02
5.405385047197341919e-02
3.996898978948593140e-02
3.468700498342514038e-02
2.371561527252197266e-02
2.853850647807121277e-02
2.593814395368099213e-02
2.656216360628604889e-02
2.927702106535434723e-02
3.201448917388916016e-02
3.113029152154922485e-02
3.256411477923393250e-02
3.463204577565193176e-02
4.647084325551986694e-02
5.491267144680023193e-02
4.534135386347770691e-02
5.316337198019027710e-02
5.761381238698959351e-02
7.006511092185974121e-02
6.023849919438362122e-02
6.045614555478096008e-02
5.684342607855796814e-02
5.132907256484031677e-02
5.453428998589515686e-02
5.616253614425659180e-02
5.012525245547294617e-02
4.924930632114410400e-02
3.917354345321655273e-02
4.639154300093650818e-02
3.613328561186790466e-02
3.584817796945571899e-02
3.229856491088867188e-02
4.021137207746505737e-02
4.384443536400794983e-02
5.458415672183036804e-02
4.650232940912246704e-02
6.018417328596115112e-02
6.186373159289360046e-02
4.881763830780982971e-02
5.339284613728523254e-02
6.003143265843391418e-02
4.574597254395484924e-02
4.564468562602996826e-02
5.263295397162437439e-02
4.021950438618659973e-02
4.685905575752258301e-02
4.201252013444900513e-02
4.818636924028396606e-02
4.900995641946792603e-02
4.799950495362281799e-02
4.919734969735145569e-02
4.788323491811752319e-02
5.063391849398612976e-02
5.238953232765197754e-02
5.481057241559028625e-02
4.968309402465820312e-02
4.890203103423118591e-02
5.280552431941032410e-02
5.400346592068672180e-02
5.861370265483856201e-02
5.500135943293571472e-02
5.429794266819953918e-02
5.225886404514312744e-02
4.802796989679336548e-02
5.079557746648788452e-02
4.780580103397369385e-02
3.910893574357032776e-02
3.784506395459175110e-02
3.383771702647209167e-02
3.562190383672714233e-02
3.165932744741439819e-02
3.539530187845230103e-02
4.013403877615928650e-02
4.545171558856964111e-02
3.927136957645416260e-02
3.735848516225814819e-02
3.565862402319908142e-02
3.008023463189601898e-02
2.727802656590938568e-02
3.300872817635536194e-02
3.652499243617057800e-02
3.005370497703552246e-02
3.648988902568817139e-02
2.853599004447460175e-02
3.077807091176509857e-02
3.057233616709709167e-02
2.927218377590179443e-02
2.242726273834705353e-02
3.010776080191135406e-02
5.076025426387786865e-02
5.594801157712936401e-02
4.907127469778060913e-02
4.697027429938316345e-02
3.476521000266075134e-02
3.911016136407852173e-02
3.718432039022445679e-02
4.579858481884002686e-02
4.056292027235031128e-02
4.508957639336585999e-02
4.699959605932235718e-02
4.197470098733901978e-02
4.291292652487754822e-02
5.789434909820556641e-02
6.085808202624320984e-02
6.546323746442794800e-02
6.300537288188934326e-02
5.734760314226150513e-02
5.494318157434463501e-02
5.388127267360687256e-02
4.548773914575576782e-02
4.805579036474227905e-02
5.269628390669822693e-02
5.104467645287513733e-02
4.805330932140350342e-02
4.591328650712966919e-02
3.185029327869415283e-02
2.690254896879196167e-02
2.822696603834629059e-02
2.519410103559494019e-02
2.590049058198928833e-02
2.735697105526924133e-02
2.963260188698768616e-02
2.840468101203441620e-02
3.284759819507598877e-02
3.415346518158912659e-02
3.847973793745040894e-02
3.774139285087585449e-02
3.755634278059005737e-02
3.799208253622055054e-02
3.989321365952491760e-02
4.316071793437004089e-02
4.611260816454887390e-02
4.462011903524398804e-02
4.399427399039268494e-02
4.874205589294433594e-02
4.217979311943054199e-02
4.538352042436599731e-02
3.533665090799331665e-02
3.822911158204078674e-02
3.102605044841766357e-02
3.687071427702903748e-02
3.635633364319801331e-02
3.402520716190338135e-02
3.949112072587013245e-02
3.130745887756347656e-02
3.166547417640686035e-02
2.885664626955986023e-02
3.367252647876739502e-02
3.729707002639770508e-02
2.908348664641380310e-02
3.321067243814468384e-02
3.310490027070045471e-02
2.827941626310348511e-02
2.925450354814529419e-02
3.448166325688362122e-02
3.371798247098922729e-02
3.322974219918251038e-02
3.469441086053848267e-02
2.857444994151592255e-02
3.560959920287132263e-02
3.342503681778907776e-02
3.319688513875007629e-02
3.260579705238342285e-02
3.166046366095542908e-02
2.860918268561363220e-02
2.988665550947189331e-02
3.358112648129463196e-02
3.010989911854267120e-02
2.966566756367683411e-02
3.494028374552726746e-02
3.066487051546573639e-02
3.749798610806465149e-02
3.067081607878208160e-02
3.045571595430374146e-02
2.954927645623683929e-02
3.417422249913215637e-02
3.945283219218254089e-02
4.906983673572540283e-02
4.877960681915283203e-02
4.963843896985054016e-02
4.438809677958488464e-02
4.259430617094039917e-02
4.183553904294967651e-02
4.090385884046554565e-02
3.962013125419616699e-02
3.335958346724510193e-02
3.766504675149917603e-02
3.739997372031211853e-02
2.885897830128669739e-02
2.846436761319637299e-02
2.547813020646572113e-02
2.477208338677883148e-02
2.339273691177368164e-02
2.280418761074542999e-02
2.690544351935386658e-02
2.190269343554973602e-02
2.134851738810539246e-02
1.983976177871227264e-02
1.973980106413364410e-02
1.654827781021595001e-02
1.952583529055118561e-02
1.898981817066669464e-02
2.015371061861515045e-02
2.711309120059013367e-02
3.030782192945480347e-02
3.075687214732170105e-02
2.659640274941921234e-02
2.314778044819831848e-02
2.158786915242671967e-02
2.630861848592758179e-02
3.232838213443756104e-02
3.486324474215507507e-02
2.958402410149574280e-02
3.759011998772621155e-02
3.254713863134384155e-02
3.253030404448509216e-02
3.069654479622840881e-02
3.012620471417903900e-02
3.227410465478897095e-02
2.956837788224220276e-02
3.013151884078979492e-02
3.042948618531227112e-02
3.168086335062980652e-02
2.835823409259319305e-02
2.939091809093952179e-02
3.401260823011398315e-02
3.422756865620613098e-02
3.098233602941036224e-02
3.369417041540145874e-02
7.668922655284404755e-03
7.311389315873384476e-03
8.612915873527526855e-03
9.134534746408462524e-03
1.032383274286985397e-02
1.194372866302728653e-02
1.242567412555217743e-02
1.192737370729446411e-02
1.104891486465930939e-02
1.113097183406352997e-02
1.033670455217361450e-02
1.151462737470865250e-02
1.113322284072637558e-02
1.427933946251869202e-02
1.466589514166116714e-02
1.719615980982780457e-02
1.754844747483730316e-02
1.713946834206581116e-02
1.598627865314483643e-02
1.461747474968433380e-02
2.903239801526069641e-02
3.344538062810897827e-02
3.469177708029747009e-02
3.736562654376029968e-02
3.350542485713958740e-02
3.348692134022712708e-02
2.844435162842273712e-02
2.813819050788879395e-02
2.967280894517898560e-02
2.891383692622184753e-02
2.612305246293544769e-02
2.259683609008789062e-02
1.943818107247352600e-02
1.989291235804557800e-02
1.676028966903686523e-02
1.789315603673458099e-02
2.191103994846343994e-02
2.204506844282150269e-02
2.314007654786109924e-02
2.294482477009296417e-02
2.409347146749496460e-02
2.193602547049522400e-02
2.052063681185245514e-02
1.779396273195743561e-02
1.757780089974403381e-02
1.874410547316074371e-02
1.904950477182865143e-02
1.658486388623714447e-02
1.611888408660888672e-02
1.665556244552135468e-02
1.741662621498107910e-02
1.705911196768283844e-02
1.497730426490306854e-02
1.365758851170539856e-02
1.421324163675308228e-02
1.409457065165042877e-02
1.185546722263097763e-02
1.162878144532442093e-02
1.115850545465946198e-02
1.125215459614992142e-02
1.078347489237785339e-02
1.048693619668483734e-02
9.944517165422439575e-03
1.036124862730503082e-02
1.112238131463527679e-02
1.095184031873941422e-02
1.077799685299396515e-02
1.101050991564989090e-02
1.129195373505353928e-02
1.068469043821096420e-02
1.012327056378126144e-02
1.085204165428876877e-02
1.121432147920131683e-02
1.089178863912820816e-02
1.168155763298273087e-02
1.281437650322914124e-02
1.112557668238878250e-02
1.118662301450967789e-02
1.174180768430233002e-02
1.420693937689065933e-02
1.340062730014324188e-02
1.301787886768579483e-02
1.289473287761211395e-02
1.213588193058967590e-02
1.534671150147914886e-02
1.738588325679302216e-02
1.885347254574298859e-02
1.876127347350120544e-02
1.443993672728538513e-02
1.402767747640609741e-02
1.408115681260824203e-02
1.392615679651498795e-02
1.440442632883787155e-02
1.510095503181219101e-02
1.705581881105899811e-02
1.547063793987035751e-02
1.527512166649103165e-02
1.641969941556453705e-02
1.815433800220489502e-02
1.554741244763135910e-02
1.559917721897363663e-02
1.580137573182582855e-02
1.805721968412399292e-02
1.864249259233474731e-02
1.699156686663627625e-02
1.912503875792026520e-02
1.883281208574771881e-02
2.235685475170612335e-02
2.310971915721893311e-02
2.060053497552871704e-02
2.067817933857440948e-02
2.235184796154499054e-02
2.326661348342895508e-02
2.586447820067405701e-02
2.484969794750213623e-02
2.152357250452041626e-02
2.005493827164173126e-02
1.620645821094512939e-02
1.420025061815977097e-02
1.321438606828451157e-02
1.154910307377576828e-02
9.900409728288650513e-03
1.073702424764633179e-02
1.173155102878808975e-02
1.201364863663911819e-02
1.181635446846485138e-02
1.225673034787178040e-02
1.363243721425533295e-02
1.310769654810428619e-02
1.444095000624656677e-02
1.433948706835508347e-02
1.154827047139406204e-02
1.050677802413702011e-02
9.798716753721237183e-03
1.061973441392183304e-02
7.836786098778247833e-03
8.164978586137294769e-03
1.178856659680604935e-02
1.155986171215772629e-02
1.275085937231779099e-02
1.541550643742084503e-02
1.514491159468889236e-02
1.475630141794681549e-02
1.720971241593360901e-02
1.999462209641933441e-02
2.397353574633598328e-02
2.188371121883392334e-02
2.014009840786457062e-02
1.533322315663099289e-02
1.801455765962600708e-02
2.109366841614246368e-02
2.082774601876735687e-02
1.866361126303672791e-02
2.011359483003616333e-02
1.919319853186607361e-02
2.047857269644737244e-02
2.250136807560920715e-02
1.724899001419544220e-02
1.801173575222492218e-02
1.719450019299983978e-02
1.647305674850940704e-02
1.756869815289974213e-02
1.955444179475307465e-02
1.705969683825969696e-02
1.727254316210746765e-02
1.513603702187538147e-02
1.853015273809432983e-02
1.494316570460796356e-02
1.680853962898254395e-02
1.535269431769847870e-02
1.513157691806554794e-02
1.643364131450653076e-02
1.612525247037410736e-02
1.575997285544872284e-02
1.764190942049026489e-02
1.820921711623668671e-02
1.654694601893424988e-02
1.540795248001813889e-02
1.535428501665592194e-02
1.832631602883338928e-02
1.979048550128936768e-02
1.986143924295902252e-02
2.236049436032772064e-02
2.357257902622222900e-02
2.248673327267169952e-02
2.347035147249698639e-02
2.547952532768249512e-02
2.232282795011997223e-02
2.279034629464149475e-02
2.510510943830013275e-02
2.059338800609111786e-02
1.782012544572353363e-02
1.610413938760757446e-02
1.620305702090263367e-02
1.481359545141458511e-02
1.187905296683311462e-02
8.577320724725723267e-03
1.774096302688121796e-02
2.398294769227504730e-02
2.615593001246452332e-02
2.825493738055229187e-02
2.094956673681735992e-02
1.860982738435268402e-02
2.334139682352542877e-02
2.257894165813922882e-02
1.941393688321113586e-02
1.904801465570926666e-02
1.468046288937330246e-02
1.464877277612686157e-02
9.126939810812473297e-03
8.784341625869274139e-03
8.744576945900917053e-03
8.916771039366722107e-03
9.422156959772109985e-03
1.066644582897424698e-02
1.088377833366394043e-02
1.132013555616140366e-02
2.082755416631698608e-02
2.147932164371013641e-02
2.557487227022647858e-02
2.860799804329872131e-02
2.747671119868755341e-02
2.533501759171485901e-02
2.324355766177177429e-02
2.358537167310714722e-02
2.271000482141971588e-02
2.434024214744567871e-02
2.504724822938442230e-02
2.548687532544136047e-02
2.557073719799518585e-02
2.332379668951034546e-02
2.489794977009296417e-02
2.281339094042778015e-02
2.420117706060409546e-02
2.731591835618019104e-02
2.550587989389896393e-02
2.546602860093116760e-02
1.221512258052825928e-02
1.135525573045015335e-02
1.248532440513372421e-02
1.089834328740835190e-02
1.182339433580636978e-02
1.492478139698505402e-02
1.637163758277893066e-02
1.622136496007442474e-02
1.462526991963386536e-02
1.824696920812129974e-02
2.200542949140071869e-02
2.071407064795494080e-02
2.051937021315097809e-02
2.007011324167251587e-02
2.146363072097301483e-02
1.931174471974372864e-02
1.901041530072689056e-02
1.505792886018753052e-02
1.578125916421413422e-02
1.154064666479825974e-02
1.724144816398620605e-02
1.908643729984760284e-02
1.924159936606884003e-02
1.789521798491477966e-02
1.629863865673542023e-02
1.346101425588130951e-02
1.365278009325265884e-02
1.422143820673227310e-02
1.645131409168243408e-02
1.589946262538433075e-02
1.500781718641519547e-02
1.572453603148460388e-02
1.448507886379957199e-02
1.415450591593980789e-02
1.440162956714630127e-02
1.435153931379318237e-02
1.388416625559329987e-02
1.256324350833892822e-02
1.426523923873901367e-02
1.436786167323589325e-02
1.489167753607034683e-02
1.578269526362419128e-02
1.383735053241252899e-02
1.456174440681934357e-02
1.668659970164299011e-02
1.746229268610477448e-02
1.719952747225761414e-02
1.907083019614219666e-02
1.970502920448780060e-02
2.003669738769531250e-02
2.210559137165546417e-02
2.267384715378284454e-02
2.200663834810256958e-02
2.577463351190090179e-02
2.487932145595550537e-02
2.255859784781932831e-02
2.574547752737998962e-02
2.794489450752735138e-02
2.881366014480590820e-02
2.562883682548999786e-02
2.753701247274875641e-02
2.737370878458023071e-02
2.945528924465179443e-02
2.954711392521858215e-02
3.070906922221183777e-02
3.162692114710807800e-02
2.883018180727958679e-02
2.616420201957225800e-02
2.701429091393947601e-02
2.598695084452629089e-02
2.638703398406505585e-02
2.140068449079990387e-02
2.424049004912376404e-02
2.844228222966194153e-02
2.914332225918769836e-02
2.594486996531486511e-02
2.744246460497379303e-02
2.951790392398834229e-02
2.417354658246040344e-02
1.693252474069595337e-02
1.725501753389835358e-02
1.996822282671928406e-02
1.835731416940689087e-02
2.153617888689041138e-02
2.123743668198585510e-02
2.239212021231651306e-02
2.276624180376529694e-02
2.247194759547710419e-02
2.172041311860084534e-02
2.310976572334766388e-02
2.493956312537193298e-02
2.401568740606307983e-02
2.220872975885868073e-02
2.537955716252326965e-02
1.970632933080196381e-02
1.842064596712589264e-02
1.942783780395984650e-02
1.525635085999965668e-02
1.464857626706361771e-02
1.529990229755640030e-02
1.190546527504920959e-02
1.437883917242288589e-02
1.509534288197755814e-02
1.226447708904743195e-02
1.587628386914730072e-02
1.424239203333854675e-02
1.658739149570465088e-02
1.622976921498775482e-02
1.563852652907371521e-02
1.816750876605510712e-02
1.902255974709987640e-02
1.910636201500892639e-02
1.943573728203773499e-02
2.250218950212001801e-02
2.227068878710269928e-02
2.459454163908958435e-02
2.531883306801319122e-02
2.372128516435623169e-02
2.236786298453807831e-02
2.538812719285488129e-02
2.555625140666961670e-02
2.532286942005157471e-02
2.790998853743076324e-02
2.656352892518043518e-02
2.818282134830951691e-02
2.725619822740554810e-02
2.690991759300231934e-02
2.453413791954517365e-02
2.086418122053146362e-02
2.443592436611652374e-02
2.807404845952987671e-02
2.960172109305858612e-02
2.864515967667102814e-02
2.391792088747024536e-02
2.042607031762599945e-02
2.259512618184089661e-02
2.051984891295433044e-02
1.701584085822105408e-02
2.367637492716312408e-02
2.331846579909324646e-02
2.423928119242191315e-02
2.718156762421131134e-02
2.769595012068748474e-02
2.729676850140094757e-02
2.905260398983955383e-02
3.061292134225368500e-02
2.912102080881595612e-02
2.896375954151153564e-02
2.880564890801906586e-02
2.811436168849468231e-02
2.979788184165954590e-02
3.042892180383205414e-02
3.084406442940235138e-02
3.578907996416091919e-02
3.505003452301025391e-02
3.243308886885643005e-02
3.418143838644027710e-02
3.168984875082969666e-02
2.619964070618152618e-02
2.929250523447990417e-02
2.281899750232696533e-02
2.564815990626811981e-02
2.464634738862514496e-02
2.630701847374439240e-02
2.746782824397087097e-02
2.902839332818984985e-02
2.933826856315135956e-02
2.857018820941448212e-02
2.993657812476158142e-02
2.806448936462402344e-02
3.129080682992935181e-02
2.800849638879299164e-02
3.263832256197929382e-02
3.149648383259773254e-02
3.159108757972717285e-02
2.971181273460388184e-02
2.961176820099353790e-02
3.002686239778995514e-02
2.989874221384525299e-02
3.249114751815795898e-02
3.094659373164176941e-02
3.175065293908119202e-02
3.364052623510360718e-02
3.568608313798904419e-02
3.603016957640647888e-02
3.939994052052497864e-02
4.348386079072952271e-02
4.810611531138420105e-02
4.972518235445022583e-02
4.907063767313957214e-02
4.082614183425903320e-02
3.985723480582237244e-02
3.059708327054977417e-02
2.982154488563537598e-02
3.060172498226165771e-02
3.510455414652824402e-02
4.088523238897323608e-02
3.193836659193038940e-02
5.934587493538856506e-02
6.715650111436843872e-02
6.124025955796241760e-02
5.962563306093215942e-02
6.187664717435836792e-02
6.052266061305999756e-02
6.273130327463150024e-02
6.224705651402473450e-02
5.922448635101318359e-02
5.955167114734649658e-02
5.986469238996505737e-02
5.970778688788414001e-02
6.532748788595199585e-02
6.297398358583450317e-02
6.139445304870605469e-02
6.161959096789360046e-02
6.166989728808403015e-02
6.307567656040191650e-02
6.950807571411132812e-02
6.349483877420425415e-02
1.663412526249885559e-02
1.652630791068077087e-02
1.764800027012825012e-02
1.754046417772769928e-02
1.721453294157981873e-02
1.667489856481552124e-02
1.591131091117858887e-02
1.846674829721450806e-02
1.821637898683547974e-02
1.717299781739711761e-02
1.472416426986455917e-02
2.425528317689895630e-02
2.478099986910820007e-02
2.467199787497520447e-02
2.501857280731201172e-02
3.473789244890213013e-02
3.874894976615905762e-02
4.225250706076622009e-02
3.823763504624366760e-02
2.522994391620159149e-02
2.912553958594799042e-02
2.905848994851112366e-02
2.991025336086750031e-02
2.624340541660785675e-02
2.689694799482822418e-02
2.506726980209350586e-02
1.954576373100280762e-02
2.220170199871063232e-02
1.965209282934665680e-02
1.974010467529296875e-02
1.489967759698629379e-02
1.530687231570482254e-02
1.795390434563159943e-02
1.648151502013206482e-02
1.707592606544494629e-02
1.175419334322214127e-02
1.732306554913520813e-02
1.126469951122999191e-02
1.292996201664209366e-02
2.043753489851951599e-02
2.079229429364204407e-02
2.536037936806678772e-02
1.911582425236701965e-02
2.227878943085670471e-02
2.316618338227272034e-02
2.331735566258430481e-02
2.280981652438640594e-02
2.354969456791877747e-02
2.227707765996456146e-02
2.110008150339126587e-02
2.221460826694965363e-02
2.018105611205101013e-02
2.428639307618141174e-02
2.360625378787517548e-02
2.521225251257419586e-02
2.196437306702136993e-02
2.266407385468482971e-02
2.094963751733303070e-02
2.822074852883815765e-02
2.562350779771804810e-02
2.624263241887092590e-02
2.462089620530605316e-02
2.516644820570945740e-02
2.437851950526237488e-02
2.492031641304492950e-02
2.593744546175003052e-02
2.578163705766201019e-02
2.762230299413204193e-02
2.957581542432308197e-02
2.843754552304744720e-02
3.117821365594863892e-02
2.870123833417892456e-02
2.766274474561214447e-02
3.039277717471122742e-02
3.077029995620250702e-02
3.417751938104629517e-02
3.190410137176513672e-02
3.294499590992927551e-02
3.478703647851943970e-02
3.599847480654716492e-02
3.868534043431282043e-02
3.536451235413551331e-02
3.276519477367401123e-02
3.823880478739738464e-02
3.336968272924423218e-02
3.346054255962371826e-02
3.376972302794456482e-02
3.641726449131965637e-02
3.676591813564300537e-02
3.921196982264518738e-02
3.873048722743988037e-02
3.586218506097793579e-02
3.909366950392723083e-02
3.872614726424217224e-02
3.919865936040878296e-02
3.814764693379402161e-02
3.893856331706047058e-02
3.599994629621505737e-02
3.628937527537345886e-02
1.139564625918865204e-02
1.168963592499494553e-02
1.271584443747997284e-02
1.209853030741214752e-02
1.081232726573944092e-02
1.205304451286792755e-02
1.178181730210781097e-02
1.226937770843505859e-02
1.214536745101213455e-02
1.215565204620361328e-02
9.582694619894027710e-03
1.136596314609050751e-02
1.078482624143362045e-02
1.038441155105829239e-02
1.118074823170900345e-02
1.150373369455337524e-02
1.090502087026834488e-02
1.078090816736221313e-02
1.106526050716638565e-02
1.093767862766981125e-02
1.061340887099504471e-02
1.139331609010696411e-02
1.187146268784999847e-02
1.013712678104639053e-02
1.253727730363607407e-02
1.182132493704557419e-02
1.152837183326482773e-02
1.128765661269426346e-02
1.048089284449815750e-02
1.082310453057289124e-02
1.190492790192365646e-02
1.232785917818546295e-02
1.197885349392890930e-02
1.215950772166252136e-02
1.128916628658771515e-02
1.090873312205076218e-02
1.316994801163673401e-02
1.265089865773916245e-02
1.062463596463203430e-02
1.153676770627498627e-02
1.057073660194873810e-02
1.117054279893636703e-02
1.071631256490945816e-02
1.174956932663917542e-02
1.493520475924015045e-02
1.534974016249179840e-02
1.767108589410781860e-02
2.222204580903053284e-02
2.272559143602848053e-02
2.106631733477115631e-02
2.085027098655700684e-02
1.831014640629291534e-02
1.829662919044494629e-02
1.693918369710445404e-02
1.507921889424324036e-02
1.402543019503355026e-02
1.214274764060974121e-02
1.362684648483991623e-02
1.263528410345315933e-02
1.112352311611175537e-02
1.269406918436288834e-02
2.359330840408802032e-02
2.311662025749683380e-02
2.764077484607696533e-02
2.608033083379268646e-02
2.741925418376922607e-02
2.801579236984252930e-02
3.030374459922313690e-02
2.970742434263229370e-02
2.742832712829113007e-02
2.828695438802242279e-02
3.076335228979587555e-02
3.081706538796424866e-02
3.194470331072807312e-02
2.770161442458629608e-02
2.598149329423904419e-02
2.552931755781173706e-02
2.746206335723400116e-02
3.145719692111015320e-02
3.279201686382293701e-02
2.915170229971408844e-02
3.102716989815235138e-02
2.803166769444942474e-02
2.863126806914806366e-02
2.737127058207988739e-02
2.808757312595844269e-02
2.634549327194690704e-02
2.596618421375751495e-02
3.377159312367439270e-02
3.654533624649047852e-02
3.150916472077369690e-02
3.301257640123367310e-02
2.894818037748336792e-02
2.566932141780853271e-02
2.814454957842826843e-02
2.876371517777442932e-02
2.747770957648754120e-02
3.171277418732643127e-02
3.214316070079803467e-02
2.930955775082111359e-02
3.297952562570571899e-02
3.247842192649841309e-02
4.285801947116851807e-02
4.466754198074340820e-02
4.106296598911285400e-02
4.606823250651359558e-02
3.706489130854606628e-02
3.628025949001312256e-02
3.430899232625961304e-02
3.930453211069107056e-02
4.120979830622673035e-02
4.058447107672691345e-02
3.787019103765487671e-02
3.222034871578216553e-02
3.090624324977397919e-02
2.723914198577404022e-02
2.808120660483837128e-02
2.734167501330375671e-02
2.887189388275146484e-02
3.116395510733127594e-02
2.827083505690097809e-02
3.489989787340164185e-02
3.184655308723449707e-02
2.945569716393947601e-02
3.011470288038253784e-02
3.559139743447303772e-02
3.075979836285114288e-02
2.821877412497997284e-02
3.129038214683532715e-02
2.944974415004253387e-02
3.003449738025665283e-02
2.553334273397922516e-02
2.653208933770656586e-02
2.881409972906112671e-02
2.357934787869453430e-02
2.278165519237518311e-02
2.263071760535240173e-02
1.936111040413379669e-02
1.995625905692577362e-02
1.944328658282756805e-02
1.680039428174495697e-02
1.512431818991899490e-02
1.589285396039485931e-02
1.950347982347011566e-02
1.725134253501892090e-02
1.828952506184577942e-02
1.529705803841352463e-02
1.782337576150894165e-02
1.941217482089996338e-02
1.989870332181453705e-02
2.073642052710056305e-02
1.797496154904365540e-02
1.983809471130371094e-02
2.231433056294918060e-02
2.414296567440032959e-02
2.228629216551780701e-02
2.790245041251182556e-02
2.656238339841365814e-02
2.259212732315063477e-02
2.602867409586906433e-02
2.508164756000041962e-02
2.372243255376815796e-02
2.571571059525012970e-02
2.491737343370914459e-02
2.466395124793052673e-02
2.782900631427764893e-02
3.179832175374031067e-02
3.208112344145774841e-02
3.171761706471443176e-02
2.457561530172824860e-02
2.595550753176212311e-02
2.658328600227832794e-02
3.376327082514762878e-02
3.055685758590698242e-02
2.995282970368862152e-02
2.666527032852172852e-02
2.504685893654823303e-02
2.166182175278663635e-02
2.468556724488735199e-02
2.469722367823123932e-02
2.525327540934085846e-02
2.594536729156970978e-02
1.057798601686954498e-02
1.105913612991571426e-02
9.948586113750934601e-03
1.057417690753936768e-02
1.049255114048719406e-02
1.043318584561347961e-02
1.040931232273578644e-02
9.706908836960792542e-03
1.057547051459550858e-02
1.001738011837005615e-02
1.071733888238668442e-02
1.049876585602760315e-02
1.149796321988105774e-02
1.111045852303504944e-02
1.127583999186754227e-02
1.111411303281784058e-02
1.007377263158559799e-02
1.153568457812070847e-02
1.116719935089349747e-02
1.091103814542293549e-02
1.074185222387313843e-02
1.028312370181083679e-02
1.112460903823375702e-02
1.125006843358278275e-02
1.123422477394342422e-02
1.097782142460346222e-02
1.130586210638284683e-02
1.102885697036981583e-02
1.175054442137479782e-02
1.011965144425630569e-02
1.170723233371973038e-02
1.091812178492546082e-02
1.155490241944789886e-02
1.076206751167774200e-02
1.138590648770332336e-02
1.160631235688924789e-02
1.040165591984987259e-02
1.051256060600280762e-02
1.013294328004121780e-02
1.179594919085502625e-02
1.166256889700889587e-02
1.045096106827259064e-02
1.345389429479837418e-02
1.336050592362880707e-02
1.170092727988958359e-02
1.198676135390996933e-02
1.141616143286228180e-02
1.123744342476129532e-02
1.086584385484457016e-02
1.313323806971311569e-02
1.032265927642583847e-02
1.069566234946250916e-02
1.143506448715925217e-02
1.198591105639934540e-02
1.181891933083534241e-02
1.123435702174901962e-02
1.141696795821189880e-02
1.228412892669439316e-02
1.099730748683214188e-02
1.175657007843255997e-02
1.088488474488258362e-02
1.170800812542438507e-02
1.060245372354984283e-02
1.086418610066175461e-02
1.013458520174026489e-02
1.131413318216800690e-02
1.095146220177412033e-02
1.025392673909664154e-02
1.085874438285827637e-02
1.139166485518217087e-02
1.117168460041284561e-02
1.073699351400136948e-02
1.091586332768201828e-02
1.162752881646156311e-02
1.089532487094402313e-02
1.118831150233745575e-02
1.079901866614818573e-02
1.143346726894378662e-02
1.100350543856620789e-02
1.156131457537412643e-02
1.043203379958868027e-02
1.105666160583496094e-02
1.106038130819797516e-02
1.160751469433307648e-02
1.024404540657997131e-02
1.145165041089057922e-02
1.392204314470291138e-02
1.321267988532781601e-02
1.236881688237190247e-02
1.244619861245155334e-02
1.227530557662248611e-02
1.132528297603130341e-02
1.244387123733758926e-02
1.216878369450569153e-02
1.455377228558063507e-02
1.874605193734169006e-02
1.171527709811925888e-02
1.248935051262378693e-02
1.524279825389385223e-02
1.502821687608957291e-02
1.259746588766574860e-02
1.499859895557165146e-02
1.070259883999824524e-02
9.759424254298210144e-03
9.664865210652351379e-03
9.649317711591720581e-03
9.142350405454635620e-03
9.133958257734775543e-03
9.397242218255996704e-03
9.691967628896236420e-03
9.553620591759681702e-03
9.844921529293060303e-03
9.476324543356895447e-03
1.035852823406457901e-02
9.475233964622020721e-03
1.137377601116895676e-02
1.005197875201702118e-02
1.075820345431566238e-02
1.002243161201477051e-02
1.159338839352130890e-02
1.072511635720729828e-02
1.210466306656599045e-02
1.061051059514284134e-02
1.188200805336236954e-02
1.123845484107732773e-02
1.071499474346637726e-02
1.035729888826608658e-02
1.028818823397159576e-02
1.162463705986738205e-02
1.142590306699275970e-02
1.155210752040147781e-02
1.011224742978811264e-02
1.117291208356618881e-02
1.080859731882810593e-02
1.035817898809909821e-02
1.040783245116472244e-02
1.061583403497934341e-02
1.122015342116355896e-02
1.188847888261079788e-02
1.163013000041246414e-02
1.202156580984592438e-02
1.187162380665540695e-02
1.305670477449893951e-02
1.550302468240261078e-02
1.365595217794179916e-02
1.409442164003849030e-02
1.426531374454498291e-02
1.586909405887126923e-02
1.798080094158649445e-02
1.916820369660854340e-02
2.248980291187763214e-02
1.805781759321689606e-02
2.044561877846717834e-02
2.104359492659568787e-02
2.219882607460021973e-02
2.133801206946372986e-02
1.445760019123554230e-02
1.272693369537591934e-02
1.185858901590108871e-02
1.253358181565999985e-02
1.188408304005861282e-02
1.147513464093208313e-02
1.383647043257951736e-02
1.506687048822641373e-02
1.741056144237518311e-02
2.316608838737010956e-02
2.557400614023208618e-02
3.286487609148025513e-02
2.877727337181568146e-02
2.322770282626152039e-02
2.703129872679710388e-02
2.549757808446884155e-02
2.321617305278778076e-02
2.374326623976230621e-02
2.523512579500675201e-02
3.430966660380363464e-02
3.109205886721611023e-02
3.248957544565200806e-02
3.229800239205360413e-02
2.236400544643402100e-02
2.780494093894958496e-02
2.263650484383106232e-02
2.456858195364475250e-02
2.746109291911125183e-02
2.009843289852142334e-02
1.972580514848232269e-02
1.958849094808101654e-02
1.845029368996620178e-02
1.882793568074703217e-02
1.747581921517848969e-02
1.836968399584293365e-02
1.709395088255405426e-02
1.910959556698799133e-02
1.658503711223602295e-02
1.698510162532329559e-02
1.704145036637783051e-02
1.763725839555263519e-02
1.663898676633834839e-02
1.597097516059875488e-02
1.600156910717487335e-02
1.746209524571895599e-02
1.619641669094562531e-02
1.663823425769805908e-02
2.110307849943637848e-02
2.533777616918087006e-02
2.367554605007171631e-02
2.582558616995811462e-02
2.814926207065582275e-02
2.894865348935127258e-02
2.580179087817668915e-02
2.342108823359012604e-02
1.983104273676872253e-02
2.169953845441341400e-02
1.717760600149631500e-02
1.437607873231172562e-02
1.295652333647012711e-02
1.352900825440883636e-02
1.624009199440479279e-02
1.409579440951347351e-02
1.499582640826702118e-02
1.489871088415384293e-02
1.674576476216316223e-02
2.127612940967082977e-02
2.011138945817947388e-02
1.831553876399993896e-02
1.719455048441886902e-02
1.908780261874198914e-02
2.009783871471881866e-02
2.540940605103969574e-02
2.827215939760208130e-02
1.972935535013675690e-02
1.978834345936775208e-02
1.722590625286102295e-02
2.038218453526496887e-02
1.973357610404491425e-02
1.949038729071617126e-02
1.508479285985231400e-02
1.758721843361854553e-02
1.806056126952171326e-02
1.682654023170471191e-02
1.698397286236286163e-02
1.572847366333007812e-02
1.092541962862014771e-02
1.580094732344150543e-02
1.360771339386701584e-02
1.180145237594842911e-02
1.328847091645002365e-02
1.698119938373565674e-02
1.895147189497947693e-02
2.404271252453327179e-02
2.325378172099590302e-02
2.452242188155651093e-02
2.258095890283584595e-02
1.951455324888229370e-02
1.643474213778972626e-02
1.584170013666152954e-02
1.392055861651897430e-02
1.409275177866220474e-02
1.347985211759805679e-02
1.509861461818218231e-02
1.339939609169960022e-02
1.325980946421623230e-02
1.221264619380235672e-02
1.304727047681808472e-02
1.137030683457851410e-02
1.575326174497604370e-02
1.924075745046138763e-02
2.059646695852279663e-02
1.954107917845249176e-02
2.418805845081806183e-02
2.158883586525917053e-02
2.658633142709732056e-02
3.063739836215972900e-02
2.935632877051830292e-02
2.968846447765827179e-02
2.978096902370452881e-02
2.728088945150375366e-02
2.892842702567577362e-02
2.943584881722927094e-02
3.196889907121658325e-02
3.254509717226028442e-02
3.529278934001922607e-02
2.940632402896881104e-02
3.027159720659255981e-02
3.210993856191635132e-02
2.864306606352329254e-02
2.776669897139072418e-02
2.830488979816436768e-02
2.615048177540302277e-02
2.847568318247795105e-02
2.394249662756919861e-02
2.701958082616329193e-02
2.811861969530582428e-02
2.710171416401863098e-02
2.433582395315170288e-02
2.321507222950458527e-02
2.283687889575958252e-02
2.080292999744415283e-02
2.289639413356781006e-02
2.364291064441204071e-02
2.512758225202560425e-02
2.453241497278213501e-02
2.986472472548484802e-02
2.700220979750156403e-02
2.003403194248676300e-02
2.009196951985359192e-02
1.968332752585411072e-02
2.071432769298553467e-02
1.932161487638950348e-02
2.049032226204872131e-02
2.077022008597850800e-02
2.144873701035976410e-02
2.195126004517078400e-02
2.331370860338211060e-02
2.084249630570411682e-02
2.175207063555717468e-02
2.051158249378204346e-02
2.182046137750148773e-02
2.783314138650894165e-02
3.347164019942283630e-02
3.399944677948951721e-02
4.621179029345512390e-02
5.812016129493713379e-02
5.483568832278251648e-02
2.822651900351047516e-02
2.944465354084968567e-02
3.067468479275703430e-02
2.430010214447975159e-02
3.246021270751953125e-02
2.982791140675544739e-02
2.838295325636863708e-02
2.611461095511913300e-02
2.085862495005130768e-02
2.368686906993389130e-02
2.565291151404380798e-02
2.711047604680061340e-02
2.637474052608013153e-02
2.810392715036869049e-02
3.033122606575489044e-02
3.337024152278900146e-02
2.875450812280178070e-02
2.893800288438796997e-02
2.787550352513790131e-02
2.773303166031837463e-02
1.747472397983074188e-02
1.797057688236236572e-02
2.007355354726314545e-02
2.028610929846763611e-02
2.137400768697261810e-02
2.219761721789836884e-02
2.339033968746662140e-02
2.656830474734306335e-02
2.923143096268177032e-02
2.572887018322944641e-02
2.832278795540332794e-02
2.509020455181598663e-02
2.275629900395870209e-02
2.278828062117099762e-02
2.284212969243526459e-02
2.334006875753402710e-02
2.287010848522186279e-02
2.301866933703422546e-02
2.200044691562652588e-02
2.336577326059341431e-02
1.255958434194326401e-02
1.263313181698322296e-02
1.350253168493509293e-02
1.382282096892595291e-02
1.324566360563039780e-02
1.633842289447784424e-02
1.430736389011144638e-02
1.351754739880561829e-02
1.354547403752803802e-02
1.240216847509145737e-02
1.319351047277450562e-02
1.816550642251968384e-02
1.720257103443145752e-02
1.682389155030250549e-02
1.397825125604867935e-02
1.375832967460155487e-02
1.531239971518516541e-02
1.430551428347826004e-02
1.787633076310157776e-02
1.992479339241981506e-02
2.282156236469745636e-02
2.584671042859554291e-02
2.398308366537094116e-02
3.020344302058219910e-02
3.057721629738807678e-02
2.794204466044902802e-02
2.954481542110443115e-02
3.222653642296791077e-02
3.526397421956062317e-02
3.816214948892593384e-02
3.767488896846771240e-02
3.828966245055198669e-02
3.742070868611335754e-02
3.545312583446502686e-02
3.608895465731620789e-02
3.405955433845520020e-02
3.414105996489524841e-02
3.314049541950225830e-02
3.105391934514045715e-02
3.244464471936225891e-02
3.849689662456512451e-02
3.790560737252235413e-02
3.411459177732467651e-02
3.082652948796749115e-02
2.845546044409275055e-02
2.857600338757038116e-02
2.732627652585506439e-02
2.883165515959262848e-02
2.972844801843166351e-02
3.040989302098751068e-02
2.813953161239624023e-02
3.168193995952606201e-02
2.943975850939750671e-02
3.293406590819358826e-02
2.858417108654975891e-02
2.781643718481063843e-02
2.803225442767143250e-02
2.813838422298431396e-02
2.953569963574409485e-02
2.716682106256484985e-02
2.653932571411132812e-02
2.641278319060802460e-02
2.556935697793960571e-02
2.288920618593692780e-02
2.209797129034996033e-02
2.124564908444881439e-02
1.932669803500175476e-02
2.084505371749401093e-02
1.659828424453735352e-02
1.769100688397884369e-02
1.721764542162418365e-02
1.364907249808311462e-02
1.455125585198402405e-02
1.423810422420501709e-02
1.438217330724000931e-02
1.453441474586725235e-02
1.533961482346057892e-02
1.266408246010541916e-02
1.453283987939357758e-02
1.185466907918453217e-02
2.505541034042835236e-02
2.216238714754581451e-02
2.392946183681488037e-02
2.462496422231197357e-02
2.494985982775688171e-02
2.370957285165786743e-02
2.098391205072402954e-02
1.774630509316921234e-02
2.029889263212680817e-02
1.806975528597831726e-02
1.578005030751228333e-02
1.632954925298690796e-02
1.510442700237035751e-02
1.158016733825206757e-02
1.051604747772216797e-02
9.113970212638378143e-03
1.423902250826358795e-02
1.402057521045207977e-02
1.501345541328191757e-02
1.434628292918205261e-02
1.783465966582298279e-02
1.710903272032737732e-02
1.738302037119865417e-02
1.590139418840408325e-02
1.579040288925170898e-02
1.568137481808662415e-02
1.971454545855522156e-02
1.915312372148036957e-02
1.889208331704139709e-02
2.244242653250694275e-02
1.968497969210147858e-02
1.861838996410369873e-02
2.086303010582923889e-02
1.910620182752609253e-02
2.119497768580913544e-02
2.352217398583889008e-02
1.570081710815429688e-02
1.514857914298772812e-02
1.188794150948524475e-02
1.062396354973316193e-02
1.127789169549942017e-02
2.090975642204284668e-02
1.965815387666225433e-02
2.143950387835502625e-02
2.240366861224174500e-02
2.026348188519477844e-02
1.774688251316547394e-02
1.468847692012786865e-02
9.866214357316493988e-03
1.170762907713651657e-02
1.034665200859308243e-02
1.377002242952585220e-02
1.492270827293395996e-02
1.485975366085767746e-02
2.342293970286846161e-02
2.342568337917327881e-02
2.184404246509075165e-02
2.243342064321041107e-02
2.201751247048377991e-02
2.134141325950622559e-02
2.163622714579105377e-02
9.158755652606487274e-03
8.735544048249721527e-03
1.027220673859119415e-02
1.406455039978027344e-02
1.771607063710689545e-02
1.592350378632545471e-02
1.390128955245018005e-02
1.346421800553798676e-02
1.716043800115585327e-02
1.700730621814727783e-02
1.573451422154903412e-02
1.995820552110671997e-02
1.543679181486368179e-02
1.458494272083044052e-02
1.177928224205970764e-02
1.395155023783445358e-02
1.570055820047855377e-02
1.361739076673984528e-02
1.337998826056718826e-02
1.552929077297449112e-02
1.549976971000432968e-02
1.590690389275550842e-02
1.244362257421016693e-02
1.650315336883068085e-02
1.746518351137638092e-02
1.759895682334899902e-02
1.498417090624570847e-02
1.769145205616950989e-02
1.903269067406654358e-02
1.380737032741308212e-02
1.107990276068449020e-02
1.238542515784502029e-02
1.299846172332763672e-02
1.024289801716804504e-02
1.004559732973575592e-02
1.397737395018339157e-02
9.475632570683956146e-03
1.263668667525053024e-02
1.117984764277935028e-02
9.380660019814968109e-03
1.469799038022756577e-02
1.422590296715497971e-02
1.113549340516328812e-02
1.256552617996931076e-02
1.259231287986040115e-02
1.402550935745239258e-02
1.721953786909580231e-02
1.494534872472286224e-02
1.241002883762121201e-02
1.321440748870372772e-02
1.352018862962722778e-02
1.225352473556995392e-02
1.512833405286073685e-02
1.446532178670167923e-02
1.407439447939395905e-02
1.588707230985164642e-02
1.396079733967781067e-02
1.546047255396842957e-02
1.710077561438083649e-02
1.673526130616664886e-02
1.565625891089439392e-02
1.579200662672519684e-02
1.605038531124591827e-02
1.667989417910575867e-02
1.703307218849658966e-02
1.571204327046871185e-02
1.444692257791757584e-02
1.656233146786689758e-02
1.419578678905963898e-02
1.350745372474193573e-02
1.602834090590476990e-02
1.588071696460247040e-02
1.568324491381645203e-02
1.586183346807956696e-02
1.549912989139556885e-02
1.406563445925712585e-02
1.725523546338081360e-02
1.360707730054855347e-02
1.519493758678436279e-02
1.426206063479185104e-02
1.355243846774101257e-02
1.459322497248649597e-02
1.227039936929941177e-02
1.270968466997146606e-02
1.400156412273645401e-02
2.136395871639251709e-02
1.752527058124542236e-02
1.801256649196147919e-02
1.906910724937915802e-02
1.932001300156116486e-02
1.982479542493820190e-02
1.621756702661514282e-02
1.826792582869529724e-02
2.498076483607292175e-02
2.466653659939765930e-02
2.169081009924411774e-02
2.678530849516391754e-02
2.029802650213241577e-02
2.582019008696079254e-02
2.380633540451526642e-02
1.469876058399677277e-02
1.613666117191314697e-02
2.065014094114303589e-02
2.060208655893802643e-02
2.483258023858070374e-02
2.666768804192543030e-02
2.943054772913455963e-02
2.980299107730388641e-02
2.677136287093162537e-02
2.442764677107334137e-02
2.770454064011573792e-02
3.050369024276733398e-02
2.399451471865177155e-02
2.477834001183509827e-02
3.529379144310951233e-02
3.540110215544700623e-02
4.093699902296066284e-02
2.685014344751834869e-02
3.166978433728218079e-02
2.868753112852573395e-02
2.839006669819355011e-02
2.890970371663570404e-02
2.467391639947891235e-02
1.295689865946769714e-02
2.649268135428428650e-02
3.148258104920387268e-02
2.986294589936733246e-02
3.334881737828254700e-02
3.813849762082099915e-02
3.812857344746589661e-02
3.796219453215599060e-02
4.084531962871551514e-02
4.171387851238250732e-02
4.171402752399444580e-02
4.257376492023468018e-02
3.887566551566123962e-02
3.099663741886615753e-02
3.536344692111015320e-02
3.635573759675025940e-02
3.804444149136543274e-02
3.612326458096504211e-02
1.759137213230133057e-02
1.576638035476207733e-02
1.588679477572441101e-02
2.258718572556972504e-02
2.010366134345531464e-02
2.235546335577964783e-02
2.212381549179553986e-02
2.230720594525337219e-02
2.136645093560218811e-02
1.994704455137252808e-02
2.022215910255908966e-02
1.907879114151000977e-02
1.858877390623092651e-02
1.511864922940731049e-02
1.566041260957717896e-02
1.380461454391479492e-02
1.325402688235044479e-02
1.775402761995792389e-02
1.549352891743183136e-02
1.611468382179737091e-02
1.824524812400341034e-02
2.017647773027420044e-02
1.739427819848060608e-02
2.296676486730575562e-02
2.694811485707759857e-02
2.792181447148323059e-02
2.687932737171649933e-02
2.908158488571643829e-02
2.633685059845447540e-02
2.983975224196910858e-02
2.714489959180355072e-02
3.140404820442199707e-02
2.662605233490467072e-02
2.345317788422107697e-02
2.456511929631233215e-02
2.177929691970348358e-02
2.317695692181587219e-02
2.326067909598350525e-02
2.227044664323329926e-02
2.362512424588203430e-02
2.910579741001129150e-02
2.517675235867500305e-02
2.149472571909427643e-02
1.968804374337196350e-02
2.466164901852607727e-02
2.476575784385204315e-02
2.372954040765762329e-02
2.833216637372970581e-02
3.023009002208709717e-02
2.811652235686779022e-02
3.022704459726810455e-02
3.399066254496574402e-02
2.701539359986782074e-02
2.763562090694904327e-02
2.611994370818138123e-02
3.115521930158138275e-02
2.607263438403606415e-02
2.411583438515663147e-02
2.652440406382083893e-02
2.576812170445919037e-02
3.082489594817161560e-02
3.976771607995033264e-02
4.702563956379890442e-02
4.244824871420860291e-02
5.406948179006576538e-02
5.054886639118194580e-02
4.116692394018173218e-02
4.210869222879409790e-02
4.543127492070198059e-02
3.294143825769424438e-02
3.842862695455551147e-02
3.950021415948867798e-02
3.857790678739547729e-02
2.554400078952312469e-02
2.597062103450298309e-02
2.159561403095722198e-02
2.081148326396942139e-02
2.278590016067028046e-02
2.456674166023731232e-02
2.252135053277015686e-02
2.172064222395420074e-02
2.120140753686428070e-02
2.363764122128486633e-02
2.304500713944435120e-02
2.077336795628070831e-02
2.277181297540664673e-02
2.282474935054779053e-02
2.730674482882022858e-02
2.869457937777042389e-02
2.823965810239315033e-02
2.842717058956623077e-02
3.172419592738151550e-02
2.617062069475650787e-02
4.040776938199996948e-02
4.635123163461685181e-02
5.006829276680946350e-02
5.241619423031806946e-02
5.136337131261825562e-02
5.150195211172103882e-02
4.611061513423919678e-02
4.698298498988151550e-02
3.736502677202224731e-02
3.126194700598716736e-02
2.932212129235267639e-02
3.271395340561866760e-02
2.848683483898639679e-02
3.176447004079818726e-02
2.595510520040988922e-02
2.552331984043121338e-02
2.120289579033851624e-02
1.727250590920448303e-02
1.528422720730304718e-02
1.697869412600994110e-02
1.842138357460498810e-02
1.615561172366142273e-02
1.467872317880392075e-02
1.611059531569480896e-02
1.472415309399366379e-02
1.623753085732460022e-02
1.423659641295671463e-02
1.322918850928544998e-02
1.282189600169658661e-02
1.184126269072294235e-02
1.209735963493585587e-02
1.106415595859289169e-02
9.549519047141075134e-03
1.101611740887165070e-02
1.321521028876304626e-02
1.294599194079637527e-02
1.388463471084833145e-02
1.922644115984439850e-02
2.105032466351985931e-02
2.176469005644321442e-02
2.230563573539257050e-02
2.294648066163063049e-02
2.238068729639053345e-02
2.216579206287860870e-02
2.077241055667400360e-02
2.029239013791084290e-02
1.594300381839275360e-02
1.825675182044506073e-02
1.416435837745666504e-02
1.513119228184223175e-02
2.087205275893211365e-02
1.809756085276603699e-02
2.384357340633869171e-02
2.247260697185993195e-02
2.237139828503131866e-02
1.974809914827346802e-02
1.687068119645118713e-02
1.760889589786529541e-02
1.737190596759319305e-02
1.954569108784198761e-02
1.770186796784400940e-02
1.919280551373958588e-02
1.760593429207801819e-02
1.785847544670104980e-02
2.117483131587505341e-02
2.917548827826976776e-02
2.397744171321392059e-02
2.613078616559505463e-02
1.067295577377080917e-02
1.209026668220758438e-02
1.117854285985231400e-02
1.368360314518213272e-02
1.315366942435503006e-02
1.243402715772390366e-02
1.470727566629648209e-02
1.042266003787517548e-02
8.825507014989852905e-03
1.173375733196735382e-02
1.091623120009899139e-02
1.188189070671796799e-02
1.141605339944362640e-02
1.384907681494951248e-02
1.333646103739738464e-02
1.234927028417587280e-02
1.308924518525600433e-02
1.661626994609832764e-02
1.644552871584892273e-02
1.779533177614212036e-02
1.842964254319667816e-02
1.647068560123443604e-02
1.537751127034425735e-02
1.328456122428178787e-02
1.602344401180744171e-02
1.814628206193447113e-02
2.050087228417396545e-02
2.372399717569351196e-02
2.136399969458580017e-02
1.863290183246135712e-02
1.640264503657817841e-02
1.756527833640575409e-02
1.835999637842178345e-02
1.480184029787778854e-02
1.647764630615711212e-02
1.784614473581314087e-02
1.830785162746906281e-02
1.929550245404243469e-02
1.956607028841972351e-02
1.952738873660564423e-02
1.632606238126754761e-02
1.636304892599582672e-02
1.863733120262622833e-02
2.156315371394157410e-02
2.665972337126731873e-02
2.724515087902545929e-02
3.097827173769474030e-02
3.476556017994880676e-02
3.289224952459335327e-02
3.744718804955482483e-02
3.331096470355987549e-02
3.885823860764503479e-02
2.763746678829193115e-02
2.436188608407974243e-02
1.927175000309944153e-02
2.429733797907829285e-02
2.063457295298576355e-02
1.693587191402912140e-02
1.961961761116981506e-02
1.617481559514999390e-02
1.480097230523824692e-02
2.036842890083789825e-02
2.058419585227966309e-02
2.295779995620250702e-02
2.095282636582851410e-02
1.343569625169038773e-02
1.336226798593997955e-02
1.594344712793827057e-02
1.309187151491641998e-02
1.357215270400047302e-02
1.789215207099914551e-02
1.717946305871009827e-02
1.387091539800167084e-02
1.714593172073364258e-02
1.609223335981369019e-02
1.828367263078689575e-02
1.513594016432762146e-02
1.770979911088943481e-02
1.642035692930221558e-02
1.469454355537891388e-02
1.043381355702877045e-02
2.451064996421337128e-02
2.414999157190322876e-02
2.534096501767635345e-02
2.467143163084983826e-02
3.261015191674232483e-02
3.410992026329040527e-02
3.491904214024543762e-02
3.605499863624572754e-02
3.488574177026748657e-02
3.404452651739120483e-02
3.435289859771728516e-02
3.520723432302474976e-02
3.299389034509658813e-02
3.596836328506469727e-02
4.061685875058174133e-02
4.037490114569664001e-02
3.395039215683937073e-02
3.156722337007522583e-02
2.649876661598682404e-02
2.891741320490837097e-02
2.937249466776847839e-02
2.902053855359554291e-02
2.819608151912689209e-02
2.355269528925418854e-02
2.386552281677722931e-02
1.976575329899787903e-02
2.102106809616088867e-02
2.225630357861518860e-02
2.008762583136558533e-02
1.944321580231189728e-02
2.079376578330993652e-02
2.250968851149082184e-02
2.169089578092098236e-02
2.350605092942714691e-02
2.592191845178604126e-02
2.426475659012794495e-02
2.582645788788795471e-02
2.769226767122745514e-02
2.909360267221927643e-02
2.941475436091423035e-02
2.965632081031799316e-02
4.601993039250373840e-02
4.863309115171432495e-02
4.679644480347633362e-02
4.481585323810577393e-02
4.590103775262832642e-02
4.372342675924301147e-02
4.284120351076126099e-02
5.009240284562110901e-02
4.664356261491775513e-02
4.232379421591758728e-02
4.771267622709274292e-02
4.814862832427024841e-02
5.065570771694183350e-02
4.681485146284103394e-02
5.107066035270690918e-02
4.210619255900382996e-02
4.450851306319236755e-02
4.603803530335426331e-02
4.529307037591934204e-02
4.417563602328300476e-02
2.349643222987651825e-02
2.368561737239360809e-02
2.109510265290737152e-02
2.316271699965000153e-02
2.529048360884189606e-02
2.570667490363121033e-02
2.014159411191940308e-02
2.144698053598403931e-02
2.071852050721645355e-02
2.281877398490905762e-02
2.413341216742992401e-02
2.203555218875408173e-02
2.388240955770015717e-02
2.549699693918228149e-02
2.769822999835014343e-02
2.974155358970165253e-02
3.121477738022804260e-02
3.085743449628353119e-02
3.307723999023437500e-02
3.525765612721443176e-02
3.269515559077262878e-02
2.304593473672866821e-02
2.630042657256126404e-02
2.635109610855579376e-02
2.716440707445144653e-02
2.822333946824073792e-02
2.492556534707546234e-02
2.814518101513385773e-02
3.174135461449623108e-02
3.256132826209068298e-02
2.928549237549304962e-02
3.210162371397018433e-02
3.266941756010055542e-02
3.483026102185249329e-02
3.444096818566322327e-02
3.200695663690567017e-02
3.463074192404747009e-02
4.204530641436576843e-02
3.572395443916320801e-02
3.383937478065490723e-02
3.830464184284210205e-02
3.982736170291900635e-02
3.829090669751167297e-02
3.638964891433715820e-02
3.674815595149993896e-02
3.856916353106498718e-02
3.372529149055480957e-02
3.473024442791938782e-02
4.027302935719490051e-02
3.503499552607536316e-02
3.767482563853263855e-02
3.522006794810295105e-02
3.401489928364753723e-02
3.481569886207580566e-02
3.365374729037284851e-02
3.299459442496299744e-02
3.237000480294227600e-02
3.506908193230628967e-02
3.145413100719451904e-02
3.218457102775573730e-02
3.382949531078338623e-02
1.642620563507080078e-02
1.686782576143741608e-02
1.409671641886234283e-02
1.347384043037891388e-02
1.621213927865028381e-02
1.765936426818370819e-02
1.457836944609880447e-02
1.184761058539152145e-02
1.088450290262699127e-02
1.324384193867444992e-02
1.382346823811531067e-02
1.485072635114192963e-02
1.412256341427564621e-02
1.150535792112350464e-02
1.385710947215557098e-02
1.524527091532945633e-02
1.662401482462882996e-02
1.847832649946212769e-02
1.581671647727489471e-02
1.602649688720703125e-02
1.733064651489257812e-02
1.511729415506124496e-02
1.572857610881328583e-02
1.786283589899539948e-02
1.371572259813547134e-02
1.697883009910583496e-02
2.112976461648941040e-02
1.702706329524517059e-02
2.100364677608013153e-02
2.378248237073421478e-02
2.765768952667713165e-02
2.786168269813060760e-02
2.988831512629985809e-02
3.123438730835914612e-02
2.910526655614376068e-02
3.142406791448593140e-02
2.966018021106719971e-02
3.146539628505706787e-02
2.697348035871982574e-02
2.226715907454490662e-02
2.615269459784030914e-02
3.423773124814033508e-02
4.043455049395561218e-02
3.802462294697761536e-02
3.717606887221336365e-02
3.746707737445831299e-02
4.065929725766181946e-02
3.608192130923271179e-02
3.524966537952423096e-02
3.537350520491600037e-02
3.705367073416709900e-02
4.118766263127326965e-02
3.644916787743568420e-02
3.634488582611083984e-02
3.931150957942008972e-02
3.913994878530502319e-02
3.930458799004554749e-02
3.922114521265029907e-02
3.874066844582557678e-02
4.154008626937866211e-02
3.879518061876296997e-02
4.086257144808769226e-02
4.384142905473709106e-02
4.854584857821464539e-02
4.741989821195602417e-02
4.757483676075935364e-02
5.576680973172187805e-02
4.822193458676338196e-02
4.605451971292495728e-02
4.327191039919853210e-02
4.769816994667053223e-02
5.524972081184387207e-02
5.086042359471321106e-02
4.836297780275344849e-02
4.466712474822998047e-02
6.005898490548133850e-02
5.236823111772537231e-02
4.918746650218963623e-02
3.904480859637260437e-02
3.705964609980583191e-02
3.654883801937103271e-02
4.058956354856491089e-02
3.825955837965011597e-02
3.747911751270294189e-02
3.964176401495933533e-02
4.783266782760620117e-02
6.159196794033050537e-02
5.435695126652717590e-02
5.181293934583663940e-02
4.764885827898979187e-02
4.738084971904754639e-02
4.172125086188316345e-02
3.223533928394317627e-02
2.756138332188129425e-02
3.564261645078659058e-02
3.578458726406097412e-02
3.325573727488517761e-02
2.805525250732898712e-02
2.540327049791812897e-02
2.874997630715370178e-02
2.510653436183929443e-02
3.008073754608631134e-02
3.430493548512458801e-02
3.665360808372497559e-02
3.238567709922790527e-02
3.210758790373802185e-02
3.232448175549507141e-02
2.741581760346889496e-02
2.789792232215404510e-02
2.740914374589920044e-02
2.581478841602802277e-02
3.142196685075759888e-02
2.819285355508327484e-02
2.604418620467185974e-02
2.497949823737144470e-02
2.209271304309368134e-02
2.009006403386592865e-02
2.191411703824996948e-02
1.925466954708099365e-02
2.033483050763607025e-02
2.385524287819862366e-02
2.433164790272712708e-02
2.710720151662826538e-02
3.089495003223419189e-02
3.560409694910049438e-02
3.901254758238792419e-02
3.588558733463287354e-02
4.278601333498954773e-02
4.423151910305023193e-02
5.140335857868194580e-02
6.167414039373397827e-02
5.529561638832092285e-02
5.352644622325897217e-02
4.680744931101799011e-02
4.147736355662345886e-02
3.485190868377685547e-02
3.486844897270202637e-02
3.159113600850105286e-02
4.049493744969367981e-02
5.063937976956367493e-02
5.518159270286560059e-02
5.829274281859397888e-02
5.112630128860473633e-02
5.645317956805229187e-02
5.177551135420799255e-02
4.577567055821418762e-02
5.241334065794944763e-02
4.669876769185066223e-02
5.821782350540161133e-02
4.644793272018432617e-02
4.368308559060096741e-02
4.000119119882583618e-02
4.203687235713005066e-02
5.062924325466156006e-02
4.457097128033638000e-02
4.992327839136123657e-02
5.645865947008132935e-02
5.385812371969223022e-02
5.757567286491394043e-02
5.328753590583801270e-02
4.658547788858413696e-02
3.532674163579940796e-02
3.786782920360565186e-02
4.876945540308952332e-02
4.439867660403251648e-02
5.199323222041130066e-02
4.951219633221626282e-02
3.559799492359161377e-02
3.485815972089767456e-02
3.675723448395729065e-02
3.615592047572135925e-02
3.355664759874343872e-02
3.548239544034004211e-02
3.944382816553115845e-02
4.044308513402938843e-02
3.742395713925361633e-02
3.659723326563835144e-02
3.529387339949607849e-02
4.229255393147468567e-02
3.698828071355819702e-02
4.206704348325729370e-02
3.394943103194236755e-02
3.184523433446884155e-02
3.151526674628257751e-02
3.213908523321151733e-02
3.748596832156181335e-02
4.397166892886161804e-02
4.376351460814476013e-02
3.559306263923645020e-02
3.440565615892410278e-02
3.208566084504127502e-02
3.269764780998229980e-02
3.503137826919555664e-02
3.310797736048698425e-02
3.047708049416542053e-02
3.560271486639976501e-02
3.265164047479629517e-02
3.361963480710983276e-02
4.096185415983200073e-02
4.091781750321388245e-02
3.714403510093688965e-02
2.963740192353725433e-02
3.194585442543029785e-02
3.841743618249893188e-02
3.292261436581611633e-02
3.794077783823013306e-02
4.023822396993637085e-02
3.985268250107765198e-02
4.299866780638694763e-02
4.008929058909416199e-02
3.711543232202529907e-02
3.670117631554603577e-02
4.250058159232139587e-02
4.357307776808738708e-02
4.755078628659248352e-02
5.219968408346176147e-02
4.420896992087364197e-02
4.550705105066299438e-02
4.976106435060501099e-02
3.884050250053405762e-02
3.593979403376579285e-02
2.765989303588867188e-02
5.735668167471885681e-02
5.654374882578849792e-02
6.787047535181045532e-02
5.788999795913696289e-02
5.973225086927413940e-02
6.528519839048385620e-02
5.993836745619773865e-02
5.141633376479148865e-02
4.938206076622009277e-02
4.532507061958312988e-02
4.134613648056983948e-02
4.820120707154273987e-02
4.508720710873603821e-02
4.590938240289688110e-02
4.661569744348526001e-02
4.565813764929771423e-02
5.941089987754821777e-02
4.411493986845016479e-02
3.972094133496284485e-02
3.404580801725387573e-02
2.360951714217662811e-02
2.677327580749988556e-02
2.987548522651195526e-02
3.372601792216300964e-02
3.434619307518005371e-02
3.106867149472236633e-02
3.714539110660552979e-02
4.236576333642005920e-02
4.415307566523551941e-02
3.061010129749774933e-02
3.395096585154533386e-02
3.268612176179885864e-02
2.297652885317802429e-02
2.435210533440113068e-02
2.560543827712535858e-02
2.622646465897560120e-02
2.507652901113033295e-02
3.253675997257232666e-02
2.010196819901466370e-02
2.352531626820564270e-02
3.142090886831283569e-02
2.689935080707073212e-02
3.273993730545043945e-02
3.027843311429023743e-02
3.803712874650955200e-02
3.860780969262123108e-02
3.861976042389869690e-02
3.887446224689483643e-02
2.861936949193477631e-02
2.384148538112640381e-02
3.082726150751113892e-02
2.591415494680404663e-02
2.114564366638660431e-02
2.486932650208473206e-02
2.941956557333469391e-02
2.186380885541439056e-02
2.464949153363704681e-02
2.997305244207382202e-02
3.382448479533195496e-02
2.810843475162982941e-02
2.522303909063339233e-02
4.357242584228515625e-02
5.098921060562133789e-02
4.850057139992713928e-02
5.292008817195892334e-02
5.427393689751625061e-02
5.241205543279647827e-02
5.317540466785430908e-02
6.526727229356765747e-02
6.435368955135345459e-02
6.577115505933761597e-02
6.208295375108718872e-02
5.978577956557273865e-02
5.799399316310882568e-02
6.354866921901702881e-02
6.002706289291381836e-02
5.797459185123443604e-02
5.508452653884887695e-02
5.443966016173362732e-02
4.849401861429214478e-02
4.615883901715278625e-02
3.305114060640335083e-02
4.084802418947219849e-02
4.465984925627708435e-02
4.095012694597244263e-02
4.172178730368614197e-02
3.767874091863632202e-02
4.121199622750282288e-02
4.425544291734695435e-02
4.073135554790496826e-02
4.383204132318496704e-02
3.845527768135070801e-02
4.424644634127616882e-02
3.307944908738136292e-02
3.544485569000244141e-02
4.664530977606773376e-02
4.972508177161216736e-02
5.232787504792213440e-02
5.006105452775955200e-02
4.708649218082427979e-02
4.280071705579757690e-02
4.352490976452827454e-02
4.208542034029960632e-02
4.766642302274703979e-02
5.326048657298088074e-02
4.656624048948287964e-02
4.773029312491416931e-02
3.758500143885612488e-02
4.173520952463150024e-02
3.391982242465019226e-02
3.514658659696578979e-02
2.879106439650058746e-02
2.840931713581085205e-02
3.467924147844314575e-02
3.374213725328445435e-02
2.884436585009098053e-02
3.340553864836692810e-02
4.656244441866874695e-02
4.497992992401123047e-02
3.430801630020141602e-02
4.373028501868247986e-02
3.879552707076072693e-02
3.800188750028610229e-02
3.503739461302757263e-02
3.458076342940330505e-02
2.921921387314796448e-02
3.091573528945446014e-02
3.101330809295177460e-02
3.357713669538497925e-02
3.396213799715042114e-02
3.943169489502906799e-02
3.004614263772964478e-02
2.678644470870494843e-02
2.781329117715358734e-02
4.115930572152137756e-02
3.523476794362068176e-02
2.963147498667240143e-02
2.926243655383586884e-02
3.166991099715232849e-02
2.856253087520599365e-02
2.633881196379661560e-02
3.241547942161560059e-02
5.289146304130554199e-02
6.235512718558311462e-02
5.906840041279792786e-02
6.234112009406089783e-02
5.970524251461029053e-02
5.739897489547729492e-02
5.640378966927528381e-02
5.934960395097732544e-02
6.200291216373443604e-02
5.648037046194076538e-02
5.491704121232032776e-02
6.005911901593208313e-02
5.765132978558540344e-02
5.210433527827262878e-02
4.135755077004432678e-02
5.191186070442199707e-02
5.319459363818168640e-02
5.056848004460334778e-02
4.904421791434288025e-02
4.602365195751190186e-02
5.324764549732208252e-02
6.056761369109153748e-02
6.016786023974418640e-02
5.552320554852485657e-02
5.617249011993408203e-02
4.643753170967102051e-02
4.842456057667732239e-02
5.132229626178741455e-02
5.335357785224914551e-02
4.633152484893798828e-02
4.736158251762390137e-02
3.127558156847953796e-02
4.128343611955642700e-02
3.852064535021781921e-02
3.914228081703186035e-02
3.637016192078590393e-02
4.035684466361999512e-02
3.922484442591667175e-02
4.026990383863449097e-02
3.797455504536628723e-02
3.457437083125114441e-02
3.447474539279937744e-02
3.400332853198051453e-02
3.143623098731040955e-02
3.561939671635627747e-02
3.978704661130905151e-02
4.483066871762275696e-02
4.363389685750007629e-02
4.081048443913459778e-02
4.227248951792716980e-02
4.013232886791229248e-02
4.200848564505577087e-02
3.406797349452972412e-02
3.068324923515319824e-02
3.484025225043296814e-02
3.069797344505786896e-02
3.293194621801376343e-02
2.493012696504592896e-02
2.714656665921211243e-02
2.912882715463638306e-02
3.471698984503746033e-02
3.476866707205772400e-02
3.941765055060386658e-02
2.802791073918342590e-02
2.468810603022575378e-02
3.090187907218933105e-02
4.405786842107772827e-02
4.230559989809989929e-02
3.724003955721855164e-02
4.423692449927330017e-02
3.631953895092010498e-02
3.937549889087677002e-02
4.496634379029273987e-02
5.119636282324790955e-02
5.250399187207221985e-02
5.816761404275894165e-02
5.924449488520622253e-02
5.890411511063575745e-02
6.878391653299331665e-02
6.977760046720504761e-02
5.841289088129997253e-02
4.847729578614234924e-02
5.173455178737640381e-02
5.881662666797637939e-02
4.529248178005218506e-02
4.787088558077812195e-02
3.734219819307327271e-02
3.807696327567100525e-02
3.342974185943603516e-02
3.327350318431854248e-02
2.780954912304878235e-02
2.308745495975017548e-02
2.312066406011581421e-02
2.501684799790382385e-02
2.351547218859195709e-02
2.055278606712818146e-02
2.189512364566326141e-02
2.578267455101013184e-02
2.173080295324325562e-02
2.060090750455856323e-02
2.142836712300777435e-02
2.117257192730903625e-02
2.528936043381690979e-02
2.523589134216308594e-02
2.640199847519397736e-02
2.466128021478652954e-02
2.619939483702182770e-02
2.438888326287269592e-02
2.654500119388103485e-02
2.441138215363025665e-02
2.106855995953083038e-02
2.111476473510265350e-02
2.184448577463626862e-02
2.348011732101440430e-02
2.318328991532325745e-02
1.969647593796253204e-02
2.116418071091175079e-02
2.306675910949707031e-02
2.184599265456199646e-02
2.331507578492164612e-02
2.420321106910705566e-02
2.483128383755683899e-02
2.841916494071483612e-02
4.155666753649711609e-02
4.354926943778991699e-02
4.246345534920692444e-02
4.581290483474731445e-02
4.700498655438423157e-02
4.933845251798629761e-02
3.771357983350753784e-02
3.875586017966270447e-02
3.680420294404029846e-02
3.929253667593002319e-02
3.785634785890579224e-02
3.486514464020729065e-02
3.017102368175983429e-02
3.146374225616455078e-02
2.767890878021717072e-02
2.449706569314002991e-02
2.146565914154052734e-02
2.380197681486606598e-02
4.398299008607864380e-02
4.518435150384902954e-02
3.124953620135784149e-02
4.091980680823326111e-02
3.961557522416114807e-02
4.197491332888603210e-02
4.164539650082588196e-02
3.338127583265304565e-02
3.953865170478820801e-02
3.507047891616821289e-02
3.416283056139945984e-02
3.259646892547607422e-02
3.236924484372138977e-02
3.418201953172683716e-02
3.204315155744552612e-02
3.572135046124458313e-02
3.910512849688529968e-02
4.370864108204841614e-02
3.428476676344871521e-02
3.591324016451835632e-02
4.931687191128730774e-02
4.189120233058929443e-02
3.921533748507499695e-02
4.923012107610702515e-02
4.888304322957992554e-02
3.777964785695075989e-02
4.540403932332992554e-02
4.242484271526336670e-02
3.352307900786399841e-02
5.408800020813941956e-02
4.596687108278274536e-02
6.225521862506866455e-02
4.386908188462257385e-02
2.703299559652805328e-02
3.173767775297164917e-02
2.615118958055973053e-02
3.921918943524360657e-02
3.304141014814376831e-02
5.110551416873931885e-02
4.566641151905059814e-02
3.280609846115112305e-02
2.375257201492786407e-02
4.408910125494003296e-02
3.113353252410888672e-02
3.836660087108612061e-02
4.714331403374671936e-02
3.428770229220390320e-02
4.519620910286903381e-02
4.497946426272392273e-02
3.828271850943565369e-02
2.535027079284191132e-02
3.864712268114089966e-02
4.301899299025535583e-02
4.431511089205741882e-02
4.002362489700317383e-02
3.600015491247177124e-02
3.924465924501419067e-02
3.430415689945220947e-02
3.602955862879753113e-02
4.033533483743667603e-02
4.676603898406028748e-02
3.937656059861183167e-02
3.066510893404483795e-02
3.683523088693618774e-02
2.888763137161731720e-02
2.828989550471305847e-02
3.511846810579299927e-02
3.020779415965080261e-02
3.991632163524627686e-02
3.544083982706069946e-02
3.757504746317863464e-02
4.116721823811531067e-02
4.024565592408180237e-02
4.588455706834793091e-02
4.265996441245079041e-02
6.031662598252296448e-02
4.654127731919288635e-02
4.833863675594329834e-02
5.938304588198661804e-02
5.696683377027511597e-02
5.637474358081817627e-02
4.395473003387451172e-02
2.851850353181362152e-02
3.324902802705764771e-02
5.322207510471343994e-02
3.954752162098884583e-02
4.493249952793121338e-02
3.451792895793914795e-02
4.421871155500411987e-02
4.377533495426177979e-02
4.906315356492996216e-02
5.549573525786399841e-02
6.213270127773284912e-02
6.289380043745040894e-02
5.354559794068336487e-02
5.519149824976921082e-02
5.178048834204673767e-02
5.589384585618972778e-02
4.999418556690216064e-02
4.963759332895278931e-02
4.778709262609481812e-02
5.384743586182594299e-02
5.602977797389030457e-02
5.677917972207069397e-02
6.194877997040748596e-02
4.721858352422714233e-02
5.224639177322387695e-02
5.238861590623855591e-02
4.700432717800140381e-02
5.213422700762748718e-02
5.539982765913009644e-02
6.054368987679481506e-02
5.126923322677612305e-02
5.100984498858451843e-02
4.411983117461204529e-02
4.207959771156311035e-02
4.142978414893150330e-02
5.594661086797714233e-02
3.917789831757545471e-02
4.292827472090721130e-02
4.496053606271743774e-02
4.309631884098052979e-02
4.063438624143600464e-02
3.771965950727462769e-02
3.969146311283111572e-02
5.014665424823760986e-02
4.613078013062477112e-02
4.926214739680290222e-02
4.413438215851783752e-02
4.392718151211738586e-02
4.026964306831359863e-02
4.201431944966316223e-02
4.671828448772430420e-02
4.687516763806343079e-02
4.355900734663009644e-02
4.892896115779876709e-02
5.300937592983245850e-02
5.476378276944160461e-02
6.228419020771980286e-02
6.096696853637695312e-02
6.423370540142059326e-02
6.603961437940597534e-02
5.901468545198440552e-02
5.129256099462509155e-02
6.099932268261909485e-02
6.071822345256805420e-02
5.406501516699790955e-02
5.911366641521453857e-02
5.775906890630722046e-02
6.734007596969604492e-02
4.749878495931625366e-02
4.772636294364929199e-02
5.445917323231697083e-02
4.714570194482803345e-02
5.164662376046180725e-02
5.791767686605453491e-02
4.844101145863533020e-02
6.054171919822692871e-02
4.337354376912117004e-02
5.154765024781227112e-02
5.201679095625877380e-02
4.985948652029037476e-02
3.584045544266700745e-02
5.527585372328758240e-02
5.040267482399940491e-02
5.102129280567169189e-02
5.415052548050880432e-02
4.697193577885627747e-02
4.754126444458961487e-02
4.979280382394790649e-02
4.928213357925415039e-02
4.632848128676414490e-02
3.634961694478988647e-02
4.300408437848091125e-02
4.291591048240661621e-02
4.522552341222763062e-02
4.394471272826194763e-02
4.418163001537322998e-02
4.318974167108535767e-02
3.989731892943382263e-02
3.332081437110900879e-02
4.079901054501533508e-02
4.323209449648857117e-02
4.937732592225074768e-02
4.648844152688980103e-02
4.671911150217056274e-02
4.546670615673065186e-02
4.693383723497390747e-02
3.349127992987632751e-02
3.365697711706161499e-02
3.294469416141510010e-02
3.927185758948326111e-02
3.274957463145256042e-02
2.837553620338439941e-02
3.754167631268501282e-02
4.323255270719528198e-02
4.643548652529716492e-02
4.439857602119445801e-02
5.158878117799758911e-02
4.183419048786163330e-02
4.670651257038116455e-02
7.007685303688049316e-02
4.878517985343933105e-02
5.271030962467193604e-02
6.248409301042556763e-02
5.780995637178421021e-02
4.697866365313529968e-02
5.278458073735237122e-02
5.164310336112976074e-02
4.471376165747642517e-02
4.483859986066818237e-02
3.858155012130737305e-02
3.625122830271720886e-02
5.025089904665946960e-02
3.733950853347778320e-02
4.394486173987388611e-02
3.555887937545776367e-02
3.504071384668350220e-02
5.458660423755645752e-02
3.380643948912620544e-02
3.709836676716804504e-02
4.525115713477134705e-02
3.466392681002616882e-02
4.018167406320571899e-02
4.447882995009422302e-02
4.699658229947090149e-02
4.959755763411521912e-02
4.231376200914382935e-02
4.940151423215866089e-02
3.584512695670127869e-02
4.691066592931747437e-02
4.610503464937210083e-02
4.501007869839668274e-02
5.010082572698593140e-02
5.657938122749328613e-02
4.726509377360343933e-02
4.081150516867637634e-02
5.124450847506523132e-02
4.889316484332084656e-02
3.692229464650154114e-02
4.490049555897712708e-02
5.073781311511993408e-02
5.291466042399406433e-02
4.153561592102050781e-02
4.545214399695396423e-02
4.660777747631072998e-02
4.276312142610549927e-02
5.087074637413024902e-02
5.132512375712394714e-02
4.864585399627685547e-02
5.415426194667816162e-02
4.180450737476348877e-02
4.414046555757522583e-02
4.557882249355316162e-02
5.017353221774101257e-02
5.721295624971389771e-02
5.918039008975028992e-02
6.174750253558158875e-02
5.060856789350509644e-02
3.809705376625061035e-02
4.339669644832611084e-02
4.573278874158859253e-02
4.120662063360214233e-02
3.869038075208663940e-02
4.736984893679618835e-02
5.031904950737953186e-02
5.013488605618476868e-02
5.090276151895523071e-02
5.279667302966117859e-02
4.815777018666267395e-02
5.033538863062858582e-02
4.524595290422439575e-02
5.045250803232192993e-02
4.719312489032745361e-02
5.391210317611694336e-02
5.931930989027023315e-02
5.588728561997413635e-02
6.818396598100662231e-02
6.120885163545608521e-02
4.559599980711936951e-02
6.038139015436172485e-02
2.740235812962055206e-02
2.434989623725414276e-02
2.409758605062961578e-02
2.377467975020408630e-02
2.317401207983493805e-02
2.344168722629547119e-02
2.229895628988742828e-02
2.792683802545070648e-02
2.459451369941234589e-02
2.484753355383872986e-02
2.527866512537002563e-02
3.806611895561218262e-02
3.747966885566711426e-02
4.112450405955314636e-02
3.915370628237724304e-02
3.832579404115676880e-02
4.087128117680549622e-02
5.090268701314926147e-02
4.504741728305816650e-02
4.881376400589942932e-02


==> data/model2/softmax_entropy_snow2.csv <==
4.700141772627830505e-02
5.085543170571327209e-02
4.855450615286827087e-02
3.570891544222831726e-02
3.672558814287185669e-02
3.617483377456665039e-02
2.907015383243560791e-02
2.994599565863609314e-02
2.045447751879692078e-02
2.442604303359985352e-02
2.826480194926261902e-02
2.935376018285751343e-02
2.981579303741455078e-02
3.172192350029945374e-02
2.983453124761581421e-02
3.057579323649406433e-02
3.270574659109115601e-02
3.074650838971138000e-02
2.978207916021347046e-02
2.993312105536460876e-02
5.607088655233383179e-02
4.788110032677650452e-02
4.884379357099533081e-02
4.853203520178794861e-02
4.168501123785972595e-02
4.451546445488929749e-02
3.719680011272430420e-02
4.413198679685592651e-02
4.129186645150184631e-02
4.549029096961021423e-02
4.007855802774429321e-02
4.048101976513862610e-02
5.233225598931312561e-02
4.253881052136421204e-02
4.466587677597999573e-02
3.505287691950798035e-02
3.560921549797058105e-02
3.427078947424888611e-02
3.872991353273391724e-02
4.402193054556846619e-02
4.511085525155067444e-02
3.218967840075492859e-02
4.963053017854690552e-02
4.329746589064598083e-02
6.341303884983062744e-02
4.616200551390647888e-02
5.282441526651382446e-02
4.989076033234596252e-02
5.640408396720886230e-02
6.063431501388549805e-02
5.604165792465209961e-02
5.409661680459976196e-02
5.554019287228584290e-02
5.509838089346885681e-02
5.633188039064407349e-02
7.049080729484558105e-02
5.590416863560676575e-02
5.756242573261260986e-02
6.585738062858581543e-02
6.783088296651840210e-02
4.884201660752296448e-02
5.891324952244758606e-02
6.157818436622619629e-02
5.669549107551574707e-02
5.050864815711975098e-02
5.863166972994804382e-02
4.917219281196594238e-02
5.520774051547050476e-02
5.448345839977264404e-02
4.967665672302246094e-02
5.357010662555694580e-02
5.942340195178985596e-02
6.254893541336059570e-02
6.373792886734008789e-02
5.982797965407371521e-02
6.541783362627029419e-02
6.126313656568527222e-02
5.940932780504226685e-02
6.071213260293006897e-02
5.926477536559104919e-02
6.024413928389549255e-02
6.071486696600914001e-02
6.312827020883560181e-02
5.569805949926376343e-02
6.071234866976737976e-02
5.934464186429977417e-02
4.963721334934234619e-02
5.300022661685943604e-02
5.632391199469566345e-02
6.530895829200744629e-02
6.539855897426605225e-02
6.710138171911239624e-02
5.736094340682029724e-02
5.962636694312095642e-02
7.207614183425903320e-02
7.407206296920776367e-02
6.248985603451728821e-02
6.851769983768463135e-02
6.069562956690788269e-02
5.274687334895133972e-02
4.773279651999473572e-02
5.306433141231536865e-02
5.577539652585983276e-02
5.826113373041152954e-02
6.758193671703338623e-02
7.204083353281021118e-02
6.026541814208030701e-02
4.627999290823936462e-02
6.037845462560653687e-02
6.234551966190338135e-02
5.905212461948394775e-02
5.116511881351470947e-02
6.113645061850547791e-02
4.891937598586082458e-02
5.016914010047912598e-02
6.100825220346450806e-02
4.806782305240631104e-02
5.288334190845489502e-02
7.562333345413208008e-02
6.797823309898376465e-02
6.889886409044265747e-02
6.244278699159622192e-02
7.059036940336227417e-02
6.829690933227539062e-02
6.316961348056793213e-02
5.926505103707313538e-02
5.562644079327583313e-02
5.888213589787483215e-02
5.896062776446342468e-02
5.864080786705017090e-02
4.634101688861846924e-02
5.062627792358398438e-02
5.516334250569343567e-02
5.730503052473068237e-02
5.853651091456413269e-02
5.651247128844261169e-02
5.667501688003540039e-02
5.131087824702262878e-02
3.976581245660781860e-02
3.917990252375602722e-02
3.523618727922439575e-02
4.195202514529228210e-02
3.591953590512275696e-02
4.343104735016822815e-02
3.118441440165042877e-02
3.663953393697738647e-02
3.805425390601158142e-02
4.576026648283004761e-02
5.846337974071502686e-02
5.259155109524726868e-02
5.115928128361701965e-02
5.972687900066375732e-02
5.531424656510353088e-02
6.118566915392875671e-02
5.589055269956588745e-02
6.219801679253578186e-02
6.014633923768997192e-02
5.658791586756706238e-02
5.599240586161613464e-02
6.039317697286605835e-02
6.423008441925048828e-02
5.351154878735542297e-02
5.479886010289192200e-02
5.364182218909263611e-02
5.426541715860366821e-02
5.307913944125175476e-02
5.310288071632385254e-02
4.312064871191978455e-02
3.999952226877212524e-02
3.898975625634193420e-02
4.449100419878959656e-02
3.586788475513458252e-02
3.184085711836814880e-02
4.748585075139999390e-02
4.079745337367057800e-02
3.337883576750755310e-02
3.971428796648979187e-02
4.197759553790092468e-02
4.951793327927589417e-02
4.456328600645065308e-02
4.483314231038093567e-02
3.586356341838836670e-02
4.151553288102149963e-02
5.958177521824836731e-02
5.711532756686210632e-02
4.633044078946113586e-02
4.397955164313316345e-02
5.056563764810562134e-02
4.877127707004547119e-02
4.330126196146011353e-02
4.033721983432769775e-02
4.541078209877014160e-02
4.615090787410736084e-02
4.161226749420166016e-02
5.077284574508666992e-02
4.752013459801673889e-02
5.487884953618049622e-02
4.231007024645805359e-02
4.536729678511619568e-02
4.361489415168762207e-02
4.617140814661979675e-02
4.766084626317024231e-02
5.456104874610900879e-02
5.782528221607208252e-02
5.399027094244956970e-02
5.054901912808418274e-02
5.287982895970344543e-02
5.377297475934028625e-02
5.753985419869422913e-02
4.146301001310348511e-02
4.395613446831703186e-02
4.890556633472442627e-02
5.758879333734512329e-02
4.995205253362655640e-02
5.033213645219802856e-02
5.800495669245719910e-02
6.051452457904815674e-02
6.227178871631622314e-02
5.239096656441688538e-02
4.879084601998329163e-02
4.856238514184951782e-02
5.700356513261795044e-02
5.846673622727394104e-02
5.337329208850860596e-02
6.648971885442733765e-02
6.533862650394439697e-02
5.896242707967758179e-02
6.080842390656471252e-02
6.567195057868957520e-02
5.398972332477569580e-02
6.070085614919662476e-02
5.421842634677886963e-02
3.987839072942733765e-02
3.981165960431098938e-02
4.041482880711555481e-02
3.927798196673393250e-02
4.461532086133956909e-02
5.390558391809463501e-02
3.131204098463058472e-02
2.207838743925094604e-02
2.419978566467761993e-02
3.607393801212310791e-02
3.411693125963211060e-02
3.540452569723129272e-02
3.372470661997795105e-02
2.910673804581165314e-02
3.303948417305946350e-02
4.150350764393806458e-02
3.406555950641632080e-02
3.377353027462959290e-02
3.256025165319442749e-02
2.392138354480266571e-02
3.894421458244323730e-02
5.019264668226242065e-02
4.498732462525367737e-02
3.902875259518623352e-02
4.110749065876007080e-02
3.792658820748329163e-02
3.906141966581344604e-02
4.728042334318161011e-02
4.721049219369888306e-02
4.509956017136573792e-02
5.000290647149085999e-02
5.452935025095939636e-02
4.864340648055076599e-02
5.125107243657112122e-02
4.727189987897872925e-02
4.693263396620750427e-02
4.410487785935401917e-02
5.570085346698760986e-02
4.581352695822715759e-02
5.039330571889877319e-02
4.695385321974754333e-02
4.569536447525024414e-02
5.160341784358024597e-02
4.682178795337677002e-02
4.587357491254806519e-02
5.554572120308876038e-02
5.869479849934577942e-02
5.832719057798385620e-02
5.782354250550270081e-02
6.106233969330787659e-02
5.956558883190155029e-02
5.784768611192703247e-02
5.586387217044830322e-02
6.393140554428100586e-02
6.840324401855468750e-02
8.405797928571701050e-02
7.230273634195327759e-02
7.088641822338104248e-02
7.583580911159515381e-02
6.591109931468963623e-02
7.164349406957626343e-02
6.127424910664558411e-02
5.011146888136863708e-02
5.428281426429748535e-02
4.277454316616058350e-02
4.045909270644187927e-02
4.218249022960662842e-02
4.003007337450981140e-02
4.075144603848457336e-02
4.866273701190948486e-02
4.959132149815559387e-02
4.430544376373291016e-02
4.235762357711791992e-02
4.004151001572608948e-02
3.686833381652832031e-02
3.424808010458946228e-02
3.671890869736671448e-02
4.160427674651145935e-02
3.650292754173278809e-02
3.444557636976242065e-02
3.412661328911781311e-02
4.192942008376121521e-02
3.949067369103431702e-02
4.105636477470397949e-02
3.728270903229713440e-02
4.497308284044265747e-02
5.331872031092643738e-02
5.145556479692459106e-02
5.581944435834884644e-02
5.469489097595214844e-02
4.735099524259567261e-02
5.559663102030754089e-02
4.127223789691925049e-02
4.971452802419662476e-02
4.166428744792938232e-02
4.682242870330810547e-02
4.008752107620239258e-02
4.079338908195495605e-02
3.917474672198295593e-02
5.061079934239387512e-02
5.979650840163230896e-02
5.841318517923355103e-02
5.562435463070869446e-02
5.097192525863647461e-02
5.256969481706619263e-02
5.138242617249488831e-02
5.230101197957992554e-02
5.627902969717979431e-02
5.513321608304977417e-02
5.358548089861869812e-02
5.130957812070846558e-02
5.709768831729888916e-02
4.572870582342147827e-02
4.333348572254180908e-02
3.687651827931404114e-02
3.854067251086235046e-02
3.637783974409103394e-02
3.543096780776977539e-02
3.732601180672645569e-02
3.217317163944244385e-02
4.062939435243606567e-02
4.693911597132682800e-02
4.932650551199913025e-02
5.123558267951011658e-02
5.777326598763465881e-02
5.703324079513549805e-02
5.227983370423316956e-02
6.091093271970748901e-02
5.930195748805999756e-02
5.445457622408866882e-02
5.726531893014907837e-02
5.369064956903457642e-02
5.347062274813652039e-02
5.779377371072769165e-02
4.709298536181449890e-02
4.170029610395431519e-02
4.944515228271484375e-02
4.901875182986259460e-02
5.954820662736892700e-02
4.356919229030609131e-02
4.490050673484802246e-02
4.131394997239112854e-02
4.445103928446769714e-02
3.302552923560142517e-02
3.536248579621315002e-02
3.798007965087890625e-02
3.849919512867927551e-02
3.729357197880744934e-02
4.377880692481994629e-02
3.875848278403282166e-02
4.529210180044174194e-02
4.379994049668312073e-02
4.871829971671104431e-02
4.747234657406806946e-02
4.526576772332191467e-02
4.973388463258743286e-02
4.722064360976219177e-02
4.321786016225814819e-02
4.682346805930137634e-02
4.604396224021911621e-02
4.422199353575706482e-02
3.743209689855575562e-02
3.805501759052276611e-02
3.838204219937324524e-02
4.236119613051414490e-02
3.946030884981155396e-02
4.770424589514732361e-02
4.875515401363372803e-02
4.815231263637542725e-02
4.469121247529983521e-02
6.055356934666633606e-02
4.027147963643074036e-02
5.278724804520606995e-02
5.494940653443336487e-02
6.817068904638290405e-02
5.396798253059387207e-02
6.832823157310485840e-02
5.406096205115318298e-02
5.753374099731445312e-02
5.685455352067947388e-02
5.222662538290023804e-02
4.346320405602455139e-02
4.199634119868278503e-02
4.024113714694976807e-02
4.193830117583274841e-02
5.290092900395393372e-02
3.919183462858200073e-02
4.075429588556289673e-02
2.452767081558704376e-02
2.584000304341316223e-02
3.433275222778320312e-02
3.470174223184585571e-02
3.548422083258628845e-02
2.671668678522109985e-02
2.935179695487022400e-02
3.295025601983070374e-02
2.976067550480365753e-02
2.712567150592803955e-02
3.867673501372337341e-02
3.403759747743606567e-02
4.397354274988174438e-02
4.890409111976623535e-02
4.513715580105781555e-02
4.908125102519989014e-02
4.085694253444671631e-02
4.183827713131904602e-02
3.792474791407585144e-02
4.592103883624076843e-02
3.657440841197967529e-02
4.469325393438339233e-02
4.417892545461654663e-02
4.924902319908142090e-02
4.482461884617805481e-02
4.822321981191635132e-02
4.928005486726760864e-02
4.658619314432144165e-02
4.227011278271675110e-02
4.113480076193809509e-02
3.506741300225257874e-02
4.347925260663032532e-02
4.261905699968338013e-02
4.788384214043617249e-02
4.958203062415122986e-02
5.068368092179298401e-02
4.304325208067893982e-02
5.049839615821838379e-02
1.542487181723117828e-02
2.639130502939224243e-02
2.691827341914176941e-02
2.501896023750305176e-02
2.508027665317058563e-02
2.836789004504680634e-02
2.509785443544387817e-02
1.889505982398986816e-02
1.910064369440078735e-02
1.975709758698940277e-02
1.759301684796810150e-02
2.030959539115428925e-02
2.067070081830024719e-02
2.021857164800167084e-02
1.688271388411521912e-02
2.036119438707828522e-02
1.957939937710762024e-02
2.069554477930068970e-02
2.552057057619094849e-02
1.951199956238269806e-02
3.524644300341606140e-02
3.592098131775856018e-02
3.780198097229003906e-02
4.162202030420303345e-02
3.870206326246261597e-02
4.112178832292556763e-02
3.194791451096534729e-02
2.692410536110401154e-02
2.839956060051918030e-02
2.245005778968334198e-02
2.226254902780056000e-02
3.534318134188652039e-02
1.502557657659053802e-02
2.688796073198318481e-02
2.321954071521759033e-02
2.682825550436973572e-02
3.598794341087341309e-02
4.634562507271766663e-02
3.650267794728279114e-02
2.244786918163299561e-02
2.602498233318328857e-02
2.261233888566493988e-02
2.448798343539237976e-02
3.197170048952102661e-02
3.012140840291976929e-02
3.405787795782089233e-02
2.877376787364482880e-02
2.316576801240444183e-02
2.568841539323329926e-02
2.548421733081340790e-02
2.825194410979747772e-02
2.532818540930747986e-02
2.622602321207523346e-02
2.559451572597026825e-02
2.992159686982631683e-02
2.646655589342117310e-02
2.013572305440902710e-02
2.186735719442367554e-02
2.005255967378616333e-02
1.638200879096984863e-02
1.916459575295448303e-02
2.061309665441513062e-02
1.860644668340682983e-02
1.823838613927364349e-02
2.219678834080696106e-02
1.676065288484096527e-02
2.053463645279407501e-02
2.111948281526565552e-02
1.775147765874862671e-02
1.566370017826557159e-02
1.757094822824001312e-02
2.185041271150112152e-02
2.119207195937633514e-02
2.093104086816310883e-02
2.094613388180732727e-02
2.137948200106620789e-02
1.455190870910882950e-02
2.336725965142250061e-02
2.569465897977352142e-02
2.682225406169891357e-02
2.434878237545490265e-02
1.693784259259700775e-02
1.553318742662668228e-02
2.053883112967014313e-02
1.546151749789714813e-02
2.050308324396610260e-02
2.344054915010929108e-02
2.566185221076011658e-02
1.942954584956169128e-02
1.708024926483631134e-02
1.553668174892663956e-02
1.719981618225574493e-02
1.694655977189540863e-02
1.870810240507125854e-02
2.215503342449665070e-02
1.408517919480800629e-02
2.184458449482917786e-02
2.196486294269561768e-02
1.649560220539569855e-02
1.705775409936904907e-02
1.658193953335285187e-02
2.227946743369102478e-02
1.854844950139522552e-02
1.624917984008789062e-02
1.969468779861927032e-02
1.609750278294086456e-02
1.875320076942443848e-02
2.050922997295856476e-02
1.954730227589607239e-02
1.895888894796371460e-02
2.168785035610198975e-02
2.321742847561836243e-02
2.505922317504882812e-02
3.855547308921813965e-02
3.479230031371116638e-02
3.020924702286720276e-02
2.477002516388893127e-02
2.233706787228584290e-02
2.113622054457664490e-02
1.481188833713531494e-02
1.367560401558876038e-02
1.468696910887956619e-02
1.262502279132604599e-02
1.169626601040363312e-02
1.193582266569137573e-02
1.247371081262826920e-02
1.710961945354938507e-02
1.800884120166301727e-02
2.573127113282680511e-02
3.045699186623096466e-02
2.618146315217018127e-02
2.472821995615959167e-02
2.337631583213806152e-02
2.066067606210708618e-02
1.556341256946325302e-02
1.278327591717243195e-02
1.274700276553630829e-02
1.284492947161197662e-02
1.416473276913166046e-02
1.654366031289100647e-02
1.888014934957027435e-02
2.046306990087032318e-02
2.307484485208988190e-02
2.152569778263568878e-02
2.547552250325679779e-02
2.735574916005134583e-02
1.976373232901096344e-02
2.183756791055202484e-02
2.167782559990882874e-02
2.322521433234214783e-02
1.979125477373600006e-02
1.714046485722064972e-02
1.947934366762638092e-02
1.781292073428630829e-02
2.289737947285175323e-02
1.617117039859294891e-02
1.631748303771018982e-02
1.251004822552204132e-02
1.244369521737098694e-02
1.723637059330940247e-02
1.242120377719402313e-02
1.556939817965030670e-02
1.580665260553359985e-02
1.613585278391838074e-02
1.637074537575244904e-02
1.650414988398551941e-02
1.612902432680130005e-02
1.604360342025756836e-02
2.036704868078231812e-02
1.624041050672531128e-02
1.583490334451198578e-02
1.625718921422958374e-02
1.570811867713928223e-02
1.586182788014411926e-02
1.697221584618091583e-02
1.738872379064559937e-02
1.687719486653804779e-02
1.507101859897375107e-02
1.490646507591009140e-02
1.497496757656335831e-02
1.601172797381877899e-02
2.204361371695995331e-02
2.391732484102249146e-02
2.438040077686309814e-02
2.525323256850242615e-02
2.046684175729751587e-02
2.627955377101898193e-02
2.380805090069770813e-02
2.514380216598510742e-02
3.283401951193809509e-02
2.444337867200374603e-02
2.081403881311416626e-02
2.818711474537849426e-02
1.950669474899768829e-02
2.438662014901638031e-02
1.802708767354488373e-02
1.592359505593776703e-02
2.719817496836185455e-02
3.098369762301445007e-02
2.883162908256053925e-02
3.410437703132629395e-02
3.032509982585906982e-02
3.401325643062591553e-02
2.559864148497581482e-02
2.195721305906772614e-02
2.672190219163894653e-02
2.164574526250362396e-02
1.790761947631835938e-02
1.945330575108528137e-02
2.423802763223648071e-02
2.136456407606601715e-02
1.938567496836185455e-02
3.960514068603515625e-02
3.348123654723167419e-02
2.584076859056949615e-02
2.089679986238479614e-02
2.652530558407306671e-02
2.744047529995441437e-02
3.111017122864723206e-02
4.065898060798645020e-02
4.235650971531867981e-02
3.859617188572883606e-02
3.466164320707321167e-02
3.020269796252250671e-02
3.043368272483348846e-02
3.461534902453422546e-02
3.228646889328956604e-02
2.603765204548835754e-02
2.684146724641323090e-02
3.463422879576683044e-02
2.630718983709812164e-02
3.313580900430679321e-02
2.669550850987434387e-02
2.729068696498870850e-02
2.995427511632442474e-02
3.159965202212333679e-02
3.136967867612838745e-02
1.777225919067859650e-02
1.767443493008613586e-02
1.664050668478012085e-02
1.845144294202327728e-02
1.864763721823692322e-02
2.476556971669197083e-02
2.635427936911582947e-02
2.459247410297393799e-02
2.642812766134738922e-02
3.202758356928825378e-02
3.470816463232040405e-02
3.825251385569572449e-02
3.660378977656364441e-02
3.828478232026100159e-02
3.533462062478065491e-02
3.077756986021995544e-02
2.819668874144554138e-02
2.718420326709747314e-02
2.022082544863224030e-02
1.835273765027523041e-02
3.093053027987480164e-02
3.475421294569969177e-02
2.920847386121749878e-02
2.777269855141639709e-02
2.024477906525135040e-02
2.647799067199230194e-02
2.661446854472160339e-02
1.782940141856670380e-02
3.022175841033458710e-02
2.868576347827911377e-02
2.181739918887615204e-02
2.780726365745067596e-02
2.803861908614635468e-02
3.147748112678527832e-02
1.946976967155933380e-02
1.918764784932136536e-02
3.176630288362503052e-02
3.213245421648025513e-02
3.623184934258460999e-02
2.731505036354064941e-02
2.036617323756217957e-02
2.706122770905494690e-02
2.100441977381706238e-02
2.023040503263473511e-02
2.423020265996456146e-02
2.926509454846382141e-02
2.336634695529937744e-02
2.655081823468208313e-02
2.462504245340824127e-02
2.864363789558410645e-02
2.369567379355430603e-02
2.413463220000267029e-02
2.578649856150150299e-02
2.276859804987907410e-02
2.412350289523601532e-02
2.111126296222209930e-02
2.412577532231807709e-02
2.331023663282394409e-02
2.405203692615032196e-02
2.860290557146072388e-02
2.609906345605850220e-02
2.579210884869098663e-02
3.007588163018226624e-02
3.355310484766960144e-02
3.360090404748916626e-02
3.927017748355865479e-02
3.602248430252075195e-02
3.617260232567787170e-02
3.432162478566169739e-02
2.877258323132991791e-02
2.825518138706684113e-02
3.263417258858680725e-02
2.984917350113391876e-02
3.062483854591846466e-02
3.374379128217697144e-02
3.147166594862937927e-02
3.707440942525863647e-02
3.332488238811492920e-02
3.734160587191581726e-02
3.289178386330604553e-02
2.492575161159038544e-02
2.344748377799987793e-02
2.318648621439933777e-02
3.102215565741062164e-02
2.934111095964908600e-02
2.539630234241485596e-02
2.359256893396377563e-02
2.402620203793048859e-02
2.356773428618907928e-02
2.931246347725391388e-02
2.988258376717567444e-02
3.475628048181533813e-02
3.205116093158721924e-02
3.511715680360794067e-02
2.914669737219810486e-02
2.336093224585056305e-02
2.887439355254173279e-02
2.021729201078414917e-02
1.731280982494354248e-02
2.158943563699722290e-02
2.064035832881927490e-02
2.163654565811157227e-02
2.176498994231224060e-02
3.287958353757858276e-02
2.762549370527267456e-02
3.114919736981391907e-02
2.983470447361469269e-02
3.079849854111671448e-02
4.040110111236572266e-02
2.962784655392169952e-02
3.178282827138900757e-02
3.197036311030387878e-02
3.024643287062644958e-02
2.390346676111221313e-02
2.494375780224800110e-02
3.291168063879013062e-02
3.109904192388057709e-02
3.050125762820243835e-02
3.746342658996582031e-02
3.217742219567298889e-02
2.692904695868492126e-02
3.907088190317153931e-02
4.482135176658630371e-02
3.853770717978477478e-02
3.939047828316688538e-02
3.811138868331909180e-02
4.193906113505363464e-02
3.925035521388053894e-02
3.366509824991226196e-02
3.601935133337974548e-02
4.159371927380561829e-02
3.686285391449928284e-02
4.310015216469764709e-02
3.919490054249763489e-02
5.093962699174880981e-02
4.197523742914199829e-02
3.288960084319114685e-02
2.891167998313903809e-02
4.159950464963912964e-02
4.083705320954322815e-02
4.055212438106536865e-02
4.206239059567451477e-02
4.220392554998397827e-02
3.825801983475685120e-02
3.872534632682800293e-02
4.643508791923522949e-02
4.554040729999542236e-02
4.612009972333908081e-02
4.920713976025581360e-02
4.216291382908821106e-02
4.045981913805007935e-02
3.512699156999588013e-02
4.075208306312561035e-02
4.380935057997703552e-02
4.879846796393394470e-02
5.147739127278327942e-02
5.609755963087081909e-02
4.967258125543594360e-02
4.425691440701484680e-02
4.316272214055061340e-02
4.438504576683044434e-02
4.382007941603660583e-02
4.184716939926147461e-02
4.609820619225502014e-02
4.254037886857986450e-02
4.756174981594085693e-02
4.840568080544471741e-02
4.943947866559028625e-02
5.277627706527709961e-02
4.148455336689949036e-02
4.921510443091392517e-02
4.323800653219223022e-02
4.121118411421775818e-02
4.242666810750961304e-02
5.403365939855575562e-02
4.272716119885444641e-02
4.782011359930038452e-02
4.350128024816513062e-02
4.767965525388717651e-02
4.297633469104766846e-02
4.828337207436561584e-02
5.022696405649185181e-02
5.180454254150390625e-02
4.542111977934837341e-02
4.786422103643417358e-02
4.766686260700225830e-02
6.645830720663070679e-02
6.278723478317260742e-02
5.599350109696388245e-02
6.642254441976547241e-02
4.799842461943626404e-02
6.056552752852439880e-02
5.488445982336997986e-02
4.874834045767784119e-02
4.445084556937217712e-02
3.822271898388862610e-02
5.132338404655456543e-02
3.885811939835548401e-02
6.949952244758605957e-02
7.603428512811660767e-02
6.626980006694793701e-02
6.579481065273284912e-02
7.373300939798355103e-02
7.485596835613250732e-02
7.485959678888320923e-02
7.428037375211715698e-02
7.455721497535705566e-02
7.422243058681488037e-02
6.497581303119659424e-02
7.029340416193008423e-02
6.988194584846496582e-02
7.336335629224777222e-02
6.518334895372390747e-02
7.042095810174942017e-02
8.296885341405868530e-02
7.440551370382308960e-02
8.891984820365905762e-02
7.496728748083114624e-02
1.595348119735717773e-02
1.405835431069135666e-02
1.797331497073173523e-02
2.579259313642978668e-02
1.952969096601009369e-02
1.743700914084911346e-02
1.986914686858654022e-02
2.041354030370712280e-02
3.032346256077289581e-02
2.153705805540084839e-02
2.322018519043922424e-02
3.395157679915428162e-02
3.414997085928916931e-02
3.397531062364578247e-02
3.950619325041770935e-02
3.870566561818122864e-02
4.875053837895393372e-02
4.165916889905929565e-02
3.985098749399185181e-02
4.185078293085098267e-02
4.840463399887084961e-02
5.144272372126579285e-02
4.899721592664718628e-02
4.003333300352096558e-02
3.707192465662956238e-02
3.563391044735908508e-02
3.755462169647216797e-02
2.846880257129669189e-02
2.102465741336345673e-02
2.311730943620204926e-02
2.718052454292774200e-02
2.129775844514369965e-02
2.647008001804351807e-02
2.188526280224323273e-02
2.131346799433231354e-02
2.961019240319728851e-02
3.006479889154434204e-02
2.059131860733032227e-02
2.853026427328586578e-02
3.383671492338180542e-02
3.223756700754165649e-02
4.060100391507148743e-02
3.606432303786277771e-02
4.404551535844802856e-02
4.229258745908737183e-02
5.002188682556152344e-02
5.827034264802932739e-02
5.188170820474624634e-02
4.888079315423965454e-02
5.495900288224220276e-02
4.481011256575584412e-02
3.333105891942977905e-02
3.137231618165969849e-02
2.352506108582019806e-02
3.198660165071487427e-02
3.312199190258979797e-02
3.665401786565780640e-02
3.867594897747039795e-02
3.713313490152359009e-02
3.759630024433135986e-02
3.452212363481521606e-02
3.463109955191612244e-02
2.898268215358257294e-02
2.820016443729400635e-02
3.324350342154502869e-02
3.292381018400192261e-02
3.291650861501693726e-02
3.661180660128593445e-02
3.740263357758522034e-02
3.424631059169769287e-02
2.988713048398494720e-02
2.993548847734928131e-02
3.409691527485847473e-02
3.511473163962364197e-02
3.103410080075263977e-02
3.287201002240180969e-02
4.605607315897941589e-02
4.904210194945335388e-02
3.518186882138252258e-02
3.183504939079284668e-02
3.496770188212394714e-02
3.872418031096458435e-02
3.950436785817146301e-02
3.969622030854225159e-02
4.379443824291229248e-02
3.517166152596473694e-02
4.554715752601623535e-02
3.920131921768188477e-02
5.903875827789306641e-02
5.800114199519157410e-02
4.967463761568069458e-02
3.631293401122093201e-02
5.254163965582847595e-02
4.849446564912796021e-02
4.186373949050903320e-02
4.675805196166038513e-02
3.689721226692199707e-02
4.698058590292930603e-02
4.889976233243942261e-02
1.349449343979358673e-02
1.907524093985557556e-02
2.317792922258377075e-02
2.148271165788173676e-02
1.637033931910991669e-02
1.781555265188217163e-02
1.541803125292062759e-02
1.540310494601726532e-02
1.792471855878829956e-02
2.022690698504447937e-02
1.709739118814468384e-02
1.636580936610698700e-02
1.242018770426511765e-02
1.306968834251165390e-02
1.804209314286708832e-02
1.880411431193351746e-02
1.985168270766735077e-02
1.980754919350147247e-02
1.983198709785938263e-02
1.962445676326751709e-02
2.107360772788524628e-02
2.035410702228546143e-02
2.063412219285964966e-02
1.837004721164703369e-02
2.026125043630599976e-02
2.012619376182556152e-02
1.737701147794723511e-02
2.082731947302818298e-02
2.336076647043228149e-02
2.301153168082237244e-02
1.425238605588674545e-02
2.028186619281768799e-02
2.425098232924938202e-02
2.160921320319175720e-02
1.522494666278362274e-02
2.380678988993167877e-02
2.207948267459869385e-02
2.418636158108711243e-02
1.756984367966651917e-02
2.474913373589515686e-02
1.758268103003501892e-02
2.259735204279422760e-02
2.386785112321376801e-02
2.359223179519176483e-02
2.395618520677089691e-02
2.508242428302764893e-02
2.569345757365226746e-02
2.673532068729400635e-02
3.112783469259738922e-02
2.968019433319568634e-02
2.087810449302196503e-02
2.580677531659603119e-02
2.631415799260139465e-02
1.798382960259914398e-02
2.136523462831974030e-02
2.528463304042816162e-02
1.736301183700561523e-02
2.039059810340404510e-02
2.055110782384872437e-02
1.858226768672466278e-02
1.558026578277349472e-02
3.554197400808334351e-02
4.047984257340431213e-02
3.329520300030708313e-02
3.854784369468688965e-02
3.017274849116802216e-02
3.363816067576408386e-02
2.906484715640544891e-02
3.374767303466796875e-02
3.016282431781291962e-02
3.184979408979415894e-02
3.424919024109840393e-02
4.325621202588081360e-02
4.107014834880828857e-02
3.254774585366249084e-02
3.521292284131050110e-02
2.733749337494373322e-02
3.022176213562488556e-02
3.033243492245674133e-02
3.377582877874374390e-02
2.730443701148033142e-02
2.480663545429706573e-02
2.501975931227207184e-02
2.846055664122104645e-02
3.594902157783508301e-02
2.872785553336143494e-02
3.236898407340049744e-02
3.232268989086151123e-02
3.858649358153343201e-02
3.151074796915054321e-02
3.483899682760238647e-02
3.783840686082839966e-02
3.515126183629035950e-02
3.410904109477996826e-02
2.629389055073261261e-02
3.087239339947700500e-02
3.109443373978137970e-02
3.239198774099349976e-02
3.164001181721687317e-02
3.134044259786605835e-02
4.106647148728370667e-02
5.028343945741653442e-02
4.492820799350738525e-02
4.767220839858055115e-02
4.302347078919410706e-02
4.922065138816833496e-02
4.568117856979370117e-02
3.594832122325897217e-02
4.717740043997764587e-02
4.399056360125541687e-02
3.960205242037773132e-02
3.558418154716491699e-02
3.776932135224342346e-02
3.486607223749160767e-02
3.255285695195198059e-02
3.532738983631134033e-02
3.054580092430114746e-02
3.754122555255889893e-02
3.511943295598030090e-02
3.829664736986160278e-02
4.072174802422523499e-02
3.616505488753318787e-02
4.298346117138862610e-02
3.489260375499725342e-02
3.061925992369651794e-02
3.388277068734169006e-02
3.857836872339248657e-02
3.749362006783485413e-02
3.597223386168479919e-02
3.906914219260215759e-02
4.004757106304168701e-02
3.466522693634033203e-02
2.954092621803283691e-02
3.572458028793334961e-02
3.096069581806659698e-02
3.009190596640110016e-02
2.293240092694759369e-02
2.399502322077751160e-02
2.401949837803840637e-02
2.189633063971996307e-02
1.887589879333972931e-02
2.456683292984962463e-02
2.184549719095230103e-02
2.303703129291534424e-02
1.953555084764957428e-02
2.533298917114734650e-02
2.353957481682300568e-02
2.865163795650005341e-02
3.312344849109649658e-02
3.890191391110420227e-02
3.590142726898193359e-02
3.000136464834213257e-02
3.272354230284690857e-02
2.776634879410266876e-02
3.153015300631523132e-02
3.666960075497627258e-02
3.642861172556877136e-02
3.880917280912399292e-02
3.049227222800254822e-02
3.052158840000629425e-02
3.341618180274963379e-02
2.952031232416629791e-02
3.388964384794235229e-02
3.350677341222763062e-02
3.070970065891742706e-02
3.597087785601615906e-02
3.765242174267768860e-02
4.852237552404403687e-02
3.270595148205757141e-02
3.561010211706161499e-02
3.999102115631103516e-02
4.264990985393524170e-02
4.024311527609825134e-02
3.793976455926895142e-02
4.011289775371551514e-02
3.472877293825149536e-02
3.393370658159255981e-02
3.221166506409645081e-02
3.004252538084983826e-02
3.022561594843864441e-02
3.204031288623809814e-02
3.211214020848274231e-02
1.803597807884216309e-02
1.813072338700294495e-02
1.832194812595844269e-02
2.027058415114879608e-02
1.938787475228309631e-02
1.997101306915283203e-02
2.538951113820075989e-02
2.198716625571250916e-02
2.351372130215167999e-02
2.237948402762413025e-02
2.082229033112525940e-02
2.060814574360847473e-02
2.544158697128295898e-02
1.927342079579830170e-02
1.534555479884147644e-02
1.466913893818855286e-02
2.354946359992027283e-02
1.970994845032691956e-02
2.050792053341865540e-02
2.067014947533607483e-02
1.971038430929183960e-02
2.047263272106647491e-02
1.665443181991577148e-02
2.495343051850795746e-02
2.527683600783348083e-02
1.931796222925186157e-02
2.328088693320751190e-02
1.682015880942344666e-02
2.203819341957569122e-02
1.907057128846645355e-02
1.689462549984455109e-02
1.773736253380775452e-02
2.218404598534107208e-02
2.185006812214851379e-02
1.670439913868904114e-02
1.892547681927680969e-02
1.966067962348461151e-02
2.008994109928607941e-02
1.667019352316856384e-02
1.952571608126163483e-02
1.668613404035568237e-02
1.819891482591629028e-02
1.896759681403636932e-02
1.393395848572254181e-02
2.255845256149768829e-02
2.298910915851593018e-02
1.818137243390083313e-02
1.646221801638603210e-02
1.787598803639411926e-02
2.123386226594448090e-02
1.510805170983076096e-02
1.927047222852706909e-02
1.658115163445472717e-02
2.239982038736343384e-02
2.487238682806491852e-02
2.348214760422706604e-02
2.217427454888820648e-02
2.015704102814197540e-02
1.866458728909492493e-02
1.922834478318691254e-02
1.782697439193725586e-02
2.029490284621715546e-02
2.479835599660873413e-02
1.766834594309329987e-02
1.852994598448276520e-02
1.748232543468475342e-02
1.859758608043193817e-02
1.503865327686071396e-02
1.711070165038108826e-02
1.680004969239234924e-02
1.453415025025606155e-02
1.446333900094032288e-02
1.715385355055332184e-02
1.781445369124412537e-02
1.679928228259086609e-02
1.301512029021978378e-02
1.673538424074649811e-02
1.656191237270832062e-02
2.013434097170829773e-02
1.771696843206882477e-02
1.509097777307033539e-02
2.341669239103794098e-02
1.939299330115318298e-02
1.763178035616874695e-02
1.899907924234867096e-02
2.740743383765220642e-02
2.068233862519264221e-02
2.383677475154399872e-02
2.597667276859283447e-02
2.901116386055946350e-02
2.918669395148754120e-02
1.982287690043449402e-02
1.924270577728748322e-02
2.060895226895809174e-02
2.532243169844150543e-02
2.492175623774528503e-02
2.422071620821952820e-02
2.908001095056533813e-02
2.336507849395275116e-02
2.937326580286026001e-02
2.664675936102867126e-02
2.119034901261329651e-02
1.416612230241298676e-02
1.880676299333572388e-02
1.515786722302436829e-02
1.612469367682933807e-02
1.682129316031932831e-02
1.841542311012744904e-02
1.596519723534584045e-02
1.532438024878501892e-02
2.004725858569145203e-02
1.732217520475387573e-02
1.630083099007606506e-02
1.489018555730581284e-02
1.442534755915403366e-02
1.909545809030532837e-02
1.430559344589710236e-02
1.757627166807651520e-02
1.361587829887866974e-02
1.768810115754604340e-02
1.594318076968193054e-02
1.561625394970178604e-02
1.478484645485877991e-02
1.797562837600708008e-02
1.687547750771045685e-02
1.578249596059322357e-02
1.537277828902006149e-02
1.625213213264942169e-02
1.528910547494888306e-02
1.344961673021316528e-02
1.456342637538909912e-02
1.351233851164579391e-02
1.456779055297374725e-02
1.702422462403774261e-02
1.670967414975166321e-02
1.430105138570070267e-02
1.440428476780653000e-02
1.246745698153972626e-02
1.362742576748132706e-02
1.648704148828983307e-02
1.522456388920545578e-02
1.411081850528717041e-02
1.509904488921165466e-02
1.635732874274253845e-02
1.545945741236209869e-02
1.480462681502103806e-02
1.551154907792806625e-02
1.809316128492355347e-02
1.932062767446041107e-02
2.302547916769981384e-02
2.269974723458290100e-02
2.785756438970565796e-02
2.114012837409973145e-02
2.442460879683494568e-02
2.784031443297863007e-02
2.876543626189231873e-02
2.616145089268684387e-02
2.239082567393779755e-02
1.812713779509067535e-02
1.970252767205238342e-02
2.157861366868019104e-02
2.455233037471771240e-02
2.478732727468013763e-02
2.634877339005470276e-02
2.781039476394653320e-02
2.605292573571205139e-02
3.095527365803718567e-02
3.509647399187088013e-02
3.209336474537849426e-02
3.150380030274391174e-02
2.986080572009086609e-02
2.804390527307987213e-02
3.136196732521057129e-02
3.116841986775398254e-02
3.361491858959197998e-02
3.854659944772720337e-02
3.495468199253082275e-02
3.265343233942985535e-02
2.601156942546367645e-02
2.854842506349086761e-02
4.072237014770507812e-02
3.660991415381431580e-02
3.967212513089179993e-02
3.516063094139099121e-02
4.417233914136886597e-02
3.200780600309371948e-02
4.058423638343811035e-02
3.431729227304458618e-02
3.406868129968643188e-02
2.819059230387210846e-02
3.037654422223567963e-02
2.578934654593467712e-02
2.832832373678684235e-02
3.059606254100799561e-02
2.442760579288005829e-02
2.828384749591350555e-02
2.359114401042461395e-02
2.591918036341667175e-02
3.098096325993537903e-02
2.150279656052589417e-02
2.857555262744426727e-02
2.849605120718479156e-02
2.607330866158008575e-02
2.600749582052230835e-02
2.394341491162776947e-02
3.222010284662246704e-02
2.996406331658363342e-02
2.866519801318645477e-02
3.270691633224487305e-02
2.759201638400554657e-02
3.965003043413162231e-02
4.438200965523719788e-02
2.406278066337108612e-02
1.655002869665622711e-02
2.678498812019824982e-02
2.274747937917709351e-02
1.537646632641553879e-02
1.749506592750549316e-02
1.519497949630022049e-02
2.073115482926368713e-02
1.611519232392311096e-02
2.862260676920413971e-02
1.589058712124824524e-02
2.778297662734985352e-02
1.692429184913635254e-02
2.362173609435558319e-02
2.250996232032775879e-02
2.259657345712184906e-02
2.681167982518672943e-02
2.054799161851406097e-02
2.932105027139186859e-02
3.131983056664466858e-02
1.820162869989871979e-02
1.802754215896129608e-02
2.103056199848651886e-02
2.278307452797889709e-02
3.084173239767551422e-02
2.085890807211399078e-02
2.018838748335838318e-02
3.266663476824760437e-02
1.944157481193542480e-02
1.877591013908386230e-02
2.642468549311161041e-02
1.910392008721828461e-02
2.334108017385005951e-02
2.927159331738948822e-02
2.132117375731468201e-02
1.979923434555530548e-02
1.783186197280883789e-02
3.259754553437232971e-02
2.357099391520023346e-02
2.615071088075637817e-02
3.058992698788642883e-02
1.918178983032703400e-02
1.806272193789482117e-02
1.704785600304603577e-02
1.687311008572578430e-02
1.979398727416992188e-02
1.979786157608032227e-02
1.877788826823234558e-02
1.804527454078197479e-02
1.832390762865543365e-02
1.556192897260189056e-02
1.456359215080738068e-02
1.047133654356002808e-02
1.435264572501182556e-02
1.921654120087623596e-02
1.983159594237804413e-02
2.157326042652130127e-02
2.224208973348140717e-02
2.409951202571392059e-02
2.616845071315765381e-02
1.990663446485996246e-02
3.169847279787063599e-02
1.853672415018081665e-02
3.055828623473644257e-02
2.397431805729866028e-02
4.030093178153038025e-02
3.047020919620990753e-02
3.440430015325546265e-02
4.678608477115631104e-02
3.647799044847488403e-02
2.567463926970958710e-02
2.895938791334629059e-02
2.791392244398593903e-02
2.264217101037502289e-02
2.631264738738536835e-02
3.482737019658088684e-02
3.152636438608169556e-02
3.338868916034698486e-02
4.138657823204994202e-02
3.331871330738067627e-02
3.795744851231575012e-02
4.003966227173805237e-02
3.453744202852249146e-02
3.696221485733985901e-02
3.908729553222656250e-02
3.003358468413352966e-02
3.147418051958084106e-02
3.200944885611534119e-02
3.775157034397125244e-02
3.775584697723388672e-02
3.165369108319282532e-02
3.574867174029350281e-02
3.055342100560665131e-02
3.396947681903839111e-02
3.417982906103134155e-02
3.140399605035781860e-02
3.088396042585372925e-02
3.318820521235466003e-02
3.148022294044494629e-02
3.807139769196510315e-02
3.370622545480728149e-02
3.222378343343734741e-02
3.160697594285011292e-02
3.368999063968658447e-02
3.268280625343322754e-02
2.870971709489822388e-02
3.155134245753288269e-02
4.019130766391754150e-02
3.683625161647796631e-02
4.542430862784385681e-02
4.345829412341117859e-02
5.295804515480995178e-02
3.795940428972244263e-02
3.635485470294952393e-02
3.771414980292320251e-02
3.573982045054435730e-02
3.482555970549583435e-02
3.772165626287460327e-02
3.126684576272964478e-02
3.608858212828636169e-02
4.030401632189750671e-02
3.351397067308425903e-02
3.350320085883140564e-02
3.519430756568908691e-02
3.514080122113227844e-02
4.087111353874206543e-02
3.256084024906158447e-02
3.547079861164093018e-02
3.215973451733589172e-02
3.127989917993545532e-02
2.800543606281280518e-02
2.839544415473937988e-02
2.825711295008659363e-02
2.652969956398010254e-02
2.689107134938240051e-02
3.146334365010261536e-02
2.335328608751296997e-02
2.501137182116508484e-02
3.535453975200653076e-02
3.422300890088081360e-02
3.690679743885993958e-02
3.888003155589103699e-02
3.678457811474800110e-02
3.991750255227088928e-02
2.823993004858493805e-02
2.654395066201686859e-02
3.229326009750366211e-02
3.072422184050083160e-02
3.682506084442138672e-02
3.695673123002052307e-02
3.805091232061386108e-02
3.736934438347816467e-02
2.519729919731616974e-02
3.431844338774681091e-02
2.759439125657081604e-02
3.581337258219718933e-02
2.752445079386234283e-02
2.592969685792922974e-02
2.566806599497795105e-02
2.662154287099838257e-02
2.743689902126789093e-02
3.401006385684013367e-02
3.612794354557991028e-02
3.492292016744613647e-02
2.763948589563369751e-02
2.783977612853050232e-02
2.684539742767810822e-02
2.881691977381706238e-02
3.268115967512130737e-02
2.869082614779472351e-02
3.220174089074134827e-02
3.321416303515434265e-02
2.772739343345165253e-02
2.950361371040344238e-02
3.279894962906837463e-02
4.170050844550132751e-02
4.381462559103965759e-02
4.009541496634483337e-02
4.209694266319274902e-02
4.858328774571418762e-02
4.718482121825218201e-02
3.966692462563514709e-02
3.415577858686447144e-02
3.934891521930694580e-02
3.978525847196578979e-02
3.864791244268417358e-02
3.976920247077941895e-02
3.879885375499725342e-02
4.063899070024490356e-02
3.664973750710487366e-02
3.563717380166053772e-02
4.335365816950798035e-02
4.786004498600959778e-02
4.088414460420608521e-02
4.113348573446273804e-02
3.645104542374610901e-02
3.329821676015853882e-02
3.551212698221206665e-02
2.593927271664142609e-02
3.045305795967578888e-02
2.677579596638679504e-02
3.229657560586929321e-02
3.677039965987205505e-02
3.285197168588638306e-02
3.453929349780082703e-02
3.375469520688056946e-02
2.717374265193939209e-02
3.300964832305908203e-02
2.446474693715572357e-02
3.713546320796012878e-02
3.214173763990402222e-02
2.946219220757484436e-02
3.321492299437522888e-02
3.195986151695251465e-02
3.405369818210601807e-02
2.782558836042881012e-02
2.555132098495960236e-02
2.580642141401767731e-02
2.364533767104148865e-02
2.292285300791263580e-02
2.288642339408397675e-02
1.778922043740749359e-02
2.306412346661090851e-02
1.782496646046638489e-02
2.673174440860748291e-02
2.148533985018730164e-02
1.816733926534652710e-02
1.771426759660243988e-02
2.717147208750247955e-02
1.981844380497932434e-02
2.519374154508113861e-02
2.647846937179565430e-02
3.676593676209449768e-02
2.946274168789386749e-02
2.537264861166477203e-02
2.914852276444435120e-02
2.328996919095516205e-02
2.498546987771987915e-02
2.565407194197177887e-02
3.042502142488956451e-02
2.500687167048454285e-02
2.663675509393215179e-02
2.562987431883811951e-02
2.017173171043395996e-02
2.255887724459171295e-02
1.966021768748760223e-02
1.862497068941593170e-02
1.793009415268898010e-02
2.321803197264671326e-02
2.594999782741069794e-02
2.873235754668712616e-02
3.174426406621932983e-02
2.586034499108791351e-02
2.552250772714614868e-02
1.812346093356609344e-02
1.704179309308528900e-02
2.058948017656803131e-02
3.172304853796958923e-02
2.223774045705795288e-02
2.492546476423740387e-02
2.102877385914325714e-02
2.621033973991870880e-02
1.924917101860046387e-02
2.134207077324390411e-02
2.155258879065513611e-02
2.346639707684516907e-02
1.466529350727796555e-02
1.494895666837692261e-02
2.422431483864784241e-02
2.671317197382450104e-02
1.618610508739948273e-02
1.672733016312122345e-02
1.544008776545524597e-02
2.141292579472064972e-02
2.981547638773918152e-02
2.132245153188705444e-02
1.816567592322826385e-02
1.763164624571800232e-02
2.240321412682533264e-02
1.927117444574832916e-02
1.759811304509639740e-02
2.350063808262348175e-02
2.991952188313007355e-02
2.288286201655864716e-02
2.524522133171558380e-02
2.169335260987281799e-02
3.310602530837059021e-02
2.535061351954936981e-02
3.207157179713249207e-02
2.586289122700691223e-02
2.042784355580806732e-02
3.406155854463577271e-02
2.818511612713336945e-02
1.126446388661861420e-02
2.023678459227085114e-02
9.436289779841899872e-03
1.644377596676349640e-02
2.120739407837390900e-02
2.318858914077281952e-02
1.729942858219146729e-02
2.204078994691371918e-02
2.153219841420650482e-02
1.770186051726341248e-02
1.930482685565948486e-02
2.290209941565990448e-02
3.154982626438140869e-02
2.590915188193321228e-02
1.987174712121486664e-02
1.937529817223548889e-02
2.226632647216320038e-02
2.270857617259025574e-02
1.611538603901863098e-02
1.952512189745903015e-02
2.535358257591724396e-02
2.255274727940559387e-02
2.258890680968761444e-02
2.165557444095611572e-02
2.100245282053947449e-02
2.494461834430694580e-02
2.421820349991321564e-02
3.141393885016441345e-02
1.153454463928937912e-02
2.062456682324409485e-02
1.664120517671108246e-02
2.074814029037952423e-02
1.622998900711536407e-02
1.604879833757877350e-02
1.641011051833629608e-02
1.269196905195713043e-02
1.106221042573451996e-02
1.300906855612993240e-02
1.498170662671327591e-02
1.327796932309865952e-02
1.407821383327245712e-02
1.344211399555206299e-02
2.150570787489414215e-02
2.155926637351512909e-02
1.869731210172176361e-02
1.644715853035449982e-02
1.640190370380878448e-02
1.326017268002033234e-02
1.241607964038848877e-02
1.271401252597570419e-02
1.493564154952764511e-02
1.104254554957151413e-02
1.756903529167175293e-02
1.697599701583385468e-02
1.344690378755331039e-02
1.689624413847923279e-02
1.615286245942115784e-02
1.423331908881664276e-02
1.301256567239761353e-02
1.118844747543334961e-02
1.516644936054944992e-02
1.177143119275569916e-02
1.163179334253072739e-02
1.396895758807659149e-02
1.436289492994546890e-02
1.365679968148469925e-02
1.939468458294868469e-02
1.677009463310241699e-02
1.301039289683103561e-02
2.119665592908859253e-02
1.387822721153497696e-02
1.357353944331407547e-02
1.708952337503433228e-02
1.451522205024957657e-02
1.269104517996311188e-02
1.407326385378837585e-02
2.017044462263584137e-02
1.230551954358816147e-02
1.728816516697406769e-02
1.443388778716325760e-02
1.754429377615451813e-02
1.534856762737035751e-02
1.376747153699398041e-02
1.643050089478492737e-02
1.680898666381835938e-02
2.559742145240306854e-02
1.665849238634109497e-02
1.864846795797348022e-02
2.575713209807872772e-02
2.201619930565357208e-02
2.723093517124652863e-02
1.659732125699520111e-02
1.734468899667263031e-02
2.107753604650497437e-02
1.856822520494461060e-02
2.919542603194713593e-02
1.938981562852859497e-02
2.308562397956848145e-02
2.592194266617298126e-02
1.996651664376258850e-02
2.375485002994537354e-02
2.193086966872215271e-02
2.024139091372489929e-02
1.812179014086723328e-02
2.509189769625663757e-02
2.699083648622035980e-02
2.690348774194717407e-02
2.587984874844551086e-02
2.783470787107944489e-02
2.533684298396110535e-02
2.783132344484329224e-02
2.512394078075885773e-02
2.348239719867706299e-02
2.498743310570716858e-02
3.671752288937568665e-02
2.893125079572200775e-02
4.600825160741806030e-02
2.878818288445472717e-02
2.933870814740657806e-02
3.443879261612892151e-02
3.727952763438224792e-02
3.715280443429946899e-02
3.271534293889999390e-02
1.085870247334241867e-02
3.474985063076019287e-02
4.553459212183952332e-02
2.770716510713100433e-02
3.304620459675788879e-02
4.118238016963005066e-02
4.022663086652755737e-02
3.991220518946647644e-02
3.910619392991065979e-02
3.525089100003242493e-02
3.000531531870365143e-02
3.343932330608367920e-02
2.783318236470222473e-02
3.698450326919555664e-02
3.813963010907173157e-02
3.665132448077201843e-02
4.124448820948600769e-02
3.572836145758628845e-02
2.052206918597221375e-02
2.578314207494258881e-02
2.305690385401248932e-02
2.283532172441482544e-02
2.472552098333835602e-02
3.282159194350242615e-02
3.247135132551193237e-02
3.374168649315834045e-02
2.819175459444522858e-02
2.562040649354457855e-02
2.182914130389690399e-02
2.373139560222625732e-02
2.082069404423236847e-02
2.315487340092658997e-02
1.925471611320972443e-02
1.881187967956066132e-02
1.716836914420127869e-02
1.999695971608161926e-02
2.232984825968742371e-02
1.997322589159011841e-02
2.153801731765270233e-02
1.839026436209678650e-02
1.998637057840824127e-02
2.347305975854396820e-02
3.033367544412612915e-02
2.845559082925319672e-02
4.269108176231384277e-02
3.851524367928504944e-02
2.911234460771083832e-02
2.493311464786529541e-02
2.801090665161609650e-02
3.489151597023010254e-02
3.701804578304290771e-02
3.515999764204025269e-02
3.590865805745124817e-02
2.967453002929687500e-02
3.007131628692150116e-02
3.667293116450309753e-02
3.148983791470527649e-02
2.861145697534084320e-02
2.805270068347454071e-02
3.121387027204036713e-02
2.862030640244483948e-02
2.364508062601089478e-02
3.011606074869632721e-02
3.220664337277412415e-02
3.123489022254943848e-02
3.142682462930679321e-02
3.430772200226783752e-02
3.788385167717933655e-02
3.235233947634696960e-02
2.381418086588382721e-02
1.909390836954116821e-02
2.147954329848289490e-02
2.498376928269863129e-02
2.136335335671901703e-02
2.170813083648681641e-02
2.726388536393642426e-02
3.335805237293243408e-02
3.445682674646377563e-02
3.486710041761398315e-02
4.516729712486267090e-02
4.585893824696540833e-02
3.958792239427566528e-02
4.565370455384254456e-02
4.737091064453125000e-02
5.083073675632476807e-02
3.366604074835777283e-02
4.115422815084457397e-02
3.649446368217468262e-02
3.154932707548141479e-02
2.960901707410812378e-02
4.030943289399147034e-02
3.945577144622802734e-02
2.878388762474060059e-02
2.800613455474376678e-02
3.348365798592567444e-02
4.052171856164932251e-02
3.874415159225463867e-02
3.762001171708106995e-02
3.825073316693305969e-02
3.718668967485427856e-02
3.202642500400543213e-02
3.899242356419563293e-02
3.938182443380355835e-02
3.096276521682739258e-02
2.951461263000965118e-02
2.397655695676803589e-02
2.518949285149574280e-02
3.584273159503936768e-02
2.478491328656673431e-02
3.624155744910240173e-02
4.334248229861259460e-02
3.788365051150321960e-02
5.519891902804374695e-02
5.277450010180473328e-02
5.044408515095710754e-02
6.011356040835380554e-02
5.521286651492118835e-02
5.255303159356117249e-02
4.909592866897583008e-02
3.424403816461563110e-02
4.090118408203125000e-02
3.733209893107414246e-02
4.454898834228515625e-02
3.080793097615242004e-02
3.070101328194141388e-02
2.404722198843955994e-02
2.678959630429744720e-02
2.470354363322257996e-02
2.477068454027175903e-02
2.240521460771560669e-02
2.018456347286701202e-02
2.147773094475269318e-02
1.916163973510265350e-02
2.204884961247444153e-02
1.806728169322013855e-02
1.792214252054691315e-02
1.606572978198528290e-02
1.619939506053924561e-02
1.354469452053308487e-02
1.228707749396562576e-02
1.265008654445409775e-02
1.396343950182199478e-02
8.729385212063789368e-03
1.197472121566534042e-02
1.073144655674695969e-02
1.400765497237443924e-02
1.117878779768943787e-02
1.756976358592510223e-02
2.139446139335632324e-02
2.888800017535686493e-02
3.275544568896293640e-02
3.065162710845470428e-02
2.819712273776531219e-02
3.422136232256889343e-02
3.272724896669387817e-02
1.835183426737785339e-02
2.097884193062782288e-02
2.045649848878383636e-02
1.404184568673372269e-02
1.949871703982353210e-02
2.421820908784866333e-02
1.922032795846462250e-02
2.680386416614055634e-02
2.946733310818672180e-02
2.844880893826484680e-02
2.469320967793464661e-02
2.179378457367420197e-02
1.655307970941066742e-02
1.738723367452621460e-02
2.177952229976654053e-02
2.743651159107685089e-02
2.534601837396621704e-02
2.896595373749732971e-02
2.964135818183422089e-02
2.611189521849155426e-02
3.635857254266738892e-02
3.673448041081428528e-02
3.687565773725509644e-02
4.310169816017150879e-02
2.043210528790950775e-02
2.706000022590160370e-02
2.420054934918880463e-02
1.902605965733528137e-02
2.209975942969322205e-02
1.856524683535099030e-02
1.845857501029968262e-02
1.659253425896167755e-02
1.858776807785034180e-02
1.817249134182929993e-02
1.656311936676502228e-02
1.564682647585868835e-02
1.498985942453145981e-02
1.461199950426816940e-02
1.742780394852161407e-02
2.366859093308448792e-02
1.625244133174419403e-02
2.263961173593997955e-02
2.111966907978057861e-02
2.130430005490779877e-02
2.297562174499034882e-02
2.627584896981716156e-02
2.565379999577999115e-02
2.692661993205547333e-02
2.873381413519382477e-02
3.044211119413375854e-02
2.946686744689941406e-02
4.483370855450630188e-02
3.737989440560340881e-02
2.960658818483352661e-02
2.895959839224815369e-02
3.198357671499252319e-02
2.703840658068656921e-02
2.721347659826278687e-02
1.248223148286342621e-02
2.075875923037528992e-02
1.077803038060665131e-02
1.978781446814537048e-02
2.410008758306503296e-02
3.179726377129554749e-02
2.342638000845909119e-02
2.378749474883079529e-02
3.768569231033325195e-02
2.939704805612564087e-02
3.006932139396667480e-02
3.270372748374938965e-02
3.401752933859825134e-02
4.102230072021484375e-02
3.216808661818504333e-02
4.155459627509117126e-02
2.524874918162822723e-02
3.736748918890953064e-02
3.502435237169265747e-02
2.833159826695919037e-02
2.582380361855030060e-02
2.970591373741626740e-02
4.090142995119094849e-02
2.816854231059551239e-02
3.894857317209243774e-02
2.704156190156936646e-02
2.009659446775913239e-02
4.028636962175369263e-02
3.359367698431015015e-02
3.371550142765045166e-02
2.321753837168216705e-02
1.366211287677288055e-02
1.741549000144004822e-02
1.141360308974981308e-02
2.096050791442394257e-02
1.967254281044006348e-02
1.812930591404438019e-02
2.139736525714397430e-02
1.657279767096042633e-02
2.057590894401073456e-02
1.464746706187725067e-02
2.339660376310348511e-02
1.931542158126831055e-02
2.280877716839313507e-02
1.820370368659496307e-02
1.803665794432163239e-02
1.318989880383014679e-02
4.335816577076911926e-02
4.365029558539390564e-02
4.461806640028953552e-02
3.976115956902503967e-02
5.271593481302261353e-02
5.447418987751007080e-02
4.886764660477638245e-02
4.092948511242866516e-02
4.794937744736671448e-02
4.513018950819969177e-02
5.865285173058509827e-02
5.947890505194664001e-02
6.186251342296600342e-02
5.738617479801177979e-02
5.987865477800369263e-02
6.044251844286918640e-02
5.429398640990257263e-02
4.690729454159736633e-02
4.278110712766647339e-02
4.551818966865539551e-02
4.425548389554023743e-02
5.458854511380195618e-02
5.193790793418884277e-02
4.873441532254219055e-02
4.553094506263732910e-02
5.457255989313125610e-02
4.773360118269920349e-02
4.260993376374244690e-02
4.844455420970916748e-02
4.327337071299552917e-02
4.851071909070014954e-02
4.530779272317886353e-02
4.520034044981002808e-02
4.313558712601661682e-02
4.782260209321975708e-02
5.075166001915931702e-02
4.970719292759895325e-02
4.869927093386650085e-02
5.073942616581916809e-02
5.331267043948173523e-02
5.060241371393203735e-02
4.973556473851203918e-02
3.986629471182823181e-02
4.336262121796607971e-02
4.326346144080162048e-02
4.485441744327545166e-02
5.075582861900329590e-02
4.690717160701751709e-02
4.757804051041603088e-02
4.634731635451316833e-02
4.401110857725143433e-02
4.739942774176597595e-02
4.920645058155059814e-02
4.846585169434547424e-02
4.294025897979736328e-02
5.046237632632255554e-02
5.463177338242530823e-02
4.789921641349792480e-02
5.449562892317771912e-02
5.551257357001304626e-02
5.368062853813171387e-02
3.317442908883094788e-02
3.378855437040328979e-02
4.303869605064392090e-02
4.623279348015785217e-02
2.896257676184177399e-02
4.358622804284095764e-02
4.264539852738380432e-02
3.794858232140541077e-02
3.217521309852600098e-02
3.820904716849327087e-02
3.067102655768394470e-02
4.066855087876319885e-02
4.212947562336921692e-02
3.979371488094329834e-02
4.629589989781379700e-02
3.859665989875793457e-02
3.708699345588684082e-02
4.676860198378562927e-02
3.791511803865432739e-02
5.090830102562904358e-02
4.541392996907234192e-02
4.304199293255805969e-02
4.554770141839981079e-02
4.600747674703598022e-02
3.962080553174018860e-02
3.821659088134765625e-02
4.722151905298233032e-02
4.089855775237083435e-02
4.673460870981216431e-02
4.945650324225425720e-02
4.957276582717895508e-02
3.975513204932212830e-02
5.707881972193717957e-02
3.955294936895370483e-02
4.336615651845932007e-02
3.690301626920700073e-02
3.526613116264343262e-02
3.440946713089942932e-02
3.204159066081047058e-02
3.413113951683044434e-02
4.891761392354965210e-02
4.667836055159568787e-02
5.022166296839714050e-02
3.400978818535804749e-02
3.877520188689231873e-02
4.329695925116539001e-02
4.491896182298660278e-02
4.376120492815971375e-02
4.607739299535751343e-02
3.838888183236122131e-02
3.207746893167495728e-02
3.351747617125511169e-02
3.208663687109947205e-02
3.742733225226402283e-02
4.038782417774200439e-02
4.380468279123306274e-02
2.754382602870464325e-02
3.211066126823425293e-02
3.362185508012771606e-02
3.716629371047019958e-02
3.571140393614768982e-02
2.641621045768260956e-02
2.286433428525924683e-02
2.770102582871913910e-02
1.663353294134140015e-02
2.585453540086746216e-02
2.948782593011856079e-02
1.645010150969028473e-02
1.425292994827032089e-02
2.402351982891559601e-02
1.857644133269786835e-02
1.367774698883295059e-02
1.511236838996410370e-02
1.594443991780281067e-02
1.491488981992006302e-02
1.876471750438213348e-02
2.162445150315761566e-02
2.061422169208526611e-02
2.309478819370269775e-02
2.233881875872612000e-02
1.935379393398761749e-02
2.844955772161483765e-02
2.703051455318927765e-02
2.616708911955356598e-02
3.117017261683940887e-02
2.712807990610599518e-02
3.268733620643615723e-02
2.636918425559997559e-02
3.236621618270874023e-02
3.202280402183532715e-02
3.126653283834457397e-02
2.814456447958946228e-02
2.565036714076995850e-02
3.355786204338073730e-02
3.264965862035751343e-02
4.479113966226577759e-02
3.989764302968978882e-02
3.061632625758647919e-02
2.501198463141918182e-02
2.717311494052410126e-02
2.699862606823444366e-02
2.586006745696067810e-02
4.027305170893669128e-02
4.143643006682395935e-02
3.811185806989669800e-02
3.991171345114707947e-02
4.200640320777893066e-02
4.095527902245521545e-02
4.222053661942481995e-02
3.579159080982208252e-02
4.329882189631462097e-02
4.240649566054344177e-02
4.408398643136024475e-02
4.425069689750671387e-02
4.018664732575416565e-02
3.942022472620010376e-02
4.812008515000343323e-02
3.643548488616943359e-02
4.381703212857246399e-02
4.146709293127059937e-02
4.784998670220375061e-02
5.107435211539268494e-02
5.841711908578872681e-02
6.036453694105148315e-02
5.849268659949302673e-02
6.676721572875976562e-02
6.902641057968139648e-02
6.958027184009552002e-02
6.807921081781387329e-02
5.944220721721649170e-02
5.917219072580337524e-02
5.583925917744636536e-02
6.872723996639251709e-02
5.097638070583343506e-02
6.621205806732177734e-02
5.514974892139434814e-02
6.354083120822906494e-02
6.528252363204956055e-02
6.014551967382431030e-02
5.487373098731040955e-02
4.773972555994987488e-02
4.955253750085830688e-02
4.184695705771446228e-02
4.853041097521781921e-02
5.843335017561912537e-02
3.957704082131385803e-02
4.584034532308578491e-02
7.536408305168151855e-02
5.963166058063507080e-02
4.268862307071685791e-02
5.412217229604721069e-02
4.615124315023422241e-02
4.054391384124755859e-02
3.776121884584426880e-02
3.146457672119140625e-02
5.340569466352462769e-02
4.305931553244590759e-02
4.539602622389793396e-02
3.732678294181823730e-02
4.152827709913253784e-02
4.614925757050514221e-02
3.261438757181167603e-02
4.157374426722526550e-02
5.612923577427864075e-02
4.743416607379913330e-02
3.255177289247512817e-02
3.798069432377815247e-02
4.669541865587234497e-02
3.488336503505706787e-02
3.067175857722759247e-02
3.291766345500946045e-02
3.509034961462020874e-02
3.108107298612594604e-02
2.998202852904796600e-02
2.901960164308547974e-02
2.832083404064178467e-02
2.583904378116130829e-02
2.387561462819576263e-02
2.527987584471702576e-02
2.525371685624122620e-02
2.866131626069545746e-02
2.655392512679100037e-02
2.825337275862693787e-02
3.465965390205383301e-02
3.189677372574806213e-02
4.172753915190696716e-02
3.148949518799781799e-02
3.745125979185104370e-02
5.204779654741287231e-02
5.086227133870124817e-02
5.750428512692451477e-02
5.045836046338081360e-02
3.573045134544372559e-02
4.418837279081344604e-02
4.827903583645820618e-02
4.764611646533012390e-02
4.125999659299850464e-02
3.779286891222000122e-02
4.404581710696220398e-02
4.825862869620323181e-02
5.643970891833305359e-02
6.909817457199096680e-02
6.921716034412384033e-02
7.691692560911178589e-02
6.201515346765518188e-02
7.327167689800262451e-02
5.908860638737678528e-02
5.795694515109062195e-02
6.722749024629592896e-02
6.187259033322334290e-02
4.951987788081169128e-02
5.319800972938537598e-02
5.420505255460739136e-02
5.594749748706817627e-02
5.493669956922531128e-02
5.473336949944496155e-02
6.023985147476196289e-02
6.383705884218215942e-02
6.159296259284019470e-02
5.259145423769950867e-02
4.029318690299987793e-02
4.575578495860099792e-02
4.006713256239891052e-02
5.016148835420608521e-02
5.088639259338378906e-02
4.096168652176856995e-02
3.963321447372436523e-02
6.466087698936462402e-02
4.947189241647720337e-02
4.125033691525459290e-02
3.619772568345069885e-02
4.513331875205039978e-02
4.618139192461967468e-02
4.636338353157043457e-02
4.345278814435005188e-02
4.954130947589874268e-02
5.152085050940513611e-02
5.154684558510780334e-02
4.944383725523948669e-02
4.887234047055244446e-02
4.989444091916084290e-02
4.883426055312156677e-02
4.868555068969726562e-02
5.143101885914802551e-02
4.814659431576728821e-02
5.529918149113655090e-02
6.021295115351676941e-02
5.554435402154922485e-02
5.283010751008987427e-02
4.783089458942413330e-02
4.093240201473236084e-02
4.470695927739143372e-02
5.174436047673225403e-02
5.044246837496757507e-02
3.843643143773078918e-02
5.663830041885375977e-02
4.927189648151397705e-02
4.793582111597061157e-02
5.913097411394119263e-02
4.694505780935287476e-02
5.738765746355056763e-02
4.670019075274467468e-02
3.373286873102188110e-02
3.742359578609466553e-02
4.384127631783485413e-02
4.244475811719894409e-02
4.640268534421920776e-02
3.877022862434387207e-02
3.882033005356788635e-02
3.256814181804656982e-02
2.830359712243080139e-02
2.167230844497680664e-02
3.052356652915477753e-02
3.012178093194961548e-02
2.572325803339481354e-02
2.370643243193626404e-02
3.002553060650825500e-02
2.871433086693286896e-02
3.222658485174179077e-02
3.667523339390754700e-02
2.715213596820831299e-02
2.359617501497268677e-02
2.905965223908424377e-02
4.204331710934638977e-02
4.402737691998481750e-02
4.277043417096138000e-02
4.709671810269355774e-02
4.300820827484130859e-02
4.000901430845260620e-02
4.538435488939285278e-02
4.880307242274284363e-02
4.586182162165641785e-02
4.990340024232864380e-02
4.114947840571403503e-02
5.670991167426109314e-02
6.247266754508018494e-02
5.735575035214424133e-02
5.868950113654136658e-02
5.323689058423042297e-02
6.159990280866622925e-02
5.568075552582740784e-02
6.482271850109100342e-02
4.518841952085494995e-02
2.516532503068447113e-02
2.939385920763015747e-02
4.428026825189590454e-02
2.046896889805793762e-02
1.825108192861080170e-02
2.282677404582500458e-02
2.204656414687633514e-02
3.002343699336051941e-02
2.326169982552528381e-02
2.886301837861537933e-02
2.119202911853790283e-02
1.883656904101371765e-02
2.252577617764472961e-02
1.839004829525947571e-02
1.974193193018436432e-02
2.946836501359939575e-02
2.370632812380790710e-02
2.271297760307788849e-02
2.674470283091068268e-02
1.903246715664863586e-02
2.543167397379875183e-02
3.581431508064270020e-02
4.009735956788063049e-02
3.648320958018302917e-02
4.622087255120277405e-02
3.568921610713005066e-02
3.916003182530403137e-02
2.949700318276882172e-02
3.068173862993717194e-02
2.807744219899177551e-02
2.659277431666851044e-02
2.347130142152309418e-02
2.757161296904087067e-02
3.089641034603118896e-02
2.265205793082714081e-02
3.386210277676582336e-02
3.159276023507118225e-02
4.546156153082847595e-02
3.912481665611267090e-02
3.949740156531333923e-02
3.717574849724769592e-02
4.230951890349388123e-02
3.967548534274101257e-02
3.412635624408721924e-02
4.634140059351921082e-02
4.625920206308364868e-02
4.302859678864479065e-02
6.025147810578346252e-02
5.881313979625701904e-02
5.778524652123451233e-02
6.063840910792350769e-02
6.871525943279266357e-02
6.413577497005462646e-02
5.351116508245468140e-02
6.470367312431335449e-02
6.316043436527252197e-02
6.206220015883445740e-02
5.756821110844612122e-02
6.392133980989456177e-02
5.387950316071510315e-02
5.496243759989738464e-02
5.942320451140403748e-02
5.419007688760757446e-02
6.527858972549438477e-02
5.711451545357704163e-02
5.324112623929977417e-02
4.840587079524993896e-02
5.063484981656074524e-02
5.399802327156066895e-02
5.374554917216300964e-02
5.027893185615539551e-02
4.134956747293472290e-02
4.542325809597969055e-02
5.228017643094062805e-02
5.139537900686264038e-02
4.925936460494995117e-02
6.363354623317718506e-02
6.007073447108268738e-02
5.381219461560249329e-02
5.599480494856834412e-02
5.801117047667503357e-02
6.020239368081092834e-02
5.003219097852706909e-02
6.548579782247543335e-02
5.675483867526054382e-02
6.949836760759353638e-02
6.092103198170661926e-02
6.082314625382423401e-02
4.897221550345420837e-02
4.288361594080924988e-02
4.529076069593429565e-02
4.711190983653068542e-02
4.496581852436065674e-02
5.211848765611648560e-02
4.244072735309600830e-02
4.631006345152854919e-02
5.334202200174331665e-02
5.666374415159225464e-02
6.314085423946380615e-02
5.508358031511306763e-02
4.318574070930480957e-02
4.894993454217910767e-02
3.845072910189628601e-02
3.965089842677116394e-02
3.699754178524017334e-02
2.705392241477966309e-02
3.902796655893325806e-02
3.534329310059547424e-02
4.413501918315887451e-02
4.318071156740188599e-02
4.301309213042259216e-02
3.267043083906173706e-02
4.238688200712203979e-02
3.486937284469604492e-02
3.842047601938247681e-02
3.688487410545349121e-02
2.984165959060192108e-02
2.385861985385417938e-02
3.858166188001632690e-02
4.246037080883979797e-02
3.282913193106651306e-02
4.666707292199134827e-02
6.482201814651489258e-02
5.981112644076347351e-02
5.310040339827537537e-02
4.874829575419425964e-02
5.957148969173431396e-02
5.881869420409202576e-02
6.026544794440269470e-02
5.148917064070701599e-02
6.308991461992263794e-02
5.236592516303062439e-02
5.166111513972282410e-02
6.187526881694793701e-02
6.786791980266571045e-02
6.162635982036590576e-02
5.622675642371177673e-02
4.803866893053054810e-02
5.720031261444091797e-02
6.181200593709945679e-02
5.935673788189888000e-02
5.386009067296981812e-02
4.397973790764808655e-02
5.920653045177459717e-02
5.635020136833190918e-02
3.883613273501396179e-02
4.814381897449493408e-02
5.862446129322052002e-02
5.443616956472396851e-02
5.285265669226646423e-02
4.955838620662689209e-02
4.239606484770774841e-02
4.459783807396888733e-02
4.914426803588867188e-02
5.373183637857437134e-02
4.888771846890449524e-02
5.511545389890670776e-02
5.396509543061256409e-02
5.165246129035949707e-02
5.354589968919754028e-02
5.212939530611038208e-02
5.492142215371131897e-02
4.125734046101570129e-02
5.352295562624931335e-02
4.747828841209411621e-02
5.306352674961090088e-02
5.226616933941841125e-02
4.255307465791702271e-02
6.164966523647308350e-02
5.844648554921150208e-02
4.658477380871772766e-02
4.902264848351478577e-02
3.959630429744720459e-02
4.982599616050720215e-02
4.678251221776008606e-02
5.261846259236335754e-02
5.232404172420501709e-02
5.150559544563293457e-02
4.205147549510002136e-02
5.279939621686935425e-02
4.239439591765403748e-02
3.845502808690071106e-02
3.239447250962257385e-02
4.008250683546066284e-02
5.219016596674919128e-02
4.995706304907798767e-02
4.766329377889633179e-02
4.284866154193878174e-02
4.452581331133842468e-02
5.965098366141319275e-02
4.675352200865745544e-02
6.353311985731124878e-02
5.485843494534492493e-02
5.786136537790298462e-02
5.719866976141929626e-02
5.106136947870254517e-02
5.956688150763511658e-02
6.690248101949691772e-02
6.439349055290222168e-02
5.656102299690246582e-02
6.836023926734924316e-02
6.624415516853332520e-02
6.420448422431945801e-02
5.085689574480056763e-02
4.631786793470382690e-02
5.617850273847579956e-02
5.700244009494781494e-02
5.606834590435028076e-02
4.794266447424888611e-02
5.257619172334671021e-02
4.848871007561683655e-02
4.274651408195495605e-02
4.232861846685409546e-02
3.952658548951148987e-02
2.996916510164737701e-02
2.624163590371608734e-02
4.833830893039703369e-02
4.175006225705146790e-02
3.218227997422218323e-02
3.890026733279228210e-02
4.103605821728706360e-02
4.534214362502098083e-02
3.418879956007003784e-02
3.353709354996681213e-02
4.199013113975524902e-02
3.871678188443183899e-02
5.323306843638420105e-02
4.298557713627815247e-02
3.728318214416503906e-02
3.263200074434280396e-02
3.392042964696884155e-02
4.067134857177734375e-02
3.438467904925346375e-02
3.317405655980110168e-02
2.500338666141033173e-02
2.469384670257568359e-02
3.036096133291721344e-02
3.117515891790390015e-02
2.969101816415786743e-02
3.035740368068218231e-02
6.331706792116165161e-02
4.654990136623382568e-02
3.818114474415779114e-02
3.864406794309616089e-02
3.484576195478439331e-02
4.008210450410842896e-02
3.958367928862571716e-02
4.657484591007232666e-02
4.951879382133483887e-02
4.800937324762344360e-02
5.106266960501670837e-02
4.128530248999595642e-02
3.363138437271118164e-02
3.839042782783508301e-02
4.355077072978019714e-02
4.058791324496269226e-02
4.028223454952239990e-02
4.261351749300956726e-02
4.949225857853889465e-02
4.078022018074989319e-02
4.778601601719856262e-02
4.495609924197196960e-02
3.448491916060447693e-02
2.360657043755054474e-02
2.851158380508422852e-02
3.247442469000816345e-02
3.149742633104324341e-02
2.268079668283462524e-02
3.399477154016494751e-02
4.216338321566581726e-02
2.750060334801673889e-02
2.983501926064491272e-02
3.121875599026679993e-02
2.758577652275562286e-02
2.469261176884174347e-02
2.473709173500537872e-02
2.414431050419807434e-02
2.569996379315853119e-02
2.509084716439247131e-02
2.476614899933338165e-02
2.895792759954929352e-02
4.071942716836929321e-02
3.573985397815704346e-02
2.889032289385795593e-02
3.562008962035179138e-02
3.301704674959182739e-02
3.180827200412750244e-02
4.312965273857116699e-02
2.645005472004413605e-02
3.450886905193328857e-02
5.065849795937538147e-02
1.883339323103427887e-02
2.301963046193122864e-02
3.157258406281471252e-02
3.051257319748401642e-02
3.859620913863182068e-02
2.798799425363540649e-02
2.644548565149307251e-02
2.121013402938842773e-02
4.114762693643569946e-02
3.156613558530807495e-02
4.198576137423515320e-02
3.268369287252426147e-02
2.838271111249923706e-02
4.203993827104568481e-02
3.323424234986305237e-02
5.269539728760719299e-02
4.033036530017852783e-02
3.178189694881439209e-02
4.440939426422119141e-02
4.193716868758201599e-02
3.972279280424118042e-02
3.518344461917877197e-02
3.610466420650482178e-02
4.054020717740058899e-02
4.132375866174697876e-02
4.033798351883888245e-02
3.928484395146369934e-02
3.440254181623458862e-02
3.179427236318588257e-02
5.497170984745025635e-02
3.457040712237358093e-02
3.941987454891204834e-02
4.629860073328018188e-02
3.540983423590660095e-02
4.493649303913116455e-02
3.237995877861976624e-02
3.435178846120834351e-02
3.400116786360740662e-02
3.222569450736045837e-02
4.476411268115043640e-02
6.180605292320251465e-02
4.521139338612556458e-02
4.620768129825592041e-02
2.830655500292778015e-02
4.297880083322525024e-02
2.448754012584686279e-02
2.092721126973628998e-02
2.135897614061832428e-02
2.993785403668880463e-02
3.987513482570648193e-02
3.980105742812156677e-02
3.839081898331642151e-02
3.725456073880195618e-02
5.092942342162132263e-02
3.772621601819992065e-02
4.230930656194686890e-02
3.651864081621170044e-02
4.129774868488311768e-02
5.672411620616912842e-02
5.011624097824096680e-02
3.954128548502922058e-02
3.856681659817695618e-02
5.294264480471611023e-02
4.359339550137519836e-02
4.358325898647308350e-02
4.053012654185295105e-02
4.120052233338356018e-02
3.591654077172279358e-02
5.010768398642539978e-02
5.657252296805381775e-02
4.274263978004455566e-02
4.284221306443214417e-02
5.001175031065940857e-02
3.848512470722198486e-02
5.601232871413230896e-02
6.028848886489868164e-02
5.402106791734695435e-02
4.618729278445243835e-02
4.823670536279678345e-02
5.208059027791023254e-02
4.943630844354629517e-02
5.883718281984329224e-02
4.409375414252281189e-02
6.118096411228179932e-02
6.037136912345886230e-02
4.363383725285530090e-02
4.987228661775588989e-02
4.182671383023262024e-02
3.243123739957809448e-02
2.731996402144432068e-02
3.899762406945228577e-02
4.041116312146186829e-02
4.082825779914855957e-02
4.658383876085281372e-02
4.046535491943359375e-02
4.526429250836372375e-02
4.738475754857063293e-02
3.923590853810310364e-02
4.323738440871238708e-02
3.266808763146400452e-02
3.941640257835388184e-02
4.300867766141891479e-02
3.429668769240379333e-02
4.845530912280082703e-02
4.521350562572479248e-02
4.245478659868240356e-02
4.655549302697181702e-02
4.790549352765083313e-02
4.598910734057426453e-02
4.287497699260711670e-02
5.190365761518478394e-02
3.443241491913795471e-02
3.991556912660598755e-02
3.402891755104064941e-02
4.200603812932968140e-02
4.809551686048507690e-02
4.923403635621070862e-02
5.614846199750900269e-02
4.757741838693618774e-02
4.852052778005599976e-02
3.481610864400863647e-02
4.572952911257743835e-02
2.947721816599369049e-02
3.767060488462448120e-02
3.356932476162910461e-02
3.876575827598571777e-02
2.764136344194412231e-02
3.456689417362213135e-02
2.942654117941856384e-02
3.252938389778137207e-02
4.315830022096633911e-02
2.338797599077224731e-02
3.308426588773727417e-02
4.511618986725807190e-02
3.338924050331115723e-02
5.081192776560783386e-02
3.400906920433044434e-02
3.367995470762252808e-02
3.537962585687637329e-02
3.673125803470611572e-02
2.739905007183551788e-02
3.241323679685592651e-02
2.945911884307861328e-02
3.232532739639282227e-02
3.970447182655334473e-02
3.008621744811534882e-02
3.475231677293777466e-02
3.407114744186401367e-02
4.158424213528633118e-02
3.239234909415245056e-02
2.988915331661701202e-02
2.366457320749759674e-02
2.788680419325828552e-02
2.922252193093299866e-02
3.539690747857093811e-02
3.526648506522178650e-02
4.669752344489097595e-02
3.991978242993354797e-02
4.354761168360710144e-02
3.482009097933769226e-02
3.386923298239707947e-02
4.653361812233924866e-02
3.263968974351882935e-02
3.448930755257606506e-02
3.174598142504692078e-02
2.004373073577880859e-02
4.376895725727081299e-02
3.762125968933105469e-02
3.665610030293464661e-02
3.687841817736625671e-02
4.350960627198219299e-02
5.048117786645889282e-02
3.359897434711456299e-02
2.602007426321506500e-02
3.074159473180770874e-02
3.530470654368400574e-02
4.379541799426078796e-02
2.807383984327316284e-02
3.188420832157135010e-02
3.329421207308769226e-02
4.124830290675163269e-02
2.982195094227790833e-02
4.304655641317367554e-02
3.502191603183746338e-02
3.524692729115486145e-02
4.487548395991325378e-02
4.088759049773216248e-02
4.377877339720726013e-02
5.165200680494308472e-02
4.917046055197715759e-02
4.536499455571174622e-02
4.331185296177864075e-02
4.433472827076911926e-02
3.721073269844055176e-02
3.867970034480094910e-02
4.126690328121185303e-02
4.287392273545265198e-02
4.043934866786003113e-02
3.990989923477172852e-02
3.936582431197166443e-02
4.161731898784637451e-02
5.771192535758018494e-02
5.890389531850814819e-02
5.239174887537956238e-02
4.159175977110862732e-02
3.610976040363311768e-02
4.269456863403320312e-02
5.561564490199089050e-02
4.056433588266372681e-02
4.120488464832305908e-02
3.821768611669540405e-02
4.978298768401145935e-02
3.718865290284156799e-02
4.963989928364753723e-02
3.853390365839004517e-02
3.784903883934020996e-02
4.320133849978446960e-02
4.714306071400642395e-02
5.765587091445922852e-02
6.295569986104965210e-02
4.994016885757446289e-02
5.039127171039581299e-02
5.473945289850234985e-02
4.986966028809547424e-02
4.713588207960128784e-02
5.898135900497436523e-02
6.845434010028839111e-02
7.379022240638732910e-02
6.479188054800033569e-02
4.512998834252357483e-02
4.719138890504837036e-02
4.996303841471672058e-02
4.334374517202377319e-02
5.071299523115158081e-02
3.976233676075935364e-02
4.033156856894493103e-02
3.024948947131633759e-02
4.845529794692993164e-02
4.092695564031600952e-02
3.348697349429130554e-02
3.809367120265960693e-02
6.861802935600280762e-02
2.884446457028388977e-02
5.283671990036964417e-02
4.644166305661201477e-02
3.602459654211997986e-02
4.257926717400550842e-02
4.819038137793540955e-02
4.384525120258331299e-02
4.679223150014877319e-02
5.013446137309074402e-02
4.181147366762161255e-02
5.265484750270843506e-02
2.466024085879325867e-02
2.822799049317836761e-02
2.801511250436306000e-02
2.315454557538032532e-02
2.647128514945507050e-02
2.733346819877624512e-02
2.774778194725513458e-02
2.596777118742465973e-02
3.384534642100334167e-02
2.715349383652210236e-02
3.192780911922454834e-02
3.460815176367759705e-02
3.165581822395324707e-02
2.588777430355548859e-02
3.227426111698150635e-02
3.638114035129547119e-02
3.899999335408210754e-02
4.159156978130340576e-02
3.696871176362037659e-02
4.756212607026100159e-02


==> data/model2/softmax_entropy_snow3.csv <==
2.053361572325229645e-02
2.210483141243457794e-02
2.010252326726913452e-02
2.106514945626258850e-02
1.689185202121734619e-02
1.762070879340171814e-02
1.981118880212306976e-02
2.386529743671417236e-02
2.669163420796394348e-02
1.612102612853050232e-02
1.434051804244518280e-02
1.596147567033767700e-02
1.632525585591793060e-02
1.290491223335266113e-02
1.715128682553768158e-02
1.504185982048511505e-02
1.869709789752960205e-02
1.607141457498073578e-02
1.685929670929908752e-02
1.467803306877613068e-02
2.712668478488922119e-02
1.980594731867313385e-02
2.206004224717617035e-02
2.476060576736927032e-02
3.415348380804061890e-02
2.873003482818603516e-02
2.443257533013820648e-02
2.156421542167663574e-02
2.728716656565666199e-02
2.321693487465381622e-02
1.921606250107288361e-02
2.051322534680366516e-02
2.003071829676628113e-02
1.733890920877456665e-02
1.876606792211532593e-02
1.901335082948207855e-02
2.342691086232662201e-02
2.033240720629692078e-02
1.370020769536495209e-02
1.713489368557929993e-02
1.752923056483268738e-02
1.647911779582500458e-02
1.856890879571437836e-02
1.676651835441589355e-02
1.974719762802124023e-02
1.735825277864933014e-02
1.851537078619003296e-02
1.884426176548004150e-02
1.740563288331031799e-02
1.841169036924839020e-02
2.176098339259624481e-02
2.077099680900573730e-02
2.379865944385528564e-02
2.123906277120113373e-02
1.872840337455272675e-02
1.832716725766658783e-02
1.913206093013286591e-02
2.431001700460910797e-02
1.948535442352294922e-02
2.015211060643196106e-02
2.927930653095245361e-02
2.900585904717445374e-02
2.909079007804393768e-02
3.081811219453811646e-02
2.519143000245094299e-02
2.796777896583080292e-02
2.661684900522232056e-02
2.303971908986568451e-02
1.616703718900680542e-02
3.758475929498672485e-02
2.144767157733440399e-02
2.128363586962223053e-02
2.540122717618942261e-02
2.732003107666969299e-02
2.411176078021526337e-02
2.613093890249729156e-02
2.517537958920001984e-02
2.403628826141357422e-02
2.835973165929317474e-02
3.944185748696327209e-02
3.384488075971603394e-02
2.661615237593650818e-02
2.541407942771911621e-02
2.769555710256099701e-02
2.890933305025100708e-02
2.704013884067535400e-02
3.366199508309364319e-02
3.165668994188308716e-02
2.294843830168247223e-02
2.791410498321056366e-02
3.151050209999084473e-02
3.151937201619148254e-02
4.195062443614006042e-02
2.918388694524765015e-02
4.243487492203712463e-02
2.894856221973896027e-02
3.148652240633964539e-02
2.396776899695396423e-02
2.830852009356021881e-02
2.431746199727058411e-02
3.097855858504772186e-02
1.861976273357868195e-02
2.509306371212005615e-02
2.220826037228107452e-02
2.163443900644779205e-02
3.127283975481987000e-02
4.178738966584205627e-02
2.771737053990364075e-02
4.601304605603218079e-02
4.667311906814575195e-02
4.377735778689384460e-02
4.194508492946624756e-02
3.545169904828071594e-02
3.078575432300567627e-02
2.194789797067642212e-02
2.859018184244632721e-02
2.636560983955860138e-02
2.495008707046508789e-02
3.370481356978416443e-02
3.444918990135192871e-02
2.448326721787452698e-02
2.478120103478431702e-02
5.085765942931175232e-02
4.462111368775367737e-02
4.566605761647224426e-02
5.471910536289215088e-02
4.691141843795776367e-02
2.065887302160263062e-02
3.210892155766487122e-02
3.764959797263145447e-02
2.727019414305686951e-02
4.412924498319625854e-02
3.993007168173789978e-02
1.664217934012413025e-02
1.984898373484611511e-02
3.031049855053424835e-02
2.057820372283458710e-02
2.024357207119464874e-02
3.173130005598068237e-02
3.429337590932846069e-02
1.678883098065853119e-02
2.444184571504592896e-02
2.494016289710998535e-02
1.932389289140701294e-02
1.939318329095840454e-02
2.224687114357948303e-02
2.734431810677051544e-02
2.371363155543804169e-02
3.699327260255813599e-02
3.859638795256614685e-02
2.419906668365001678e-02
4.038626700639724731e-02
4.309511184692382812e-02
2.347879670560359955e-02
4.182235151529312134e-02
4.284714907407760620e-02
4.159339517354965210e-02
4.357207193970680237e-02
4.300981014966964722e-02
4.378842934966087341e-02
3.903406485915184021e-02
2.662752382457256317e-02
3.325920552015304565e-02
3.585338592529296875e-02
3.410828113555908203e-02
4.804186522960662842e-02
3.619848564267158508e-02
2.154716476798057556e-02
1.905708387494087219e-02
2.984783053398132324e-02
2.078451402485370636e-02
3.237158060073852539e-02
2.188698947429656982e-02
5.173445492982864380e-02
4.991520568728446960e-02
3.173026815056800842e-02
3.555430844426155090e-02
3.069289028644561768e-02
3.696658834815025330e-02
3.204863145947456360e-02
2.191821113228797913e-02
1.947363279759883881e-02
4.183397069573402405e-02
2.889120206236839294e-02
3.071021474897861481e-02
3.216251730918884277e-02
4.641183838248252869e-02
3.384997323155403137e-02
4.554452374577522278e-02
3.571059182286262512e-02
4.231939837336540222e-02
3.080597147345542908e-02
5.834636837244033813e-02
6.332898139953613281e-02
3.973284363746643066e-02
3.315608948469161987e-02
4.155464097857475281e-02
3.521715104579925537e-02
3.774299472570419312e-02
2.906406484544277191e-02
4.324821010231971741e-02
3.137463703751564026e-02
4.503260925412178040e-02
3.767355531454086304e-02
2.680871635675430298e-02
2.867404185235500336e-02
2.629771083593368530e-02
4.397743567824363708e-02
3.589858859777450562e-02
4.884946346282958984e-02
2.929384820163249969e-02
3.026514872908592224e-02
3.206468746066093445e-02
2.746735513210296631e-02
3.018828108906745911e-02
6.875756382942199707e-02
6.612043827772140503e-02
3.384952247142791748e-02
4.448522627353668213e-02
4.907160624861717224e-02
4.455414414405822754e-02
4.127117991447448730e-02
2.694237045943737030e-02
2.721938118338584900e-02
4.037172719836235046e-02
4.106380045413970947e-02
3.794718161225318909e-02
3.027422539889812469e-02
3.621181473135948181e-02
3.436756879091262817e-02
2.600553818047046661e-02
3.554492071270942688e-02
3.991509974002838135e-02
1.860466599464416504e-02
2.786424569785594940e-02
2.151851169764995575e-02
3.345743194222450256e-02
2.234640903770923615e-02
1.788241416215896606e-02
1.813909970223903656e-02
1.722768507897853851e-02
1.729139313101768494e-02
1.664710603654384613e-02
2.182971872389316559e-02
1.974570751190185547e-02
2.146514505147933960e-02
2.164213173091411591e-02
1.951560378074645996e-02
1.713743805885314941e-02
1.584218814969062805e-02
1.644259691238403320e-02
1.493849046528339386e-02
1.317480299621820450e-02
1.912066899240016937e-02
1.434297766536474228e-02
1.496571023017168045e-02
1.664559915661811829e-02
1.558935269713401794e-02
1.454640645533800125e-02
1.585470512509346008e-02
2.126965671777725220e-02
2.072186209261417389e-02
1.969568990170955658e-02
2.405161410570144653e-02
2.353166416287422180e-02
2.228855527937412262e-02
2.336856536567211151e-02
2.159815095365047455e-02
1.741051487624645233e-02
1.958683133125305176e-02
1.515441108494997025e-02
1.921185851097106934e-02
2.073770388960838318e-02
1.982823945581912994e-02
2.042725682258605957e-02
1.941288076341152191e-02
2.596661075949668884e-02
2.050320059061050415e-02
2.183556184172630310e-02
2.134440094232559204e-02
2.094928361475467682e-02
2.274065464735031128e-02
1.883004978299140930e-02
2.030669339001178741e-02
2.111766673624515533e-02
2.385556139051914215e-02
2.400705032050609589e-02
2.400338090956211090e-02
2.917656861245632172e-02
3.874638676643371582e-02
3.931771963834762573e-02
3.566083684563636780e-02
3.261090070009231567e-02
3.523189201951026917e-02
3.454459831118583679e-02
2.673270925879478455e-02
2.450030483305454254e-02
2.265742234885692596e-02
2.486912906169891357e-02
1.929699443280696869e-02
1.966298185288906097e-02
1.589955389499664307e-02
1.952774077653884888e-02
1.508859824389219284e-02
1.566904224455356598e-02
1.714242808520793915e-02
1.906066201627254486e-02
1.899101957678794861e-02
2.066871710121631622e-02
2.181609719991683960e-02
2.425245009362697601e-02
2.220183424651622772e-02
2.129913307726383209e-02
2.055083401501178741e-02
1.946998573839664459e-02
2.195652760565280914e-02
2.527609467506408691e-02
2.757897973060607910e-02
3.633982688188552856e-02
2.799611724913120270e-02
2.833722531795501709e-02
3.825344890356063843e-02
3.538388013839721680e-02
3.521877154707908630e-02
3.022506646811962128e-02
3.245602920651435852e-02
2.529167570173740387e-02
2.866500616073608398e-02
2.839276753365993500e-02
2.816130593419075012e-02
3.177757933735847473e-02
3.085574880242347717e-02
2.398133464157581329e-02
2.025653608143329620e-02
1.936880871653556824e-02
2.153708413243293762e-02
2.683357149362564087e-02
2.977470681071281433e-02
2.249750681221485138e-02
2.311991341412067413e-02
1.901777088642120361e-02
2.564090490341186523e-02
2.869842574000358582e-02
2.503263764083385468e-02
2.653011493384838104e-02
2.371295727789402008e-02
2.327188849449157715e-02
2.255720272660255432e-02
2.724504657089710236e-02
2.322293072938919067e-02
3.115584328770637512e-02
2.813114039599895477e-02
2.304302714765071869e-02
2.375516295433044434e-02
2.555663324892520905e-02
2.709117718040943146e-02
1.965830661356449127e-02
3.108419850468635559e-02
4.297748208045959473e-02
3.913558274507522583e-02
3.441502153873443604e-02
2.775452844798564911e-02
2.736024186015129089e-02
2.100939676165580750e-02
1.988084800541400909e-02
2.020725794136524200e-02
1.896087080240249634e-02
2.654641121625900269e-02
2.338765934109687805e-02
2.683161944150924683e-02
2.572379820048809052e-02
1.839390955865383148e-02
1.704891771078109741e-02
2.883507683873176575e-02
2.668442949652671814e-02
2.102038823068141937e-02
2.043849043548107147e-02
1.701183244585990906e-02
2.963179908692836761e-02
3.923859819769859314e-02
3.727588057518005371e-02
3.431477025151252747e-02
2.962003089487552643e-02
3.226855024695396423e-02
3.618437424302101135e-02
3.123945556581020355e-02
2.903328463435173035e-02
2.607999183237552643e-02
3.419709205627441406e-02
3.839739412069320679e-02
3.479832783341407776e-02
3.551460430026054382e-02
2.982317470014095306e-02
3.406240418553352356e-02
3.455614298582077026e-02
4.104439169168472290e-02
5.203758552670478821e-02
2.632643468677997589e-02
2.550529688596725464e-02
3.018596582114696503e-02
2.351075969636440277e-02
2.404349297285079956e-02
3.605753555893898010e-02
3.389867395162582397e-02
4.313015565276145935e-02
2.606487460434436798e-02
2.686345577239990234e-02
2.436752989888191223e-02
3.889565169811248779e-02
3.984994813799858093e-02
4.723606258630752563e-02
3.071924485266208649e-02
3.325767442584037781e-02
2.772206440567970276e-02
2.992624603211879730e-02
2.109971456229686737e-02
1.932756789028644562e-02
2.436521835625171661e-02
2.889943309128284454e-02
2.535745315253734589e-02
1.473077852278947830e-02
1.867391914129257202e-02
1.919536665081977844e-02
1.693874783813953400e-02
2.317388355731964111e-02
1.761452667415142059e-02
1.634846255183219910e-02
1.525773014873266220e-02
1.602308638393878937e-02
1.867578178644180298e-02
2.635216712951660156e-02
1.670658774673938751e-02
1.809585839509963989e-02
1.800104975700378418e-02
1.963546685874462128e-02
1.930905692279338837e-02
2.738643251359462738e-02
1.950905844569206238e-02
3.334300220012664795e-02
2.736905589699745178e-02
1.897845230996608734e-02
3.427360951900482178e-02
2.428676746785640717e-02
4.141461849212646484e-02
5.340410023927688599e-02
4.699668288230895996e-02
3.679572045803070068e-02
4.892819374799728394e-02
4.676462709903717041e-02
3.844428807497024536e-02
3.310336545109748840e-02
3.137706592679023743e-02
5.713519454002380371e-02
5.639990419149398804e-02
3.939202800393104553e-02
4.135787487030029297e-02
4.077337682247161865e-02
3.985524177551269531e-02
1.715045794844627380e-02
1.330218836665153503e-02
1.238429732620716095e-02
2.006391994655132294e-02
1.361709274351596832e-02
2.032500877976417542e-02
1.387316267937421799e-02
1.331632211804389954e-02
1.872856914997100830e-02
1.119498349726200104e-02
1.219191122800111771e-02
1.166074257344007492e-02
1.740464195609092712e-02
1.351672690361738205e-02
1.233568787574768066e-02
1.428686548024415970e-02
3.007949143648147583e-02
1.508587785065174103e-02
3.233934193849563599e-02
2.879759296774864197e-02
3.020885400474071503e-02
2.096913754940032959e-02
1.673459075391292572e-02
1.608875580132007599e-02
1.610735803842544556e-02
1.541348267346620560e-02
1.617991551756858826e-02
2.619956992566585541e-02
1.520977634936571121e-02
1.587493345141410828e-02
1.148579828441143036e-02
2.062747068703174591e-02
1.684719510376453400e-02
1.621588133275508881e-02
1.444187294691801071e-02
1.425330154597759247e-02
2.710059843957424164e-02
3.068190254271030426e-02
2.869712188839912415e-02
2.064906246960163116e-02
2.413080818951129913e-02
1.998196169734001160e-02
1.764686219394207001e-02
1.589728146791458130e-02
2.171109244227409363e-02
1.599318347871303558e-02
1.899827644228935242e-02
2.043705061078071594e-02
2.022380381822586060e-02
2.206312119960784912e-02
1.742373034358024597e-02
2.213514968752861023e-02
1.821708865463733673e-02
1.729262433946132660e-02
3.259032592177391052e-02
2.170769125223159790e-02
2.354553155601024628e-02
1.926439814269542694e-02
1.325935218483209610e-02
1.300408039242029190e-02
1.290393061935901642e-02
1.433762814849615097e-02
1.260230131447315216e-02
1.648993603885173798e-02
1.933924295008182526e-02
1.628574728965759277e-02
1.702915318310260773e-02
1.710663177073001862e-02
1.300244405865669250e-02
1.714156009256839752e-02
1.309357769787311554e-02
1.262804213911294937e-02
1.261135656386613846e-02
1.332702301442623138e-02
1.348719466477632523e-02
1.309249550104141235e-02
1.226429454982280731e-02
1.794306002557277679e-02
2.202684059739112854e-02
1.933755539357662201e-02
2.719358168542385101e-02
1.622060686349868774e-02
1.659530214965343475e-02
1.802274957299232483e-02
1.180302258580923080e-02
1.582900620996952057e-02
2.193336933851242065e-02
1.414552610367536545e-02
1.295489352196455002e-02
3.098005428910255432e-02
3.078714013099670410e-02
2.756807953119277954e-02
1.865487918257713318e-02
2.069110050797462463e-02
1.797103509306907654e-02
1.031828951090574265e-02
1.891494728624820709e-02
2.250066585838794708e-02
1.748286187648773193e-02
1.867647655308246613e-02
1.811114884912967682e-02
8.912059478461742401e-03
1.552839949727058411e-02
8.774784393608570099e-03
1.926240324974060059e-02
1.878224126994609833e-02
9.821682237088680267e-03
1.877667754888534546e-02
1.704067923128604889e-02
2.282355725765228271e-02
2.188600413501262665e-02
2.363188378512859344e-02
2.051211893558502197e-02
9.777308441698551178e-03
9.853919968008995056e-03
1.746743544936180115e-02
1.507938839495182037e-02
1.429948862642049789e-02
1.298356521874666214e-02
1.024544332176446915e-02
1.040763966739177704e-02
1.320522651076316833e-02
1.396282948553562164e-02
1.470803096890449524e-02
7.681849878281354904e-03
1.435507461428642273e-02
1.319854240864515305e-02
1.561336033046245575e-02
9.778381325304508209e-03
2.184879221022129059e-02
1.586289517581462860e-02
9.961606003344058990e-03
2.101133204996585846e-02
1.326331496238708496e-02
1.072822231799364090e-02
1.050794031471014023e-02
1.372060552239418030e-02
2.226812019944190979e-02
1.382177695631980896e-02
2.198999002575874329e-02
1.308112777769565582e-02
1.107120513916015625e-02
1.317586190998554230e-02
1.065218634903430939e-02
1.312764268368482590e-02
1.763110980391502380e-02
1.053581293672323227e-02
1.576769724488258362e-02
2.600208111107349396e-02
2.054706960916519165e-02
2.318684570491313934e-02
1.038684137165546417e-02
1.124508492648601532e-02
1.282491162419319153e-02
1.313962601125240326e-02
2.042744494974613190e-02
2.234245836734771729e-02
2.967327274382114410e-02
1.877231895923614502e-02
2.065234631299972534e-02
2.870170027017593384e-02
1.103642210364341736e-02
1.994956657290458679e-02
1.038713194429874420e-02
1.859160140156745911e-02
1.071553956717252731e-02
1.839093677699565887e-02
2.708398178219795227e-02
1.098146662116050720e-02
1.923334226012229919e-02
1.968884468078613281e-02
1.840727217495441437e-02
9.931729175150394440e-03
1.793412864208221436e-02
1.969986967742443085e-02
1.008398272097110748e-02
1.913100294768810272e-02
2.411379478871822357e-02
1.064324378967285156e-02
1.062495075166225433e-02
1.028299890458583832e-02
1.815177313983440399e-02
2.253451570868492126e-02
2.287504449486732483e-02
1.978959888219833374e-02
1.436879113316535950e-02
8.449586108326911926e-03
9.779321961104869843e-03
9.356507100164890289e-03
1.776923052966594696e-02
1.584139838814735413e-02
1.734981313347816467e-02
1.625061035156250000e-02
1.604762114584445953e-02
3.118667937815189362e-02
1.570724882185459137e-02
1.140320859849452972e-02
2.070241980254650116e-02
2.523352019488811493e-02
1.839862950146198273e-02
2.834788523614406586e-02
3.266110271215438843e-02
2.054428495466709137e-02
2.082281373441219330e-02
2.213749475777149200e-02
7.807749323546886444e-03
1.856950297951698303e-02
2.053719013929367065e-02
1.914484240114688873e-02
8.811937645077705383e-03
2.484435401856899261e-02
1.944075711071491241e-02
1.649014279246330261e-02
2.323704771697521210e-02
1.740214228630065918e-02
1.303373370319604874e-02
1.910617388784885406e-02
2.475257962942123413e-02
1.642350666224956512e-02
2.745263278484344482e-02
4.068737104535102844e-02
2.658734656870365143e-02
3.291159495711326599e-02
1.818582229316234589e-02
2.025287412106990814e-02
3.045445866882801056e-02
3.180295601487159729e-02
2.981144376099109650e-02
2.948873862624168396e-02
3.282412141561508179e-02
2.788578160107135773e-02
2.489738538861274719e-02
2.897408790886402130e-02
2.690907008945941925e-02
2.479904703795909882e-02
2.434485964477062225e-02
2.653110958635807037e-02
7.816894911229610443e-03
2.921019308269023895e-02
2.674869075417518616e-02
9.741527028381824493e-03
3.134939447045326233e-02
3.613918274641036987e-02
3.377727419137954712e-02
2.884460799396038055e-02
2.843105420470237732e-02
5.950157344341278076e-02
3.621145710349082947e-02
5.224188417196273804e-02
4.719143360853195190e-02
4.147534817457199097e-02
3.324320539832115173e-02
3.785458952188491821e-02
2.627254649996757507e-02
2.249697595834732056e-02
2.534465305507183075e-02
1.981805264949798584e-02
2.382454276084899902e-02
1.666307449340820312e-02
2.291672490537166595e-02
1.448923628777265549e-02
2.082475088536739349e-02
1.749468594789505005e-02
1.092374976724386215e-02
1.663176901638507843e-02
1.742158271372318268e-02
1.219545118510723114e-02
1.134583633393049240e-02
1.519535388797521591e-02
1.713928766548633575e-02
1.246004737913608551e-02
1.557375956326723099e-02
1.516254898160696030e-02
1.581738330423831940e-02
1.716931909322738647e-02
2.416918426752090454e-02
2.212135307490825653e-02
2.563922479748725891e-02
2.972567826509475708e-02
3.116857632994651794e-02
3.198486194014549255e-02
2.347946912050247192e-02
2.566704712808132172e-02
2.350405976176261902e-02
2.566623501479625702e-02
2.443881146609783173e-02
2.982193045318126678e-02
2.142177335917949677e-02
1.936297863721847534e-02
2.550102770328521729e-02
2.558812499046325684e-02
2.604739740490913391e-02
2.339010499417781830e-02
2.641070634126663208e-02
2.511059492826461792e-02
2.571069262921810150e-02
3.331616893410682678e-02
2.498282492160797119e-02
2.441580221056938171e-02
2.306330017745494843e-02
2.407428622245788574e-02
2.437995560467243195e-02
2.418897300958633423e-02
3.108284994959831238e-02
2.303162030875682831e-02
1.990688033401966095e-02
1.274266187101602554e-02
1.369265094399452209e-02
2.546945959329605103e-02
1.746994256973266602e-02
1.295595429837703705e-02
1.567132584750652313e-02
2.479360438883304596e-02
2.443430200219154358e-02
1.451984979212284088e-02
2.675565145909786224e-02
1.802495867013931274e-02
1.946587860584259033e-02
1.388759166002273560e-02
1.973621733486652374e-02
2.656028419733047485e-02
2.278046123683452606e-02
2.337838709354400635e-02
1.894800551235675812e-02
2.162654139101505280e-02
2.347297966480255127e-02
1.724384725093841553e-02
2.448379062116146088e-02
2.843135595321655273e-02
1.841999217867851257e-02
1.912635751068592072e-02
3.328274562954902649e-02
2.268642187118530273e-02
3.731269389390945435e-02
1.996196806430816650e-02
2.122911624610424042e-02
2.084602788090705872e-02
2.032012306153774261e-02
1.623547077178955078e-02
1.482054777443408966e-02
1.718783751130104065e-02
2.049965783953666687e-02
2.070032618939876556e-02
2.306688390672206879e-02
2.169634774327278137e-02
2.580489590764045715e-02
2.345586009323596954e-02
2.218038961291313171e-02
1.843811571598052979e-02
2.294250763952732086e-02
1.848495006561279297e-02
1.939348131418228149e-02
2.898597158491611481e-02
2.056226134300231934e-02
2.738552913069725037e-02
1.927544176578521729e-02
1.697833836078643799e-02
1.825393363833427429e-02
1.626183837652206421e-02
2.600017376244068146e-02
1.841720193624496460e-02
2.996940538287162781e-02
2.442484907805919647e-02
2.986118383705615997e-02
2.415538392961025238e-02
2.699005044996738434e-02
2.801356464624404907e-02
3.874283283948898315e-02
3.090304881334304810e-02
2.338047325611114502e-02
2.885981462895870209e-02
2.263944037258625031e-02
1.852201297879219055e-02
2.741864323616027832e-02
2.236211113631725311e-02
1.889403164386749268e-02
1.915993727743625641e-02
1.917679980397224426e-02
2.233699709177017212e-02
2.134511992335319519e-02
1.959370076656341553e-02
1.824041455984115601e-02
1.989411376416683197e-02
2.144378982484340668e-02
2.270243875682353973e-02
2.576552703976631165e-02
2.347617223858833313e-02
2.794681489467620850e-02
2.066484093666076660e-02
2.211753837764263153e-02
2.433679252862930298e-02
1.929428800940513611e-02
1.943713240325450897e-02
1.768966577947139740e-02
1.653405278921127319e-02
2.243664301931858063e-02
2.966118231415748596e-02
2.883646264672279358e-02
2.748764120042324066e-02
2.371280081570148468e-02
3.123819828033447266e-02
3.324505314230918884e-02
2.459047175943851471e-02
3.757423907518386841e-02
2.944237925112247467e-02
2.259535156190395355e-02
3.758250549435615540e-02
2.959187328815460205e-02
3.164105489850044250e-02
2.890065684914588928e-02
2.563893795013427734e-02
3.466173261404037476e-02
2.260362170636653900e-02
2.256004698574542999e-02
3.365810588002204895e-02
2.859390899538993835e-02
2.277731150388717651e-02
2.513055130839347839e-02
2.397301420569419861e-02
2.726731263101100922e-02
2.344981394708156586e-02
3.029347211122512817e-02
2.591682411730289459e-02
3.204406797885894775e-02
4.450478032231330872e-02
2.694057300686836243e-02
2.553871832787990570e-02
1.965285651385784149e-02
2.541069872677326202e-02
3.165942803025245667e-02
1.886726729571819305e-02
2.378031611442565918e-02
2.999245561659336090e-02
2.949156798422336578e-02
3.173484653234481812e-02
2.579707652330398560e-02
2.575388178229331970e-02
2.665229886770248413e-02
3.394617140293121338e-02
2.917401492595672607e-02
2.881504595279693604e-02
3.080140426754951477e-02
3.198245912790298462e-02
3.863469138741493225e-02
3.289438784122467041e-02
2.605364099144935608e-02
2.794796414673328400e-02
2.369688078761100769e-02
3.119081072509288788e-02
3.207597509026527405e-02
1.918025687336921692e-02
1.962406001985073090e-02
1.974112540483474731e-02
2.473421022295951843e-02
2.638640813529491425e-02
2.212757058441638947e-02
1.677985303103923798e-02
1.744496077299118042e-02
2.264730073511600494e-02
2.326369844377040863e-02
2.158156037330627441e-02
1.985449530184268951e-02
2.146353200078010559e-02
1.870374567806720734e-02
1.925368793308734894e-02
1.315979659557342529e-02
1.475032046437263489e-02
1.885887421667575836e-02
1.420287042856216431e-02
2.221955172717571259e-02
1.904827542603015900e-02
2.911385521292686462e-02
2.476618811488151550e-02
3.406602516770362854e-02
2.849033847451210022e-02
2.944435738027095795e-02
2.320271357893943787e-02
3.777413815259933472e-02
4.441151395440101624e-02
3.190907463431358337e-02
2.277884818613529205e-02
2.313181757926940918e-02
2.782089263200759888e-02
1.522303279489278793e-02
1.900289393961429596e-02
1.808389648795127869e-02
1.550114247947931290e-02
1.734297163784503937e-02
1.755309477448463440e-02
1.798198558390140533e-02
1.721372455358505249e-02
1.805372722446918488e-02
1.700931042432785034e-02
1.723495312035083771e-02
1.872343383729457855e-02
1.982329972088336945e-02
2.079496532678604126e-02
1.909326203167438507e-02
1.429495587944984436e-02
1.670699939131736755e-02
2.451864816248416901e-02
1.667904108762741089e-02
1.928626745939254761e-02
1.762508600950241089e-02
2.530937828123569489e-02
2.262061834335327148e-02
1.782396622002124786e-02
2.247898839414119720e-02
1.094946730881929398e-02
1.398471649736166000e-02
1.563499495387077332e-02
1.712568290531635284e-02
1.857410371303558350e-02
1.987004466354846954e-02
1.970273256301879883e-02
1.859478838741779327e-02
1.927614957094192505e-02
1.767452992498874664e-02
2.261598594486713409e-02
3.427831456065177917e-02
1.854722760617733002e-02
2.564588561654090881e-02
2.480046451091766357e-02
1.957391574978828430e-02
1.837479323148727417e-02
1.938624493777751923e-02
1.785311847925186157e-02
1.550475507974624634e-02
1.864162646234035492e-02
2.086477726697921753e-02
2.652562037110328674e-02
2.539964392781257629e-02
2.711363509297370911e-02
2.321994677186012268e-02
2.235434204339981079e-02
2.526743896305561066e-02
2.810645103454589844e-02
1.325664855539798737e-02
2.095211111009120941e-02
2.317863702774047852e-02
1.742146164178848267e-02
2.306407131254673004e-02
2.424828708171844482e-02
2.002408169209957123e-02
4.138187691569328308e-02
2.352551370859146118e-02
3.065269254148006439e-02
3.429866954684257507e-02
1.755336485803127289e-02
2.298764325678348541e-02
3.173457086086273193e-02
2.140876092016696930e-02
2.320688031613826752e-02
3.874995931982994080e-02
1.590123027563095093e-02
1.448111142963171005e-02
1.369744259864091873e-02
1.713144406676292419e-02
1.866433583199977875e-02
1.650252006947994232e-02
1.573010347783565521e-02
1.314325723797082901e-02
2.671593241393566132e-02
1.771919243037700653e-02
1.197895500808954239e-02
1.499418169260025024e-02
1.379455067217350006e-02
1.654808595776557922e-02
1.472039055079221725e-02
1.704916730523109436e-02
1.755046844482421875e-02
1.516539324074983597e-02
1.647684723138809204e-02
1.615211181342601776e-02
1.435052510350942612e-02
1.388361211866140366e-02
1.264230813831090927e-02
1.829589717090129852e-02
1.771458983421325684e-02
1.373378746211528778e-02
1.823012530803680420e-02
1.883810944855213165e-02
2.301938086748123169e-02
1.838314533233642578e-02
2.559448964893817902e-02
1.503860484808683395e-02
1.759702526032924652e-02
1.351370383054018021e-02
1.485402043908834457e-02
1.541204191744327545e-02
2.738676220178604126e-02
1.702195964753627777e-02
2.403040230274200439e-02
1.532431039959192276e-02
1.444433629512786865e-02
2.441580593585968018e-02
1.478899270296096802e-02
1.801749318838119507e-02
2.320487424731254578e-02
1.546011026948690414e-02
2.170287445187568665e-02
1.434284355491399765e-02
2.601155638694763184e-02
2.867345511913299561e-02
2.575225196778774261e-02
2.640302106738090515e-02
2.181478030979633331e-02
2.316791005432605743e-02
2.282749861478805542e-02
1.568617857992649078e-02
1.355224195867776871e-02
1.661440916359424591e-02
1.572650112211704254e-02
1.510123442858457565e-02
1.033234689384698868e-02
2.275081351399421692e-02
3.945006802678108215e-02
4.231766983866691589e-02
2.928270027041435242e-02
2.440119720995426178e-02
2.505762875080108643e-02
1.807223260402679443e-02
1.492123305797576904e-02
1.608245819807052612e-02
1.496249530464410782e-02
2.371991612017154694e-02
1.476482395082712173e-02
3.481259942054748535e-02
3.362083807587623596e-02
1.616582088172435760e-02
2.164586260914802551e-02
2.129814773797988892e-02
1.570194400846958160e-02
2.902824990451335907e-02
2.039042115211486816e-02
2.199809812009334564e-02
1.039723120629787445e-02
2.510295435786247253e-02
2.574984356760978699e-02
1.205004192888736725e-02
4.202484339475631714e-02
1.528910826891660690e-02
3.861338645219802856e-02
3.061544150114059448e-02
2.186399139463901520e-02
1.985425874590873718e-02
1.737676374614238739e-02
2.788440510630607605e-02
1.332033704966306686e-02
1.241007260978221893e-02
2.676068060100078583e-02
2.351788803935050964e-02
2.452208846807479858e-02
2.933436259627342224e-02
1.757953874766826630e-02
2.990226075053215027e-02
2.098168246448040009e-02
3.195007890462875366e-02
2.010112628340721130e-02
2.007996663451194763e-02
1.448915712535381317e-02
1.699900254607200623e-02
2.163419127464294434e-02
1.676164194941520691e-02
3.369393944740295410e-02
1.231497712433338165e-02
1.770064607262611389e-02
1.542086526751518250e-02
1.367821823805570602e-02
2.004132047295570374e-02
3.030572459101676941e-02
1.825117319822311401e-02
2.559150010347366333e-02
3.588963672518730164e-02
2.043472789227962494e-02
2.638874761760234833e-02
2.225911803543567657e-02
1.617557369172573090e-02
1.669732108712196350e-02
1.143472455441951752e-02
3.734540566802024841e-02
2.851620875298976898e-02
2.556514553725719452e-02
3.092290274798870087e-02
3.300913795828819275e-02
2.556092292070388794e-02
3.075251169502735138e-02
3.298005834221839905e-02
1.517545804381370544e-02
2.415310963988304138e-02
1.968655176460742950e-02
2.499719895422458649e-02
1.897559687495231628e-02
2.071151509881019592e-02
2.169362455606460571e-02
2.056621573865413666e-02
2.248545549809932709e-02
1.771318912506103516e-02
2.342811040580272675e-02
1.538059581071138382e-02
2.310340479016304016e-02
2.635318040847778320e-02
2.309782244265079498e-02
1.840025559067726135e-02
2.979118563234806061e-02
2.327435463666915894e-02
2.296271361410617828e-02
1.980268210172653198e-02
1.999309472739696503e-02
2.741823345422744751e-02
1.292035076767206192e-02
1.843106746673583984e-02
2.551385574042797089e-02
1.920647360384464264e-02
2.707944251596927643e-02
1.361428573727607727e-02
2.135031111538410187e-02
1.626476831734180450e-02
2.675693295896053314e-02
2.050549536943435669e-02
1.493049319833517075e-02
9.860649704933166504e-03
1.959481276571750641e-02
2.689232490956783295e-02
3.241681307554244995e-02
2.116349339485168457e-02
1.828357763588428497e-02
1.901488564908504486e-02
1.410251762717962265e-02
2.074149250984191895e-02
2.164530567824840546e-02
1.266194880008697510e-02
1.386294234544038773e-02
1.729928329586982727e-02
1.849376223981380463e-02
1.720061898231506348e-02
1.122878864407539368e-02
5.591114982962608337e-03
1.018795464187860489e-02
5.737746600061655045e-03
1.140721235424280167e-02
1.188298966735601425e-02
1.046623010188341141e-02
5.708434153348207474e-03
5.759700201451778412e-03
5.882678553462028503e-03
1.981144957244396210e-02
1.036417763680219650e-02
5.971422884613275528e-03
6.264732684940099716e-03
1.854254864156246185e-02
9.811618365347385406e-03
5.222899839282035828e-03
1.390476990491151810e-02
1.052968204021453857e-02
5.756671074777841568e-03
1.019676588475704193e-02
1.426864322274923325e-02
1.039146352559328079e-02
1.042734086513519287e-02
6.204456556588411331e-03
1.051842421293258667e-02
1.033493038266897202e-02
6.100737024098634720e-03
1.767093874514102936e-02
1.989010907709598541e-02
1.038855314254760742e-02
1.431419700384140015e-02
1.431642565876245499e-02
1.438688673079013824e-02
1.043795980513095856e-02
1.076444424688816071e-02
1.048357971012592316e-02
5.907418671995401382e-03
6.091982126235961914e-03
1.433422230184078217e-02
1.720619946718215942e-02
2.109192870557308197e-02
1.483831740915775299e-02
1.449795812368392944e-02
1.534948404878377914e-02
7.151422090828418732e-03
6.954560056328773499e-03
1.234209816902875900e-02
1.563840545713901520e-02
1.131601538509130478e-02
1.293775346130132675e-02
1.377767976373434067e-02
6.903243251144886017e-03
1.613682322204113007e-02
1.208182983100414276e-02
7.088830694556236267e-03
7.280991412699222565e-03
7.124836556613445282e-03
1.493111997842788696e-02
1.467916741967201233e-02
1.474661286920309067e-02
1.499541755765676498e-02
1.679293066263198853e-02
1.634780131280422211e-02
9.632093831896781921e-03
1.551754307001829147e-02
1.492230873554944992e-02
1.540608331561088562e-02
1.568431593477725983e-02
1.676685735583305359e-02
6.610811688005924225e-03
1.000696793198585510e-02
1.681776344776153564e-02
1.623754017055034637e-02
1.739176921546459198e-02
1.727655343711376190e-02
6.875871215015649796e-03
1.207617390900850296e-02
1.737146079540252686e-02
1.022404152899980545e-02
1.576655544340610504e-02
1.773528382182121277e-02
1.741406321525573730e-02
1.749217510223388672e-02
1.636315509676933289e-02
1.501345355063676834e-02
1.641713827848434448e-02
1.990800537168979645e-02
2.298466116189956665e-02
2.028383873403072357e-02
2.181399054825305939e-02
1.873773150146007538e-02
2.042825892567634583e-02
1.964121125638484955e-02
2.427285723388195038e-02
3.412903472781181335e-02
1.616059802472591400e-02
2.158910594880580902e-02
2.851192094385623932e-02
2.366702444851398468e-02
3.029467165470123291e-02
1.877287216484546661e-02
2.010702155530452728e-02
2.345459908246994019e-02
1.902903988957405090e-02
2.162759378552436829e-02
2.205390296876430511e-02
1.723304204642772675e-02
1.971348188817501068e-02
2.559516951441764832e-02
1.814766600728034973e-02
2.317095734179019928e-02
2.103090286254882812e-02
2.156898379325866699e-02
2.307719923555850983e-02
2.171730995178222656e-02
2.952970936894416809e-02
1.913073472678661346e-02
1.520682964473962784e-02
2.213080972433090210e-02
2.075816318392753601e-02
1.716467924416065216e-02
1.341984234750270844e-02
1.919080130755901337e-02
1.518293563276529312e-02
2.287020348012447357e-02
3.621994704008102417e-02
1.944682374596595764e-02
2.075677551329135895e-02
1.812834478914737701e-02
1.820057444274425507e-02
2.142144925892353058e-02
1.673559658229351044e-02
2.166905440390110016e-02
1.778468862175941467e-02
1.902098767459392548e-02
2.449912019073963165e-02
2.273689582943916321e-02
2.126528881490230560e-02
1.936243288218975067e-02
2.501268312335014343e-02
3.336046263575553894e-02
1.903750561177730560e-02
1.843618229031562805e-02
1.678462140262126923e-02
2.380860410630702972e-02
4.264833405613899231e-02
2.228415198624134064e-02
1.898688077926635742e-02
2.297572419047355652e-02
2.058324962854385376e-02
2.392143011093139648e-02
1.268436387181282043e-02
1.203048974275588989e-02
2.130932547152042389e-02
2.390326000750064850e-02
2.043488807976245880e-02
1.404271088540554047e-02
1.598909683525562286e-02
1.396905072033405304e-02
1.708639226853847504e-02
2.006690949201583862e-02
1.970830000936985016e-02
2.177261561155319214e-02
1.652707532048225403e-02
2.137813717126846313e-02
2.465927973389625549e-02
1.848139055073261261e-02
2.282474003732204437e-02
1.363581418991088867e-02
1.833758130669593811e-02
1.819853857159614563e-02
2.203591726720333099e-02
2.509833872318267822e-02
1.586715690791606903e-02
2.791047655045986176e-02
1.806728541851043701e-02
1.503065228462219238e-02
1.647236570715904236e-02
1.316458731889724731e-02
2.202631160616874695e-02
2.317230217158794403e-02
2.097751013934612274e-02
2.126881480216979980e-02
2.212135866284370422e-02
2.394297160208225250e-02
2.101842686533927917e-02
2.301023714244365692e-02
2.022049017250537872e-02
1.962408050894737244e-02
2.325325272977352142e-02
1.951711811125278473e-02
2.267353422939777374e-02
1.739434152841567993e-02
2.085329964756965637e-02
1.927830837666988373e-02
2.168542146682739258e-02
1.948503777384757996e-02
1.881753094494342804e-02
1.962907239794731140e-02
2.487208880484104156e-02
2.113517560064792633e-02
2.264185063540935516e-02
2.965770848095417023e-02
2.497835829854011536e-02
2.718955092132091522e-02
2.093024365603923798e-02
3.495620563626289368e-02
2.771555259823799133e-02
4.123050346970558167e-02
4.096265882253646851e-02
4.510489478707313538e-02
3.369006887078285217e-02
2.215587534010410309e-02
3.060269728302955627e-02
2.294763177633285522e-02
2.476361580193042755e-02
2.527374960482120514e-02
2.683604694902896881e-02
1.715299114584922791e-02
1.956893131136894226e-02
1.497351843863725662e-02
1.617974229156970978e-02
2.790025249123573303e-02
1.980232447385787964e-02
2.504647336900234222e-02
3.110039047896862030e-02
2.059045992791652679e-02
1.840631291270256042e-02
1.782872900366783142e-02
2.247970551252365112e-02
2.013876289129257202e-02
2.633395045995712280e-02
2.544898539781570435e-02
3.197744488716125488e-02
2.923140302300453186e-02
2.317782863974571228e-02
2.144335582852363586e-02
2.109353803098201752e-02
2.604895643889904022e-02
1.997843012213706970e-02
2.729556336998939514e-02
2.048054896295070648e-02
1.746055483818054199e-02
1.824903488159179688e-02
2.178324759006500244e-02
2.210397273302078247e-02
3.321650251746177673e-02
2.247762307524681091e-02
2.238759398460388184e-02
2.071464620530605316e-02
2.972904406487941742e-02
1.948481984436511993e-02
1.512667536735534668e-02
1.509931683540344238e-02
1.270876172930002213e-02
2.020119689404964447e-02
2.684827335178852081e-02
2.573475055396556854e-02
2.517572045326232910e-02
1.498954277485609055e-02
2.221840061247348785e-02
1.474535185843706131e-02
2.595544420182704926e-02
1.447174977511167526e-02
2.021376043558120728e-02
2.569376863539218903e-02
1.793030276894569397e-02
1.761076040565967560e-02
1.786668039858341217e-02
1.803857646882534027e-02
1.885275356471538544e-02
1.742348447442054749e-02
3.128769621253013611e-02
3.157731145620346069e-02
3.228044882416725159e-02
2.401081100106239319e-02
2.547259442508220673e-02
2.711686678230762482e-02
3.562816604971885681e-02
3.179932013154029846e-02
1.935476623475551605e-02
2.550478838384151459e-02
2.544941380620002747e-02
1.920128241181373596e-02
2.124362438917160034e-02
1.838530972599983215e-02
2.764961868524551392e-02
1.435791328549385071e-02
2.187136560678482056e-02
1.970844157040119171e-02
2.330846525728702545e-02
3.393318876624107361e-02
2.276360988616943359e-02
1.932432502508163452e-02
2.097558043897151947e-02
2.678854763507843018e-02
2.564139477908611298e-02
2.081837132573127747e-02
2.648614160716533661e-02
2.752240374684333801e-02
2.466091699898242950e-02
3.589066118001937866e-02
3.132569044828414917e-02
1.742570102214813232e-02
1.629627309739589691e-02
2.749887667596340179e-02
3.360731154680252075e-02
3.406885266304016113e-02
3.223386406898498535e-02
2.872211858630180359e-02
3.162266686558723450e-02
2.567793056368827820e-02
3.441691398620605469e-02
3.133379667997360229e-02
1.962169818580150604e-02
1.869525946676731110e-02
3.115555457770824432e-02
2.898361533880233765e-02
3.956891968846321106e-02
3.132237493991851807e-02
2.519949153065681458e-02
2.500512823462486267e-02
2.309681475162506104e-02
2.727709338068962097e-02
3.470092639327049255e-02
3.209185972809791565e-02
3.148967027664184570e-02
2.812014706432819366e-02
3.630643337965011597e-02
3.441163524985313416e-02
1.986927166581153870e-02
2.232328243553638458e-02
3.462751954793930054e-02
3.224152699112892151e-02
2.431511320173740387e-02
2.433992922306060791e-02
2.376959845423698425e-02
2.653807587921619415e-02
1.954582147300243378e-02
2.162888459861278534e-02
3.100047633051872253e-02
1.641527377068996429e-02
1.412429846823215485e-02
2.228226885199546814e-02
2.024005539715290070e-02
2.159808948636054993e-02
2.176536433398723602e-02
2.479752339422702789e-02
2.440185286104679108e-02
1.983198709785938263e-02
2.376062050461769104e-02
2.140172198414802551e-02
8.683100342750549316e-03
2.472783438861370087e-02
2.285488136112689972e-02
9.164366871118545532e-03
2.287657558917999268e-02
9.616832248866558075e-03
9.058541618287563324e-03
2.347578667104244232e-02
2.236388251185417175e-02
9.264969266951084137e-03
2.152134291827678680e-02
1.997488923370838165e-02
8.455529808998107910e-03
2.040327340364456177e-02
1.928356848657131195e-02
8.274638094007968903e-03
2.406042627990245819e-02
1.952872052788734436e-02
2.131644822657108307e-02
1.897615008056163788e-02
1.830568164587020874e-02
2.038144879043102264e-02
1.767081394791603088e-02
1.033716276288032532e-02
2.558779343962669373e-02
2.293698117136955261e-02
1.611334457993507385e-02
1.592702418565750122e-02
2.907986752688884735e-02
1.401117071509361267e-02
2.106957696378231049e-02
2.560215443372726440e-02
1.758813485503196716e-02
2.511401101946830750e-02
2.048561535775661469e-02
1.876213774085044861e-02
3.095450997352600098e-02
2.683681994676589966e-02
3.259748220443725586e-02
3.616173565387725830e-02
3.262277320027351379e-02
4.437214136123657227e-02
2.386334165930747986e-02
1.398724224418401718e-02
1.361892092972993851e-02
1.803263835608959198e-02
1.274390518665313721e-02
2.306549623608589172e-02
2.597773075103759766e-02
3.746751695871353149e-02
3.016496263444423676e-02
1.791494153439998627e-02
1.291947346180677414e-02
2.984328009188175201e-02
9.081091731786727905e-03
2.049877680838108063e-02
1.666786335408687592e-02
2.761284448206424713e-02
2.748540975153446198e-02
2.340537309646606445e-02
1.560783386230468750e-02
1.914755813777446747e-02
1.290021929889917374e-02
1.111104991286993027e-02
1.960623078048229218e-02
1.572157815098762512e-02
1.045133545994758606e-02
3.115279227495193481e-02
2.858483977615833282e-02
3.909882903099060059e-02
1.720021665096282959e-02
1.902682147920131683e-02
1.673625595867633820e-02
1.260303985327482224e-02
9.657941758632659912e-03
2.081424556672573090e-02
1.254927553236484528e-02
1.004268508404493332e-02
1.936533674597740173e-02
2.164403162896633148e-02
2.534434385597705841e-02
2.562042511999607086e-02
1.450632326304912567e-02
2.197998203337192535e-02
1.870556548237800598e-02
1.229257881641387939e-02
1.655710488557815552e-02
1.753929629921913147e-02
1.648872904479503632e-02
1.279581617563962936e-02
1.537545584142208099e-02
2.438488788902759552e-02
2.191958390176296234e-02
2.449607849121093750e-02
2.181433141231536865e-02
1.484841946512460709e-02
1.270329020917415619e-02
1.322713121771812439e-02
1.661558635532855988e-02
1.500149257481098175e-02
1.528265234082937241e-02
1.920757442712783813e-02
5.575692281126976013e-03
1.582542434334754944e-02
1.316347625106573105e-02
5.119838751852512360e-03
1.162563357502222061e-02
1.106982119381427765e-02
1.287387125194072723e-02
2.148418873548507690e-02
1.991686969995498657e-02
1.646249182522296906e-02
1.840883120894432068e-02
1.701292581856250763e-02
1.549898087978363037e-02
1.502053346484899521e-02
1.584970392286777496e-02
1.501715369522571564e-02
1.881134323775768280e-02
1.863177865743637085e-02
2.195128984749317169e-02
1.700822077691555023e-02
1.283774431794881821e-02
1.504472177475690842e-02
1.281895115971565247e-02
1.977565884590148926e-02
1.873131468892097473e-02
1.937646232545375824e-02
2.167587913572788239e-02
1.554225292056798935e-02
1.824361458420753479e-02
1.743207685649394989e-02
1.399682927876710892e-02
2.167692221701145172e-02
1.805326528847217560e-02
1.615655981004238129e-02
1.491355895996093750e-02
1.368925627321004868e-02
1.488879043608903885e-02
1.628427207469940186e-02
1.309619471430778503e-02
1.315393950790166855e-02
1.346082892268896103e-02
1.334408391267061234e-02
1.351627521216869354e-02
1.333768200129270554e-02
1.473020203411579132e-02
2.640656381845474243e-02
1.412933040410280228e-02
1.713173277676105499e-02
2.230508439242839813e-02
1.476437505334615707e-02
1.265434827655553818e-02
1.967091113328933716e-02
1.633696630597114563e-02
2.856290526688098907e-02
1.576123759150505066e-02
1.455394923686981201e-02
1.293153967708349228e-02
1.572666689753532410e-02
1.503854244947433472e-02
1.514082960784435272e-02
1.415553409606218338e-02
1.734482496976852417e-02
1.928375847637653351e-02
2.047926560044288635e-02
2.152672037482261658e-02
1.723297871649265289e-02
4.477962106466293335e-02
2.168091759085655212e-02
1.607893966138362885e-02
2.130805328488349915e-02
2.070510946214199066e-02
1.878806576132774353e-02
1.944587938487529755e-02
2.040476724505424500e-02
1.501809526234865189e-02
1.326228212565183640e-02
1.480500493198633194e-02
1.402450073510408401e-02
1.412589848041534424e-02
1.760730147361755371e-02
1.808005757629871368e-02
1.446938514709472656e-02
1.357667054980993271e-02
1.761200837790966034e-02
1.559641305357217789e-02
1.209695171564817429e-02
1.219095475971698761e-02
1.351865567266941071e-02
1.469175238162279129e-02
1.426298543810844421e-02
1.292066834867000580e-02
1.215623971074819565e-02
1.387051865458488464e-02
1.864026486873626709e-02
1.638400740921497345e-02
9.814514778554439545e-03
1.433523837476968765e-02
1.488044764846563339e-02
1.559254433959722519e-02
1.479930151253938675e-02
1.191950589418411255e-02
1.246800553053617477e-02
1.227487064898014069e-02
1.866888813674449921e-02
1.827584020793437958e-02
1.213129702955484390e-02
1.293297857046127319e-02
2.517520636320114136e-02
1.316158566623926163e-02
1.316015794873237610e-02
1.325412280857563019e-02
1.863251626491546631e-02
1.832320541143417358e-02
1.797748915851116180e-02
1.900041103363037109e-02
1.822365075349807739e-02
2.012432739138603210e-02
2.339625172317028046e-02
1.865498721599578857e-02
1.212302222847938538e-02
1.442756317555904388e-02
1.243303995579481125e-02
2.103318274021148682e-02
1.907973550260066986e-02
1.226718723773956299e-02
1.982851512730121613e-02
1.984648592770099640e-02
1.854074187576770782e-02
1.955596357583999634e-02
1.826257631182670593e-02
1.367788109928369522e-02
1.650586165487766266e-02
1.830569282174110413e-02
1.696847192943096161e-02
1.403031032532453537e-02
1.797708310186862946e-02
1.581584848463535309e-02
1.970823667943477631e-02
1.743708364665508270e-02
1.661629229784011841e-02
2.140718325972557068e-02
1.707733236253261566e-02
1.234560366719961166e-02
1.453421916812658310e-02
1.618346199393272400e-02
1.824698410928249359e-02
1.666427962481975555e-02
2.336817234754562378e-02
1.263169944286346436e-02
1.150302309542894363e-02
2.999440953135490417e-02
1.191981695592403412e-02
2.769272215664386749e-02
2.279291674494743347e-02
2.176222950220108032e-02
1.264392770826816559e-02
2.096437849104404449e-02
1.696874015033245087e-02
1.962399855256080627e-02
2.006963081657886505e-02
1.439132820814847946e-02
2.142188884317874908e-02
2.093672007322311401e-02
2.258232049643993378e-02
1.812527887523174286e-02
1.806380413472652435e-02
1.985780708491802216e-02
2.764705568552017212e-02
2.185904607176780701e-02
1.253110915422439575e-02
1.537915691733360291e-02
1.685464754700660706e-02
1.466030161827802658e-02
1.615455560386180878e-02
2.197204902768135071e-02
2.328469790518283844e-02
2.151677943766117096e-02
2.126693353056907654e-02
2.296743169426918030e-02
3.067580610513687134e-02
3.350019082427024841e-02
1.168264821171760559e-02
2.379534766077995300e-02
1.787389442324638367e-02
2.033830992877483368e-02
2.824836038053035736e-02
4.501378908753395081e-02
3.697950392961502075e-02
1.911336928606033325e-02
2.281941473484039307e-02
1.809742115437984467e-02
1.492394693195819855e-02
1.504181511700153351e-02
1.397238019853830338e-02
1.352341007441282272e-02
1.524276845157146454e-02
1.967137679457664490e-02
1.887396909296512604e-02
2.061922848224639893e-02
1.820580475032329559e-02
1.783729158341884613e-02
1.850449293851852417e-02
1.576436497271060944e-02
1.343991979956626892e-02
1.808463409543037415e-02
1.382781099528074265e-02
1.149750407785177231e-02
1.302873250097036362e-02
1.818034611642360687e-02
1.618690602481365204e-02
1.634645462036132812e-02
1.909346692264080048e-02
1.530893519520759583e-02
1.100877579301595688e-02
1.652227155864238739e-02
2.254144474864006042e-02
1.973775029182434082e-02
1.683739572763442993e-02
1.983929425477981567e-02
2.020524069666862488e-02
1.468955259770154953e-02
1.597869768738746643e-02
1.966579258441925049e-02
1.462703850120306015e-02
1.853631064295768738e-02
1.285495795309543610e-02
1.437967550009489059e-02
1.270120590925216675e-02
1.245702896267175674e-02
1.479548029601573944e-02
1.493137795478105545e-02
1.453133858740329742e-02
1.621344871819019318e-02
1.375157199800014496e-02
2.195090055465698242e-02
1.045855693519115448e-02
1.387204881757497787e-02
9.204518049955368042e-03
2.418422698974609375e-02
1.651124656200408936e-02
2.442100271582603455e-02
1.487072184681892395e-02
2.489914372563362122e-02
9.247867390513420105e-03
1.243200339376926422e-02
1.136635243892669678e-02
8.378418162465095520e-03
8.241008967161178589e-03
1.965807564556598663e-02
1.014528237283229828e-02
2.358542568981647491e-02
1.780809089541435242e-02
1.488633546978235245e-02
2.209791913628578186e-02
1.702488027513027191e-02
1.197675801813602448e-02
1.446697115898132324e-02
1.419259794056415558e-02
1.782318763434886932e-02
1.897774823009967804e-02
1.239176373928785324e-02
1.537283044308423996e-02
1.803591847419738770e-02
3.474609553813934326e-02
2.049107104539871216e-02
2.858001925051212311e-02
1.628316380083560944e-02
2.199732139706611633e-02
2.016495727002620697e-02
3.303957358002662659e-02
2.064472995698451996e-02
1.784153096377849579e-02
1.755002327263355255e-02
1.787362247705459595e-02
1.971325278282165527e-02
1.976519078016281128e-02
3.536225482821464539e-02
1.853669062256813049e-02
1.818891055881977081e-02
2.278121560811996460e-02
3.814681991934776306e-02
2.216175757348537445e-02
1.634470187127590179e-02
1.680321432650089264e-02
3.161568939685821533e-02
3.775888681411743164e-02
3.733867034316062927e-02
1.611690968275070190e-02
1.650232076644897461e-02
3.642447665333747864e-02
2.072332240641117096e-02
1.873365044593811035e-02
1.880202256143093109e-02
1.949582248926162720e-02
1.883261650800704956e-02
2.285893075168132782e-02
1.576369628310203552e-02
1.319755241274833679e-02
9.834440425038337708e-03
2.373628877103328705e-02
2.459968440234661102e-02
8.156904019415378571e-03
1.287472527474164963e-02
1.106775086373090744e-02
1.062127668410539627e-02
1.414233539253473282e-02
1.295022852718830109e-02
1.277855038642883301e-02
9.216723963618278503e-03
9.983294643461704254e-03
9.083221666514873505e-03
9.764668531715869904e-03
9.002435021102428436e-03
1.061033178120851517e-02
1.116145867854356766e-02
1.270783320069313049e-02
1.370730157941579819e-02
9.169034659862518311e-03
1.089325360953807831e-02
1.045581232756376266e-02
1.365675311535596848e-02
1.122538652271032333e-02
1.377499382942914963e-02
1.383185759186744690e-02
1.764466241002082825e-02
1.656683348119258881e-02
1.304744835942983627e-02
1.210462953895330429e-02
1.530452258884906769e-02
1.206456683576107025e-02
1.337749324738979340e-02
1.021125726401805878e-02
9.033146314322948456e-03
1.798572950065135956e-02
1.491584349423646927e-02
1.427401695400476456e-02
2.389845810830593109e-02
1.318302284926176071e-02
1.219381485134363174e-02
1.528995018452405930e-02
1.170885935425758362e-02
1.471033040434122086e-02
1.658849418163299561e-02
1.335635222494602203e-02
1.648493856191635132e-02
1.302869524806737900e-02
1.830558292567729950e-02
2.293082885444164276e-02
1.219218410551548004e-02
1.245273463428020477e-02
9.772071614861488342e-03
9.814785793423652649e-03
1.097912341356277466e-02
1.731497980654239655e-02
1.659357734024524689e-02
9.112806990742683411e-03
1.761098951101303101e-02
8.147366344928741455e-03
1.672243885695934296e-02
1.167874038219451904e-02
7.088396232575178146e-03
7.179351057857275009e-03
1.600423827767372131e-02
1.194633822888135910e-02
1.463145762681961060e-02
7.874916307628154755e-03
8.888355456292629242e-03
1.590500958263874054e-02
6.502323783934116364e-03
9.443102404475212097e-03
1.086456142365932465e-02
1.645315811038017273e-02
2.118829265236854553e-02
1.654908061027526855e-02
1.388097088783979416e-02
9.064698591828346252e-03
1.546668075025081635e-02
1.116152014583349228e-02
9.525099769234657288e-03
1.036899350583553314e-02
1.616860739886760712e-02
1.732622087001800537e-02
7.586113177239894867e-03
7.166112307459115982e-03
1.761205308139324188e-02
7.412137463688850403e-03
1.704759523272514343e-02
7.846658118069171906e-03
2.071098238229751587e-02
1.797602698206901550e-02
8.672906085848808289e-03
1.862878911197185516e-02
8.234367705881595612e-03
1.295057404786348343e-02
1.975482888519763947e-02
1.138055790215730667e-02
1.441505085676908493e-02
1.794343627989292145e-02
1.955043710768222809e-02
2.250275388360023499e-02
1.343709137290716171e-02
1.047185529023408890e-02
8.486371487379074097e-03
1.351779978722333908e-02
1.232082676142454147e-02
1.369535177946090698e-02
1.370319258421659470e-02
1.249231584370136261e-02
2.803908102214336395e-02
1.427274197340011597e-02
2.096052281558513641e-02
2.023425698280334473e-02
2.509885095059871674e-02
1.959676295518875122e-02
1.781323924660682678e-02
1.068134140223264694e-02
1.410918310284614563e-02
9.814896620810031891e-03
1.119828037917613983e-02
1.227661501616239548e-02
1.685532554984092712e-02
1.165332552045583725e-02
1.572238840162754059e-02
2.071176469326019287e-02
2.656988799571990967e-02
2.345916628837585449e-02
1.187400706112384796e-02
1.246990729123353958e-02
2.061569876968860626e-02
1.549830660223960876e-02
1.925016380846500397e-02
2.292663045227527618e-02
1.368234399706125259e-02
2.151004597544670105e-02
1.994345150887966156e-02
1.789261586964130402e-02
3.920960053801536560e-02
3.480341285467147827e-02
2.979393303394317627e-02
1.783944480121135712e-02
3.118511103093624115e-02
2.954857237637042999e-02
1.881140284240245819e-02
2.123468928039073944e-02
3.141396492719650269e-02
2.167590521275997162e-02
3.086794167757034302e-02
2.686732821166515350e-02
2.585073001682758331e-02
2.947113104164600372e-02
2.313196659088134766e-02
1.993407122790813446e-02
1.796462386846542358e-02
2.830951847136020660e-02
2.622318454086780548e-02
2.023775316774845123e-02
2.437729202210903168e-02
2.021190710365772247e-02
3.434929251670837402e-02
1.795692183077335358e-02
2.140735834836959839e-02
2.315122820436954498e-02
2.594728395342826843e-02
2.544226311147212982e-02
2.288945578038692474e-02
2.440900728106498718e-02
2.360347099602222443e-02
2.235077880322933197e-02
2.469074353575706482e-02
2.160337939858436584e-02
3.223173320293426514e-02
2.373528666794300079e-02
3.412639349699020386e-02
2.684691175818443298e-02
2.419632300734519958e-02
2.201395668089389801e-02
3.217188641428947449e-02
2.219881489872932434e-02
2.998223900794982910e-02
3.027105331420898438e-02
2.421359345316886902e-02
2.903356403112411499e-02
2.734817564487457275e-02
2.689522691071033478e-02
2.648278884589672089e-02
2.911809459328651428e-02
2.830037847161293030e-02
2.377953752875328064e-02
3.183696046471595764e-02
3.719943016767501831e-02
2.750846557319164276e-02
2.254076115787029266e-02
3.298105299472808838e-02
2.351626567542552948e-02
2.658657915890216827e-02
3.082513436675071716e-02
3.192299976944923401e-02
1.969278417527675629e-02
2.036374807357788086e-02
2.292805910110473633e-02
1.365072932094335556e-02
1.872380264103412628e-02
2.681328170001506805e-02
2.432139031589031219e-02
2.181259728968143463e-02
2.709134295582771301e-02
2.063185349106788635e-02
2.092741616070270538e-02
3.060941770672798157e-02
2.189158089458942413e-02
3.904647380113601685e-02
3.651757165789604187e-02
1.575664244592189789e-02
1.846039108932018280e-02
2.993665076792240143e-02
2.678746357560157776e-02
2.978129871189594269e-02
2.749552950263023376e-02
2.546956203877925873e-02
2.783495560288429260e-02
1.678998023271560669e-02
2.767270430922508240e-02
3.459478169679641724e-02
3.938241675496101379e-02
4.207072779536247253e-02
2.879002317786216736e-02
3.012118302285671234e-02
3.272741660475730896e-02
1.961546391248703003e-02
3.679465502500534058e-02
3.952849283814430237e-02
2.413680963218212128e-02
3.377971798181533813e-02
2.880575507879257202e-02
3.286629170179367065e-02
2.936683967709541321e-02
3.066104650497436523e-02
3.090193495154380798e-02
2.963893488049507141e-02
2.565230987966060638e-02
3.247572481632232666e-02
3.506787866353988647e-02
2.417867444455623627e-02
2.086975611746311188e-02
2.388959191739559174e-02
2.173293195664882660e-02
2.183658257126808167e-02
2.649772353470325470e-02
3.410574421286582947e-02
1.556140277534723282e-02
2.589566633105278015e-02
2.496115490794181824e-02
1.222301274538040161e-02
2.088780514895915985e-02
1.081390958279371262e-02
1.558377407491207123e-02
1.570590212941169739e-02
1.389429345726966858e-02
2.060316130518913269e-02
1.172915473580360413e-02
1.448529772460460663e-02
1.645774021744728088e-02
1.590573787689208984e-02
1.672678440809249878e-02
1.662074960768222809e-02
1.097057852894067764e-02
9.194600395858287811e-03
1.198452617973089218e-02
9.789907373487949371e-03
1.887672208249568939e-02
1.675024442374706268e-02
2.330147661268711090e-02
2.347933128476142883e-02
7.811293937265872955e-03
1.916557177901268005e-02
1.341160293668508530e-02
1.080611906945705414e-02
1.302854437381029129e-02
1.832341030240058899e-02
1.816174387931823730e-02
1.240741368383169174e-02
2.367247641086578369e-02
2.361903153359889984e-02
9.548896923661231995e-03
2.942380122840404510e-02
1.235258672386407852e-02
1.186481118202209473e-02
8.610364980995655060e-03
1.009454391896724701e-02
1.635583862662315369e-02
2.102063968777656555e-02
1.585971377789974213e-02
8.169808425009250641e-03
1.155227143317461014e-02
7.213663309812545776e-03
8.753562346100807190e-03
3.129310160875320435e-02
3.400208801031112671e-02
2.534615807235240936e-02
3.241572529077529907e-02
2.804822660982608795e-02
3.432245925068855286e-02
2.891907654702663422e-02
3.008041344583034515e-02
3.909998014569282532e-02
2.881694398820400238e-02
2.970822155475616455e-02
2.688328921794891357e-02
2.724125981330871582e-02
3.471844643354415894e-02
3.629826009273529053e-02
2.490694262087345123e-02
3.204554319381713867e-02
2.844713069498538971e-02
3.675841540098190308e-02
3.345866873860359192e-02
3.313985466957092285e-02
3.044656291604042053e-02
2.652271091938018799e-02
3.754731267690658569e-02
3.546732291579246521e-02
3.308704495429992676e-02
2.818079479038715363e-02
3.566739335656166077e-02
3.140624612569808960e-02
2.779517881572246552e-02
2.801081165671348572e-02
3.632264584302902222e-02
2.624348364770412445e-02
2.475914731621742249e-02
3.353240340948104858e-02
3.240059688687324524e-02
3.308970853686332703e-02
3.854681551456451416e-02
2.870471216738224030e-02
3.400681912899017334e-02
3.276922553777694702e-02
3.424274548888206482e-02
2.334214560687541962e-02
3.404306620359420776e-02
3.628666326403617859e-02
3.189833462238311768e-02
2.966454997658729553e-02
3.390343487262725830e-02
3.123614192008972168e-02
3.015714697539806366e-02
2.340254932641983032e-02
1.889084838330745697e-02
1.977434009313583374e-02
1.703909039497375488e-02
3.500254452228546143e-02
2.230543270707130432e-02
2.057367004454135895e-02
2.328522317111492157e-02
1.479191239923238754e-02
3.028053231537342072e-02
2.573309652507305145e-02
2.432884089648723602e-02
1.940050907433032990e-02
2.782623283565044403e-02
2.380962856113910675e-02
1.878321357071399689e-02
1.855004578828811646e-02
1.978944614529609680e-02
1.893800310790538788e-02
1.653852500021457672e-02
1.489855535328388214e-02
1.314480882138013840e-02
1.705909147858619690e-02
1.880901865661144257e-02
1.285804435610771179e-02
1.882025972008705139e-02
1.802430115640163422e-02
1.549977250397205353e-02
1.913326047360897064e-02
1.638732664287090302e-02
1.418389938771724701e-02
2.140151336789131165e-02
1.426736172288656235e-02
2.396104484796524048e-02
2.345631457865238190e-02
2.237130701541900635e-02
2.444258704781532288e-02
2.191378735005855560e-02
2.416334114968776703e-02
1.986698433756828308e-02
2.415311150252819061e-02
2.645137906074523926e-02
2.022586762905120850e-02
2.312836982309818268e-02
2.363212406635284424e-02
2.026168256998062134e-02
2.049780078232288361e-02
2.245401591062545776e-02
4.157384485006332397e-02
3.285314887762069702e-02
4.292598739266395569e-02
1.868247240781784058e-02
3.151016682386398315e-02
3.439180552959442139e-02
2.839882113039493561e-02
2.565781213343143463e-02
2.086544409394264221e-02
1.724710315465927124e-02
2.025664970278739929e-02
2.464260347187519073e-02
1.922865957021713257e-02
1.913493685424327850e-02
2.121875621378421783e-02
2.883693203330039978e-02
1.853169687092304230e-02
1.834711991250514984e-02
2.212141640484333038e-02
2.031276188790798187e-02
2.036002464592456818e-02
1.874093897640705109e-02
2.675043977797031403e-02
3.161799535155296326e-02
2.740831859409809113e-02
2.372293733060359955e-02
2.745066769421100616e-02
2.364380843937397003e-02
3.234412893652915955e-02
3.357223048806190491e-02
3.522666171193122864e-02
2.272039465606212616e-02
2.080134861171245575e-02
2.230433002114295959e-02
1.805027760565280914e-02
2.004999667406082153e-02
2.287417277693748474e-02
2.099464647471904755e-02
1.809513196349143982e-02
2.266310341656208038e-02
2.488660812377929688e-02
3.710131347179412842e-02
2.336145937442779541e-02
1.795206218957901001e-02
1.945609413087368011e-02
2.359970472753047943e-02
2.244051732122898102e-02
3.086085431277751923e-02
2.664290554821491241e-02
3.064419887959957123e-02
2.709425613284111023e-02
3.001271933317184448e-02
1.654330641031265259e-02
2.111099846661090851e-02
1.897757500410079956e-02
2.005565911531448364e-02
1.970320008695125580e-02
2.113146707415580750e-02
2.590255066752433777e-02
2.063408493995666504e-02
2.689767070114612579e-02
2.230197191238403320e-02
1.246543787419795990e-02
1.606958732008934021e-02
1.852823048830032349e-02
1.486518234014511108e-02
1.804023981094360352e-02
1.521387044340372086e-02
1.940074376761913300e-02
2.193785831332206726e-02
1.535054948180913925e-02
1.764243841171264648e-02
2.350425347685813904e-02
1.326680183410644531e-02
7.383573800325393677e-03
1.683173514902591705e-02
7.942451164126396179e-03
1.912201754748821259e-02
2.056762762367725372e-02
1.390755269676446915e-02
1.141966693103313446e-02
1.371848117560148239e-02
2.068191766738891602e-02
1.692831702530384064e-02
1.572371646761894226e-02
1.307544670999050140e-02
1.569155044853687286e-02
2.041438035666942596e-02
1.633169129490852356e-02
2.151525579392910004e-02
2.676072157919406891e-02
2.696860581636428833e-02
2.660831063985824585e-02
5.315079912543296814e-02
4.916900768876075745e-02
2.947889454662799835e-02
2.984695136547088623e-02
2.978266589343547821e-02
3.581370785832405090e-02
1.546657830476760864e-02
2.611323818564414978e-02
2.788233570754528046e-02
3.203353658318519592e-02
1.470573991537094116e-02
1.350730098783969879e-02
2.377003245055675507e-02
2.042611315846443176e-02
1.540202368050813675e-02
1.320382580161094666e-02
2.194118872284889221e-02
2.060743793845176697e-02
1.622292026877403259e-02
2.664813585579395294e-02
1.635669358074665070e-02
1.293933670967817307e-02
1.996145211160182953e-02
1.536224223673343658e-02
1.787070930004119873e-02
1.967519335448741913e-02
2.211957052350044250e-02
2.124418690800666809e-02
2.408182062208652496e-02
1.372223161160945892e-02
2.179314568638801575e-02
2.010010927915573120e-02
3.385438770055770874e-02
1.721705868840217590e-02
3.074213303625583649e-02
1.726561039686203003e-02
2.559351176023483276e-02
3.394196555018424988e-02
1.568095944821834564e-02
1.882177591323852539e-02
1.722383685410022736e-02
1.506490353494882584e-02
1.436195243149995804e-02
2.220446243882179260e-02
1.993037201464176178e-02
1.917298696935176849e-02
2.400022186338901520e-02
2.023630030453205109e-02
2.932890318334102631e-02
2.548360265791416168e-02
1.865511015057563782e-02
2.620179206132888794e-02
2.054917067289352417e-02
2.220079116523265839e-02
2.951731905341148376e-02
2.528549730777740479e-02
2.191388979554176331e-02
3.228480741381645203e-02
3.584504872560501099e-02
2.262198925018310547e-02
2.232979051768779755e-02
3.333866596221923828e-02
2.124311588704586029e-02
3.159208223223686218e-02
2.147396653890609741e-02
2.182792127132415771e-02
1.634258218109607697e-02
2.304674126207828522e-02
3.775307163596153259e-02
4.280558973550796509e-02
4.031381383538246155e-02
2.316753007471561432e-02
2.027447894215583801e-02
3.013225086033344269e-02
2.875671908259391785e-02
2.231558598577976227e-02
2.206858806312084198e-02
2.152419090270996094e-02
2.536904998123645782e-02
1.697781682014465332e-02
1.675801165401935577e-02
1.622370630502700806e-02
3.455974534153938293e-02
2.330395393073558807e-02
3.030548058450222015e-02
2.476606331765651703e-02
2.365630492568016052e-02
2.066406607627868652e-02
3.175057098269462585e-02
2.736471779644489288e-02
2.454686909914016724e-02
2.945659123361110687e-02
2.711535058915615082e-02
2.462080307304859161e-02
2.788234502077102661e-02
2.709455601871013641e-02
2.295425161719322205e-02
2.796617150306701660e-02
3.107424639165401459e-02
2.011140063405036926e-02
2.445690892636775970e-02
1.921631395816802979e-02
2.473387680947780609e-02
2.632109448313713074e-02
2.239421941339969635e-02
2.831813693046569824e-02
2.593288011848926544e-02
5.058892071247100830e-02
2.293406799435615540e-02
2.992863394320011139e-02
1.557400822639465332e-02
3.671212121844291687e-02
2.533634006977081299e-02
3.052473440766334534e-02
1.746551878750324249e-02
2.580258809030056000e-02
1.594992540776729584e-02
1.999378576874732971e-02
2.306499145925045013e-02
2.520645409822463989e-02
1.561398431658744812e-02
2.472876198589801788e-02
1.978843472898006439e-02
2.480351179838180542e-02
2.356416359543800354e-02
2.405739203095436096e-02
2.032586000859737396e-02
1.702216453850269318e-02
2.379173971712589264e-02
2.067207731306552887e-02
2.437206730246543884e-02
1.775785721838474274e-02
2.345596626400947571e-02
2.828972227871417999e-02
2.514166943728923798e-02
2.479452267289161682e-02
3.537362068891525269e-02
4.822962358593940735e-02
3.723113611340522766e-02
2.085230499505996704e-02
2.555707283318042755e-02
1.815155334770679474e-02
2.374153397977352142e-02
2.442673966288566589e-02
1.488548144698143005e-02
1.758820004761219025e-02
1.842500455677509308e-02
2.048853039741516113e-02
1.654993928968906403e-02
1.794511638581752777e-02
2.115877158939838409e-02
2.282861992716789246e-02
2.203093282878398895e-02
1.863593049347400665e-02
2.107157558202743530e-02
1.834416761994361877e-02
3.761830553412437439e-02
1.679488830268383026e-02
1.963839679956436157e-02
2.711711451411247253e-02
2.619596011936664581e-02
1.535545010119676590e-02
1.496603712439537048e-02
1.419099420309066772e-02
2.176179923117160797e-02
2.236698567867279053e-02
2.477952092885971069e-02
1.921059936285018921e-02
2.949450723826885223e-02
2.434758283197879791e-02
2.762329764664173126e-02
2.418318763375282288e-02
3.033979237079620361e-02
3.115839511156082153e-02
2.872496284544467926e-02
2.334467507898807526e-02
2.605718933045864105e-02
3.790484741330146790e-02
3.863770887255668640e-02
2.406512387096881866e-02
3.643931448459625244e-02
3.262227773666381836e-02
2.613534778356552124e-02
2.955766022205352783e-02
2.488874644041061401e-02
2.602321468293666840e-02
2.688864059746265411e-02
2.385791391134262085e-02
3.227337449789047241e-02
1.828906498849391937e-02
1.850315183401107788e-02
2.693501673638820648e-02
2.513353899121284485e-02
2.304920740425586700e-02
2.251640148460865021e-02
2.513171732425689697e-02
4.067498818039894104e-02
3.582265600562095642e-02
3.669718652963638306e-02
3.918030858039855957e-02
3.371408209204673767e-02
3.405476734042167664e-02
2.401517331600189209e-02
2.868052944540977478e-02
2.320708706974983215e-02
3.413785994052886963e-02
3.046463057398796082e-02
3.173059970140457153e-02
2.823813259601593018e-02
2.198767662048339844e-02
2.426064014434814453e-02
2.667880244553089142e-02
2.419225685298442841e-02
2.233948186039924622e-02
2.419020980596542358e-02
1.936489343643188477e-02
2.476249448955059052e-02
2.592552825808525085e-02
2.995992824435234070e-02
2.685848996043205261e-02
2.215718291699886322e-02
2.701135538518428802e-02
2.124778926372528076e-02
2.350450865924358368e-02
2.294072322547435760e-02
2.100933529436588287e-02
1.933025941252708435e-02
2.227470092475414276e-02
2.001978829503059387e-02
2.996650151908397675e-02
2.028160728514194489e-02
2.468794956803321838e-02
1.865726523101329803e-02
1.356183458119630814e-02
1.699135452508926392e-02
1.995609700679779053e-02
2.338843606412410736e-02
2.357957139611244202e-02
2.015580795705318451e-02
2.416551671922206879e-02
2.777750790119171143e-02
2.274298667907714844e-02
2.317780442535877228e-02
1.968350261449813843e-02
2.562689781188964844e-02
2.656413242220878601e-02
3.113179095089435577e-02
2.071978524327278137e-02
2.974447607994079590e-02
2.306419983506202698e-02
3.819962963461875916e-02
2.398835495114326477e-02
3.167009353637695312e-02
2.023870684206485748e-02
2.673659101128578186e-02
1.642777211964130402e-02
3.539884462952613831e-02
2.407203800976276398e-02
3.444962948560714722e-02
1.784888654947280884e-02
2.740041539072990417e-02
2.686837501823902130e-02
2.154454588890075684e-02
1.442242134362459183e-02
1.904493570327758789e-02
2.420288324356079102e-02
3.295258805155754089e-02
2.983789891004562378e-02
2.193127945065498352e-02
3.469750285148620605e-02
2.586857229471206665e-02
2.362763136625289917e-02
2.736967429518699646e-02
2.606437727808952332e-02
1.589756831526756287e-02
1.572871766984462738e-02
1.652395725250244141e-02
1.560866739600896835e-02
2.614324726164340973e-02
2.265976183116436005e-02
1.534976623952388763e-02
1.860947348177433014e-02
1.896573789417743683e-02
1.756539382040500641e-02
1.687561720609664917e-02
1.595659554004669189e-02
2.395067363977432251e-02
2.716646715998649597e-02
1.866455934941768646e-02
1.818819716572761536e-02
1.817987486720085144e-02
2.899767458438873291e-02
1.895474456250667572e-02
2.395747043192386627e-02
1.879722252488136292e-02
1.789186708629131317e-02
2.651592344045639038e-02
2.225095592439174652e-02
2.566432766616344452e-02
2.017582394182682037e-02
2.472480200231075287e-02
1.880101300776004791e-02
1.974084414541721344e-02
1.955651305615901947e-02
1.748019643127918243e-02
1.744226925075054169e-02
1.592897064983844757e-02
2.908825688064098358e-02
2.725448273122310638e-02
2.528717182576656342e-02
2.767535671591758728e-02
2.572009339928627014e-02
2.324933744966983795e-02
1.553443726152181625e-02
1.740419864654541016e-02
1.929159462451934814e-02
1.921607553958892822e-02
2.096608653664588928e-02
1.841907948255538940e-02
1.881442219018936157e-02
2.461793273687362671e-02
1.705929823219776154e-02
1.789618469774723053e-02
1.469061896204948425e-02
2.713374607264995575e-02
1.730653643608093262e-02
1.798833720386028290e-02
2.231131494045257568e-02
2.177664823830127716e-02
1.631131581962108612e-02
2.309962734580039978e-02
1.717903092503547668e-02
2.299267798662185669e-02
1.734167709946632385e-02
1.796003431081771851e-02
1.736007444560527802e-02
1.780911721289157867e-02
1.857327856123447418e-02
2.531890571117401123e-02
2.005556039512157440e-02
1.957559585571289062e-02
1.886133663356304169e-02
2.022221684455871582e-02
1.803007721900939941e-02
1.977617479860782623e-02
1.578495092689990997e-02
1.583794690668582916e-02
1.259647496044635773e-02
1.541920192539691925e-02
2.325558289885520935e-02
1.637297682464122772e-02
1.945956982672214508e-02
2.762584760785102844e-02
2.064647153019905090e-02
1.986217871308326721e-02
1.911541260778903961e-02
2.361815236508846283e-02
1.971905678510665894e-02
2.074042893946170807e-02
2.005942724645137787e-02
2.042606100440025330e-02
2.578940428793430328e-02
1.708031632006168365e-02
2.376288734376430511e-02
1.967413723468780518e-02
1.921238005161285400e-02
2.447997033596038818e-02
1.512104459106922150e-02
1.682751439511775970e-02
1.965114288032054901e-02
1.625339314341545105e-02
2.379380539059638977e-02
1.673875749111175537e-02
1.821649447083473206e-02
1.713662222027778625e-02
1.546228956431150436e-02
1.621100865304470062e-02
2.247451059520244598e-02
1.682913117110729218e-02
1.650124974548816681e-02
1.673665829002857208e-02
1.715436205267906189e-02
1.798960193991661072e-02
1.689266040921211243e-02
1.520811580121517181e-02
1.812380552291870117e-02
1.245542708784341812e-02
1.433110237121582031e-02
1.538238022476434708e-02
1.578309386968612671e-02
1.813249848783016205e-02
1.790907420217990875e-02
1.524011231958866119e-02
2.268495783209800720e-02
1.824313960969448090e-02
2.297692559659481049e-02
1.941757462918758392e-02
2.110437117516994476e-02
1.862253993749618530e-02
1.795320771634578705e-02
1.903315633535385132e-02
1.964064314961433411e-02
2.353972196578979492e-02
2.550038509070873260e-02
1.653238758444786072e-02
1.806077361106872559e-02
2.470245026051998138e-02
1.946598291397094727e-02
2.318096347153186798e-02
2.026113308966159821e-02
2.376006543636322021e-02
1.769113540649414062e-02
1.861676014959812164e-02
2.276651933789253235e-02
1.645299978554248810e-02
2.134378626942634583e-02
2.025252394378185272e-02
1.839282922446727753e-02
1.851900294423103333e-02
1.663773879408836365e-02
1.980875805020332336e-02
2.243443392217159271e-02
2.033422328531742096e-02
2.099653333425521851e-02
2.427076175808906555e-02
1.978012360632419586e-02
1.617516390979290009e-02
1.990701258182525635e-02
2.262328937649726868e-02
2.146071754395961761e-02
1.961059123277664185e-02
2.420359663665294647e-02
2.172246016561985016e-02
1.837742701172828674e-02
2.048943191766738892e-02
1.697920262813568115e-02
1.597237214446067810e-02
2.255572937428951263e-02
2.492994070053100586e-02
2.475788258016109467e-02
1.540159434080123901e-02
1.496573071926832199e-02
1.621050573885440826e-02
1.953125000000000000e-02
1.879546977579593658e-02
2.060551755130290985e-02
1.827668957412242889e-02
2.211236581206321716e-02
2.012047544121742249e-02
1.950766332447528839e-02
1.747581176459789276e-02
1.972287148237228394e-02
2.384286187589168549e-02
1.655718870460987091e-02
1.671562716364860535e-02
1.842099986970424652e-02
1.383741479367017746e-02
2.161252126097679138e-02
1.464617345482110977e-02
1.854116469621658325e-02
1.537227910012006760e-02
1.856829598546028137e-02
1.928444951772689819e-02
1.867861114442348480e-02
2.198569104075431824e-02
1.377331372350454330e-02
1.861612685024738312e-02
2.055427804589271545e-02
2.252129837870597839e-02
2.297194302082061768e-02
2.339752204716205597e-02
3.101690672338008881e-02
2.383016608655452728e-02
3.005835041403770447e-02
2.325424738228321075e-02
2.430243603885173798e-02
1.724581234157085419e-02
1.808601059019565582e-02
2.331956103444099426e-02
1.708430051803588867e-02
1.682142913341522217e-02
1.540215127170085907e-02
2.511462382972240448e-02
1.918786391615867615e-02
2.049700357019901276e-02
2.082700841128826141e-02
1.752122864127159119e-02
1.548395399004220963e-02
1.597473211586475372e-02
1.878162287175655365e-02
1.766778342425823212e-02
1.949205994606018066e-02
2.051358111202716827e-02
1.565251685678958893e-02
1.995201408863067627e-02
1.712641865015029907e-02
1.750861294567584991e-02
2.603212371468544006e-02
1.682302169501781464e-02
1.474584639072418213e-02
1.657521724700927734e-02
1.644867286086082458e-02
2.379113994538784027e-02
1.796992495656013489e-02
1.859686896204948425e-02
1.789613068103790283e-02
2.188095077872276306e-02
1.617331616580486298e-02
1.668323017656803131e-02
1.857015676796436310e-02
1.711607351899147034e-02
1.903147809207439423e-02
1.786774210631847382e-02
2.069834060966968536e-02
1.881024427711963654e-02
1.933572441339492798e-02
2.317646890878677368e-02
1.957489550113677979e-02
2.031200751662254333e-02
1.952532306313514709e-02
2.578502148389816284e-02
2.004223689436912537e-02
1.839867979288101196e-02
2.149530686438083649e-02
2.091112732887268066e-02
1.656627841293811798e-02
1.798628829419612885e-02
1.933904737234115601e-02
2.099404670298099518e-02
1.867082901298999786e-02
2.536406181752681732e-02
1.622791960835456848e-02
1.760483346879482269e-02
1.802991703152656555e-02
1.913190633058547974e-02
1.574187166988849640e-02
1.603552140295505524e-02
1.979654468595981598e-02
1.789397373795509338e-02
1.591574773192405701e-02
2.049823850393295288e-02
2.503391169011592865e-02
2.462693490087985992e-02
2.093501947820186615e-02
2.145371772348880768e-02
2.608200721442699432e-02
1.633778959512710571e-02
1.793288812041282654e-02
2.518151886761188507e-02
1.860370114445686340e-02
2.302105352282524109e-02
1.905863732099533081e-02
1.792846247553825378e-02
1.796595007181167603e-02
1.866159401834011078e-02
1.519636530429124832e-02
2.025200240314006805e-02
2.032096497714519501e-02
1.653587631881237030e-02
1.429635751992464066e-02
1.773894578218460083e-02
1.882103271782398224e-02
1.575790904462337494e-02
1.655238121747970581e-02
2.145693637430667877e-02
1.396063249558210373e-02
1.997771672904491425e-02
1.535031571984291077e-02
2.222508005797863007e-02
2.045161835849285126e-02
2.513307891786098480e-02
2.236217074096202850e-02
2.705392427742481232e-02
2.563582733273506165e-02

